State-space construction of Hybrid Petri nets with multiple stochastic firings

Hybrid Petri nets have been extended to include general transitions that fire after a randomly distributed amount of time. With a single general one-shot transition the state space and evolution over time can be represented either as a Parametric Location Tree or as a Stochastic Time Diagram. Recent work has shown that both representations can be combined and then allow multiple stochastic firings. This work presents an algorithm for building the Parametric Location Tree with multiple general transition firings and shows how its transient probability distribution can be computed using multi-dimensional integration. We discuss the (dis-)advantages of an interval arithmetic and a geometric approach to compute the areas of integration. Furthermore, we provide details on how to perform a Monte Carlo integration either directly on these intervals or convex polytopes, or after transformation to standard simplices. A case study on a battery-backup system shows the feasibility of the approach and discusses the performance of the different integration approaches.

==> images/computation_time.dat <==
maxtime	t_plt	t_intervals	t_candidates	t_integration
1	30	15	0	6152
2	28	15	0	6111
3	30	15	0	3325
4	32	16	0	3315
5	67	31	0	21613
6	89	54	1	52000
7	91	55	1	26421
8	94	55	1	25154
9	99	58	1	25192
10	187	113	3	54557
11	248	212	4	195488
12	238	201	4	153530
13	240	201	3	150306
14	274	222	5	89270
15	615	505	11	513240
16	671	1087	12	966453
17	739	1242	14	954231
18	688	1099	13	952232
19	899	1429	18	988000
20	1542	1521	24	2282000
21	1776	1518	31	2920206
22	23631	4541	156	0
23	23681	4551	189	0
24	23786	4558	264	0

==> images/computation_time_polytopes.dat <==
maxtime t_plt   t_intervals t_candidates    t_integration
1   30  30  0   2152
2   28  30  0   1111
3   30  30  0   1325
4   32  40  0   1315
5   67  70  0   5613
6   89  120 1   35000
7   91  131 1   21421
8   94  133 1   20154
9   99  152 1   18192
10  187 270 3   1721000
11  248 401 4   1529000
12  238 343 0   1500000
13  240 301 3   1452300
14  274 421 5   1210230
15  615 1107    11  0
16  671 4012    12  0
17  739 4012    14  0
18  688 5099    13  0
19  899 5629    18  0
20  1542    71021   24  0
21  1776    75002   31  0
22  23631   103040  146 0
23  23681   103021  189 0
24  23786   105232  264 0


==> images/computation_time_simplices.dat <==
maxtime t_plt   t_intervals t_candidates    t_integration
1   30  30  0   7152
2   28  30  0   4111
3   30  30  0   2325
4   32  40  0   2315
5   67  70  0   17613
6   89  120 1   164000
7   91  131 1   89421
8   94  133 1   72154
9   99  152 1   69192
10  187 270 3   0
11  248 401 4   0
12  238 343 0
13  240 301 3   0
14  274 421 5   0
15  615 1107    11  0
16  671 4012    12  0
17  739 4012    14  0
18  688 5099    13  0
19  899 5629    18  0
20  1542    71021   24  0
21  1776    75002   31  0
22  23631   103040  146 0
23  23681   103021  189 0
24  23786   105232  264 0


==> images/locations.dat <==
maxtime total   candidates  satisfy dimension   probability
1   29  20  3   4   0
2   31  21  4   4   0
3   32  21  3   4   0
4   32  21  3   4   0
5   69  43  15  6   0.011
6   86  57  19  6   0.012
7   87  57  19  6   0.021
8   87  57  19  6   0.035
9   88  57  19  6   0.068
10  167 105 45  8   0.094
11  206 132 62  8   0.112
12  212 134 64  8   0.114
13  215 135 65  8   0.117
14  217 135 62  8   0.118
15  405 254 127     10  0.267823
16  510 325 187     10  0.51433
17  739 311 168     10  0.52411
18  511 321 183     10  0.5411
19  803 320 183     10  0.5492
20  1049    627     359     12  0.560172
21  1139    704     422     12  0.58632
22  7176    3339    2024    13  
23  7208    3475    2121    13  
24  7268    3465    2200    13  


==> images/memory/data/avg_constraints.dat <==
t	c
 1	8
 2	8
 3	8
 4	8
 5	14
 6	14
 7	14  
 8	14
 9	14
10	20
11	20
12	20
13	20
14	20   

==> images/memory/data/dimensions.dat <==
maxtime total   candidates  satisfy dimension   probability
1   29  20  3   4   0
2   31  21  4   4   0
3   32  21  3   4   0
4   32  21  3   4   0
5   69  43  15  6   0.011
6   86  57  19  6   0.012
7   87  57  19  6   0.021
8   87  57  19  6   0.035
9   88  57  19  6   0.068
10  167 105 45  8   0.094
11  206 132 62  8   0.112
12  212 134 64  8   0.114
13  215 135 65  8   0.117
14  217 135 62  8   0.118


==> images/memory/data/num-polytope-3.dat <==
t	c	m	v
       0.000        0.000        9.578     8386.480
       0.010       71.400       10.414     8439.758
       0.023       93.800       11.762     8465.867
       0.033      101.600       13.477     8466.027
       0.039       94.800       13.906     8466.188
       0.047       90.600       14.262     8466.230
       0.057      108.600       14.836     8466.230
       0.068       99.200       15.125     8466.230
       0.077       97.100       15.125     8466.230
       0.085       99.500       15.125     8466.230
       0.093      101.700       15.133     8466.230
       0.101       98.500       15.141     8466.230
       0.110       97.500       15.141     8466.230
       0.117       99.200       15.141     8466.230
       0.125      101.800       15.359     8466.230
       0.134       99.700       15.359     8466.230
       0.142       99.800       15.359     8466.230
       0.150      100.000       15.359     8466.230
       0.157       99.900       15.359     8466.230
       0.164       99.900       15.359     8466.230
       0.170      100.000       15.359     8466.230
       0.177       99.800       15.359     8466.230
       0.184      100.000       15.359     8466.230
       0.190       99.900       15.359     8466.230
       0.196       99.900       15.359     8466.230
       0.202       99.900       15.359     8466.230
       0.211       99.700       15.359     8466.230
       0.218       99.700       15.359     8466.230
       0.225       99.600       15.359     8466.230
       0.233       99.800       15.359     8466.230
       0.242       99.800       15.359     8466.230
       0.250       98.200       15.359     8466.230
       0.259       99.300       15.359     8466.230
       0.268       99.900       15.359     8466.230
       0.275       98.300       15.359     8466.230
       0.284       98.400       15.359     8466.230
       0.292       98.800       15.359     8466.230
       0.299       99.100       15.359     8466.230
       0.306       94.400       15.359     8466.230
       0.315       99.700       15.359     8466.230
       0.324       99.700       15.359     8466.230
       0.333       99.300       15.359     8466.230
       0.343       99.900       15.359     8466.230
       0.351       99.600       15.359     8466.230
       0.359       99.900       15.359     8466.230
       0.367       99.400       15.359     8466.230
       0.373       98.900       15.359     8466.230
       0.381       99.800       15.359     8466.230
       0.389       99.900       15.359     8466.230
       0.396       88.100       15.359     8466.230
       0.402       99.100       15.359     8466.230
       0.410       99.200       15.359     8466.230
       0.420       99.700       15.359     8466.230
       0.429       99.900       15.359     8466.230
       0.438       99.900       15.359     8466.230
       0.446       99.700       15.359     8466.230
       0.454       99.800       15.359     8466.230
       0.462       98.600       15.359     8466.230
       0.469       99.800       15.359     8466.230
       0.476       98.800       15.359     8466.230
       0.486       99.800       15.359     8466.230
       0.495       99.600       15.359     8466.230
       0.505       98.900       15.359     8466.230
       0.515       91.100       15.359     8466.230
       0.524       96.500       15.359     8466.230
       0.538       94.200       15.359     8466.230
       0.552       97.600       15.359     8466.230
       0.565       99.700       15.359     8466.230
       0.574       99.700       15.359     8466.230
       0.584       98.700       15.359     8466.230
       0.597       87.000       15.359     8466.230
       0.606       99.000       15.359     8466.230
       0.614       99.800       15.359     8466.230
       0.622       99.200       15.359     8466.230
       0.631       99.700       15.359     8466.230
       0.638      100.000       15.359     8466.230
       0.645      100.000       15.359     8466.230
       0.651      100.000       15.359     8466.230
       0.658       99.300       15.359     8466.230
       0.665       99.900       15.359     8466.230
       0.672       99.900       15.359     8466.230
       0.678      100.000       15.359     8466.230
       0.684      100.000       15.359     8466.230
       0.692      100.000       15.359     8466.230
       0.699       99.700       15.359     8466.230
       0.705      100.000       15.359     8466.230
       0.710      100.100       15.359     8466.230
       0.719       99.500       15.359     8466.230
       0.726      100.000       15.359     8466.230
       0.732      100.200       15.359     8466.230
       0.738       99.900       15.359     8466.230
       0.745       99.900       15.359     8466.230
       0.751      100.100       15.359     8466.230
       0.757      100.000       15.359     8466.230
       0.763       99.900       15.359     8466.230
       0.768      100.000       15.359     8466.230
       0.775       99.800       15.359     8466.230
       0.782      100.000       15.359     8466.230
       0.790      100.000       15.359     8466.230
       0.795       99.900       15.359     8466.230
       0.802      100.100       15.359     8466.230
       0.810      100.000       15.359     8466.230
       0.818       99.500       15.359     8466.230
       0.824      100.000       15.359     8466.230
       0.830      100.000       15.359     8466.230
       0.837       99.700       15.359     8466.230
       0.845      100.000       15.359     8466.230
       0.852       95.900       15.359     8466.230
       0.859      100.000       15.359     8466.230
       0.866      100.100       15.359     8466.230
       0.872       99.700       15.359     8466.230
       0.879      100.000       15.359     8466.230
       0.888       99.800       15.359     8466.230
       0.896       99.900       15.359     8466.230
       0.902      100.000       15.359     8466.230
       0.908       99.900       15.359     8466.230
       0.916      100.000       15.359     8466.230
       0.924       99.800       15.359     8466.230
       0.934      100.100       15.359     8466.230
       0.941       97.900       15.359     8466.230
       0.948       99.900       15.359     8466.230
       0.955       99.700       15.359     8466.230
       0.963      100.000       15.359     8466.230
       0.973       99.600       15.359     8466.230
       0.980       99.900       15.359     8466.230
       0.985      100.100       15.359     8466.230
       0.991      100.100       15.359     8466.230
       1.001       85.600       15.359     8466.230
       1.018       42.100       15.359     8466.230
       1.028       99.100       15.359     8466.230
       1.035       99.700       15.359     8466.230
       1.042      100.000       15.359     8466.230
       1.050       99.300       15.359     8466.230
       1.059       98.900       15.359     8466.230
       1.065      100.100       15.359     8466.230
       1.074       99.600       15.359     8466.230
       1.081       99.900       15.359     8466.230
       1.090      100.100       15.359     8466.230
       1.099       99.600       15.359     8466.230
       1.105       99.900       15.359     8466.230
       1.114      100.000       15.359     8466.230
       1.124       99.900       15.363     8466.230
       1.134       99.800       15.363     8466.230
       1.144       99.800       15.363     8466.230
       1.152       98.800       15.363     8466.230
       1.160       98.900       15.363     8466.230
       1.167       99.800       15.363     8466.230
       1.174       99.800       15.363     8466.230
       1.183       99.700       15.363     8466.230
       1.189       99.600       15.363     8466.230
       1.196       99.800       15.363     8466.230
       1.202       99.800       15.363     8466.230
       1.211       99.900       15.363     8466.230
       1.218       99.100       15.363     8466.230
       1.227       99.100       15.363     8466.230
       1.234       99.800       15.363     8466.230
       1.241       99.300       15.363     8466.230
       1.249       99.700       15.363     8466.230
       1.255      100.100       15.363     8466.230
       1.263      100.000       15.363     8466.230
       1.270       99.600       15.363     8466.230
       1.279      100.100       15.363     8466.230
       1.285       99.700       15.363     8466.230
       1.292      100.000       15.363     8466.230
       1.300       99.800       15.363     8466.230
       1.306       99.200       15.363     8466.230
       1.316       99.600       15.363     8466.230
       1.326       99.000       15.363     8466.230
       1.332       99.800       15.363     8466.230
       1.338       99.800       15.363     8466.230
       1.345       99.800       15.363     8466.230
       1.352       99.400       15.363     8466.230
       1.358       99.600       15.363     8466.230
       1.366       99.700       15.363     8466.230
       1.375       97.500       15.363     8466.230
       1.384       99.800       15.363     8466.230
       1.394       99.900       15.363     8466.230
       1.402       99.100       15.363     8466.230
       1.411       99.600       15.363     8466.230
       1.418      100.100       15.363     8466.230
       1.424       99.800       15.363     8466.230
       1.431       99.600       15.363     8466.230
       1.438       99.600       15.363     8466.230
       1.445       90.500       15.363     8466.230
       1.453        0.000       15.363     8466.230
       1.463        0.000       15.363     8466.230
       1.470        0.000       15.363     8466.230
       1.477       71.400       15.363     8466.230
       1.484       99.900       15.363     8466.230
       1.490       99.800       15.363     8466.230
       1.497      100.100       15.363     8466.230
       1.506       99.400       15.363     8466.230
       1.514      100.000       15.363     8466.230
       1.524       99.000       15.363     8466.230
       1.534       99.800       15.363     8466.230
       1.540       97.900       15.363     8466.230
       1.547       94.500       15.363     8466.230
       1.554       92.300       15.363     8466.230
       1.562       99.900       15.363     8466.230
       1.570       99.600       15.363     8466.230
       1.579       99.700       15.363     8466.230
       1.585      100.200       15.363     8466.230
       1.592      100.000       15.363     8466.230
       1.601       96.900       15.363     8466.230
       1.610       98.600       15.363     8466.230
       1.620       99.400       15.363     8466.230
       1.628       99.800       15.363     8466.230
       1.637       99.800       15.363     8466.230
       1.644       99.800       15.363     8466.230
       1.650       99.500       15.363     8466.230
       1.658       99.700       15.363     8466.230
       1.667       99.600       15.363     8466.230
       1.677       99.800       15.363     8466.230
       1.686       99.600       15.363     8466.230
       1.693       99.600       15.363     8466.230
       1.700       99.700       15.363     8466.230
       1.707       99.000       15.363     8466.230
       1.715       99.600       15.363     8466.230
       1.720       99.800       15.363     8466.230
       1.727       99.900       15.363     8466.230
       1.737       98.600       15.363     8466.230
       1.745       99.800       15.363     8466.230
       1.751      100.100       15.363     8466.230
       1.759       99.400       15.363     8466.230
       1.767       99.700       15.363     8466.230
       1.775       99.200       15.363     8466.230
       1.784      100.000       15.363     8466.230
       1.791       99.300       15.363     8466.230
       1.799       99.200       15.363     8466.230
       1.806       95.500       15.363     8466.230
       1.817       99.800       15.363     8466.230
       1.826       99.700       15.363     8466.230
       1.833       99.900       15.363     8466.230
       1.842       99.700       15.363     8466.230
       1.849       99.700       15.363     8466.230
       1.855       99.900       15.363     8466.230
       1.862      100.200       15.363     8466.230
       1.869       99.800       15.363     8466.230
       1.875       82.500       15.363     8466.230
       1.885       99.800       15.363     8466.230
       1.892      100.000       15.363     8466.230
       1.899       99.900       15.363     8466.230
       1.907       99.600       15.363     8466.230
       1.915      100.000       15.363     8466.230
       1.924       99.800       15.363     8466.230
       1.931      100.000       15.363     8466.230
       1.939       99.400       15.363     8466.230
       1.945       99.900       15.363     8466.230
       1.951      100.100       15.363     8466.230
       1.959       99.800       15.363     8466.230
       1.968       99.900       15.363     8466.230
       1.974      100.100       15.363     8466.230
       1.980      100.000       15.363     8466.230
       1.986       99.600       15.363     8466.230
       1.992       99.800       15.363     8466.230
       1.998      100.200       15.363     8466.230
       2.004       99.800       15.363     8466.230
       2.012       99.600       15.363     8466.230
       2.019       99.600       15.363     8466.230
       2.025       99.700       15.363     8466.230
       2.032       99.900       15.363     8466.230
       2.038       99.600       15.363     8466.230
       2.046       99.800       15.363     8466.230
       2.052       99.300       15.363     8466.230
       2.061       99.600       15.363     8466.230
       2.067       99.700       15.363     8466.230
       2.074      100.200       15.363     8466.230
       2.081       99.900       15.363     8466.230
       2.087      100.200       15.363     8466.230
       2.094      100.000       15.363     8466.230
       2.103       85.600       15.418     8466.230
       2.111        0.000        1.113     4168.590


==> images/memory/data/num-polytope-9.dat <==
t	c	m	v
       0.000        0.000       10.359     8413.504
       0.008       46.000       11.164     8440.797
       0.016      130.400       12.617     8440.867
       0.024       96.400       13.930     8450.188
       0.034      102.600       14.195     8450.188
       0.042       93.800       14.535     8458.230
       0.050      102.300       15.035     8458.230
       0.059       85.400       15.062     8458.230
       0.067      122.200       15.379     8458.230
       0.074      100.100       15.379     8458.230
       0.083       99.300       15.379     8458.230
       0.091      100.100       15.379     8458.230
       0.100       98.900       15.387     8458.230
       0.107       87.800       15.543     8458.230
       0.117       99.700       15.543     8458.230
       0.124       99.900       15.543     8458.230
       0.130       99.800       15.543     8458.230
       0.136       99.200       15.625     8458.230
       0.142       90.600       15.648     8458.230
       0.151       36.700       15.648     8458.230
       0.158      148.100       15.648     8458.230
       0.166       69.200       15.648     8458.230
       0.174       99.600       15.648     8458.230
       0.181      138.500       15.676     8458.230
       0.188       93.200       15.676     8458.230
       0.194      103.700       15.676     8458.230
       0.201      105.800       15.676     8458.230
       0.207       90.500       15.676     8458.230
       0.213      108.000       15.676     8458.230
       0.220       96.100       15.676     8458.230
       0.228       76.700       15.676     8458.230
       0.235      123.100       15.676     8458.230
       0.242      104.000       15.676     8458.230
       0.251       99.000       15.676     8458.230
       0.257       99.700       15.676     8458.230
       0.264       95.200       15.676     8458.230
       0.274      103.500       15.676     8458.230
       0.282      100.000       15.676     8458.230
       0.290      100.600       15.676     8458.230
       0.298       99.000       15.676     8458.230
       0.306       95.900       15.676     8458.230
       0.313      100.100       15.676     8458.230
       0.321      101.800       15.676     8458.230
       0.328       98.200       15.676     8458.230
       0.334       99.000       15.676     8458.230
       0.340      101.100       15.676     8458.230
       0.347       95.600       15.676     8458.230
       0.354      100.700       15.676     8458.230
       0.363       99.700       15.676     8458.230
       0.369      100.900       15.676     8458.230
       0.377       91.200       15.676     8458.230
       0.385      101.700       15.676     8458.230
       0.394      100.600       15.676     8458.230
       0.403       90.500       15.676     8458.230
       0.408      109.100       15.676     8458.230
       0.416       66.300       15.676     8458.230
       0.423      131.200       15.676     8458.230
       0.430       48.700       15.676     8458.230
       0.437      149.700       15.676     8458.230
       0.443      100.300       15.676     8458.230
       0.452       98.500       15.676     8458.230
       0.461       96.100       15.676     8458.230
       0.470      100.800       15.676     8458.230
       0.477       98.900       15.676     8458.230
       0.486      100.600       15.676     8458.230
       0.495       92.500       15.676     8458.230
       0.503      103.200       15.676     8458.230
       0.510      104.500       15.676     8458.230
       0.518       99.500       15.676     8458.230
       0.527       98.900       15.707     8458.230
       0.536       98.300       15.707     8458.230
       0.546       99.000       15.707     8458.230
       0.555       98.900       15.707     8458.230
       0.564      100.000       15.707     8458.230
       0.571       95.100       15.707     8458.230
       0.581       99.900       15.707     8458.230
       0.590       99.000       15.707     8458.230
       0.600      100.000       15.707     8458.230
       0.608       59.300       15.734     8458.230
       0.617       91.300       15.734     8458.230
       0.625      159.900       15.734     8458.230
       0.632       86.600       15.734     8458.230
       0.639       95.600       15.734     8458.230
       0.647       36.600       15.734     8458.230
       0.654      151.600       15.734     8458.230
       0.661       90.700       15.734     8458.230
       0.669      128.700       15.734     8458.230
       0.678       99.300       15.734     8458.230
       0.684       92.900       15.734     8458.230
       0.690       97.300       15.734     8458.230
       0.697      106.800       15.738     8458.230
       0.706       98.000       15.742     8458.230
       0.715      101.300       15.742     8458.230
       0.721       98.000       15.742     8458.230
       0.728      101.400       15.742     8458.230
       0.734       92.200       15.742     8458.230
       0.742       98.700       15.742     8458.230
       0.748       98.400       15.742     8458.230
       0.757      102.800       15.742     8458.230
       0.766       94.000       15.742     8458.230
       0.773      110.300       15.742     8458.230
       0.780      100.800       15.742     8458.230
       0.786       73.400       15.742     8458.230
       0.793      121.900       15.742     8458.230
       0.802       95.500       15.742     8458.230
       0.810      104.600       15.742     8458.230
       0.817       98.900       15.742     8458.230
       0.824       98.500       15.742     8458.230
       0.834      103.000       15.742     8458.230
       0.842       97.400       15.742     8458.230
       0.851       94.500       15.742     8458.230
       0.857      101.800       15.742     8458.230
       0.866      104.500       15.742     8458.230
       0.874       88.100       15.742     8458.230
       0.881      102.200       15.742     8458.230
       0.886      108.200       15.742     8458.230
       0.895       90.000       15.742     8458.230
       0.904       87.100       15.742     8458.230
       0.913        0.000       15.742     8458.230
       0.919      159.700       15.742     8458.230
       0.925      158.300       15.742     8458.230
       0.932      104.700       15.742     8458.230
       0.938       96.200       15.742     8458.230
       0.945      102.400       15.742     8458.230
       0.951       99.700       15.742     8458.230
       0.959       99.300       15.742     8458.230
       0.966      101.100       15.742     8458.230
       0.974       97.500       15.742     8458.230
       0.981      102.100       15.742     8458.230
       0.988       98.400       15.742     8458.230
       0.994       68.700       15.742     8458.230
       1.000      133.800       15.742     8458.230
       1.006       97.900       15.742     8458.230
       1.015       99.500       15.742     8458.230
       1.024       97.000       15.742     8458.230
       1.032       98.500       15.742     8458.230
       1.038       89.600       15.742     8458.230
       1.046      109.200       15.742     8458.230
       1.053      105.200       15.742     8458.230
       1.059       97.800       15.742     8458.230
       1.066       50.000       15.742     8458.230
       1.072      110.100       15.742     8458.230
       1.079      130.600       15.742     8458.230
       1.085      106.900       15.742     8458.230
       1.091       98.700       15.742     8458.230
       1.099       98.800       15.742     8458.230
       1.108      102.500       15.742     8458.230
       1.116       71.800       15.742     8458.230
       1.125      123.700       15.742     8458.230
       1.133      105.300       15.742     8458.230
       1.139      101.200       15.742     8458.230
       1.147      100.000       15.742     8458.230
       1.154       99.900       15.742     8458.230
       1.161      100.000       15.742     8458.230
       1.167       99.300       15.742     8458.230
       1.174       98.600       15.742     8458.230
       1.180       98.900       15.742     8458.230
       1.187       99.400       15.742     8458.230
       1.196       99.700       15.742     8458.230
       1.206       99.000       15.742     8458.230
       1.215       96.900       15.742     8458.230
       1.222       74.600       15.742     8458.230
       1.229       71.300       15.742     8458.230
       1.235      157.100       15.742     8458.230
       1.242       46.700       15.742     8458.230
       1.249       90.600       15.742     8458.230
       1.256      116.900       15.742     8458.230
       1.263        0.000       15.742     8458.230
       1.269      238.600       15.742     8458.230
       1.276       95.300       15.742     8458.230
       1.283      103.400       15.742     8458.230
       1.290       98.400       15.742     8458.230
       1.300      100.600       15.742     8458.230
       1.308       92.300       15.742     8458.230
       1.315       98.000       15.742     8458.230
       1.321      109.100       15.742     8458.230
       1.328      100.000       15.742     8458.230
       1.334       99.400       15.742     8458.230
       1.340       88.400       15.742     8458.230
       1.350       12.400       15.742     8458.230
       1.356      173.000       15.742     8458.230
       1.363      100.800       15.742     8458.230
       1.371       97.900       15.742     8458.230
       1.378       99.700       15.742     8458.230
       1.387       99.900       15.742     8458.230
       1.397       85.700       15.742     8458.230
       1.404      112.000       15.742     8458.230
       1.412       97.500       15.742     8458.230
       1.419       85.800       15.742     8458.230
       1.425      111.600       15.742     8458.230
       1.432      101.400       15.742     8458.230
       1.439      101.500       15.742     8458.230
       1.447       98.600       15.742     8458.230
       1.455       93.700       15.742     8458.230
       1.463      110.000       15.742     8458.230
       1.469       98.900       15.742     8458.230
       1.475       95.100       15.742     8458.230
       1.483       89.500       15.742     8458.230
       1.490      112.800       15.742     8458.230
       1.498       98.700       15.742     8458.230
       1.506       98.900       15.742     8458.230
       1.514       82.100       15.742     8458.230
       1.522      118.300       15.742     8458.230
       1.529       99.500       15.742     8458.230
       1.535      101.600       15.742     8458.230
       1.542       89.100       15.742     8458.230
       1.549       91.200       15.742     8458.230
       1.557       64.800       15.742     8458.230
       1.565      148.900       15.742     8458.230
       1.572      102.900       15.742     8458.230
       1.580       97.900       15.742     8458.230
       1.586       95.500       15.742     8458.230
       1.592      105.500       15.742     8458.230
       1.600       97.600       15.742     8458.230
       1.607       94.100       15.742     8458.230
       1.614       69.000       15.742     8458.230
       1.621      128.000       15.742     8458.230
       1.629       99.000       15.742     8458.230
       1.635       98.800       15.742     8458.230
       1.642      101.200       15.742     8458.230
       1.650      100.200       15.742     8458.230
       1.656       99.000       15.742     8458.230
       1.666       93.800       15.742     8458.230
       1.672      101.000       15.742     8458.230
       1.683       86.300       15.742     8458.230
       1.690      100.400       15.742     8458.230
       1.698      113.200       15.742     8458.230
       1.705       95.600       15.742     8458.230
       1.712       15.000       15.742     8458.230
       1.721      190.300       15.742     8458.230
       1.729       98.600       15.742     8458.230
       1.736      100.300       15.742     8458.230
       1.743      101.100       15.742     8458.230
       1.750       99.900       15.742     8458.230
       1.759       95.600       15.742     8458.230
       1.768      103.300       15.742     8458.230
       1.774       97.700       15.742     8458.230
       1.783      102.400       15.742     8458.230
       1.792       99.700       15.742     8458.230
       1.801       99.800       15.742     8458.230
       1.808       99.400       15.742     8458.230
       1.816       97.500       15.742     8458.230
       1.823       44.000       15.742     8458.230
       1.830      132.500       15.742     8458.230
       1.837       85.000       15.742     8458.230
       1.845      131.500       15.742     8458.230
       1.853       99.800       15.742     8458.230
       1.859      100.500       15.742     8458.230
       1.864      100.900       15.742     8458.230
       1.870       93.000       15.742     8458.230
       1.877      104.000       15.742     8458.230
       1.886      100.600       15.742     8458.230
       1.892      100.000       15.742     8458.230
       1.898       86.200       15.742     8458.230
       1.905      114.200       15.742     8458.230
       1.911       63.300       15.742     8458.230
       1.919      130.800       15.742     8458.230
       1.927       99.000       15.742     8458.230
       1.933       99.300       15.742     8458.230
       1.941       96.700       15.742     8458.230
       1.950      105.200       15.742     8458.230
       1.956       97.300       15.742     8458.230
       1.963      100.800       15.742     8458.230
       1.972       94.500       15.742     8458.230
       1.981       74.700       15.742     8458.230
       1.989      128.600       15.742     8458.230
       1.997      103.200       15.742     8458.230
       2.006       51.600       15.742     8458.230
       2.013      147.300       15.742     8458.230
       2.019      109.700       15.742     8458.230
       2.025       87.800       15.742     8458.230
       2.031      103.000       15.742     8458.230
       2.040      106.800       15.742     8458.230
       2.048       99.800       15.742     8458.230
       2.054      100.100       15.742     8458.230
       2.062       66.900       15.742     8458.230
       2.069      109.500       15.742     8458.230
       2.075      113.800       15.742     8458.230
       2.084      106.900       15.742     8458.230
       2.093       96.500       15.742     8458.230
       2.099      101.300       15.742     8458.230
       2.106      101.100       15.742     8458.230
       2.114       99.600       15.742     8458.230
       2.121      100.400       15.742     8458.230
       2.130       97.900       15.742     8458.230
       2.137      102.800       15.742     8458.230
       2.144       87.600       15.742     8458.230
       2.150      109.000       15.742     8458.230
       2.156       94.300       15.742     8458.230
       2.162      104.200       15.742     8458.230
       2.170      100.100       15.742     8458.230
       2.177       90.400       15.742     8458.230
       2.183      112.200       15.742     8458.230
       2.189       99.100       15.742     8458.230
       2.197      100.400       15.742     8458.230
       2.205       96.400       15.742     8458.230
       2.211       79.900       15.742     8458.230
       2.220      132.900       15.742     8458.230
       2.226       92.600       15.742     8458.230
       2.232      103.900       15.742     8458.230
       2.241      100.700       15.742     8458.230
       2.249       45.500       15.742     8458.230
       2.257      104.800       15.742     8458.230
       2.263      121.000       15.742     8458.230
       2.271      130.300       15.742     8458.230
       2.279       96.500       15.742     8458.230
       2.285      102.900       15.742     8458.230
       2.291       96.400       15.742     8458.230
       2.298      102.200       15.742     8458.230
       2.307      100.100       15.742     8458.230
       2.315       99.700       15.742     8458.230
       2.323      101.500       15.742     8458.230
       2.329       29.600       15.742     8458.230
       2.337      175.200       15.742     8458.230
       2.345      102.700       15.742     8458.230
       2.351       99.900       15.742     8458.230
       2.359       85.600       15.742     8458.230
       2.367      110.800       15.742     8458.230
       2.373      106.400       15.742     8458.230
       2.379      100.300       15.742     8458.230
       2.388       98.900       15.742     8458.230
       2.394       56.900       15.746     8458.230
       2.400      111.100       15.746     8458.230
       2.406       84.600       15.746     8458.230
       2.412       90.600       15.746     8458.230
       2.418      139.900       15.746     8458.230
       2.427       97.100       15.746     8458.230
       2.433      104.700       15.746     8458.230
       2.440       93.600       15.746     8458.230
       2.448      103.600       15.746     8458.230
       2.457       83.300       15.746     8458.230
       2.464        0.000       15.746     8458.230
       2.470      212.300       15.746     8458.230
       2.476      105.900       15.746     8458.230
       2.482       97.100       15.746     8458.230
       2.489      102.500       15.746     8458.230
       2.497       98.300       15.746     8458.230
       2.502       83.900       15.746     8458.230
       2.508      110.900       15.746     8458.230
       2.515      101.300       15.746     8458.230
       2.522      102.700       15.746     8458.230
       2.530       98.300       15.746     8458.230
       2.536       97.100       15.746     8458.230
       2.543      103.300       15.746     8458.230
       2.549       95.800       15.746     8458.230
       2.556      105.500       15.746     8458.230
       2.562       75.900       15.746     8458.230
       2.570      116.100       15.746     8458.230
       2.578      105.000       15.746     8458.230
       2.584      104.000       15.746     8458.230
       2.590      100.000       15.746     8458.230
       2.599       83.800       15.746     8458.230
       2.608       85.500       15.746     8458.230
       2.615        0.000       15.746     8458.230
       2.622      165.600       15.746     8458.230
       2.628      152.100       15.746     8458.230
       2.637       82.200       15.746     8458.230
       2.644      113.300       15.746     8458.230
       2.651      105.700       15.746     8458.230
       2.657       99.400       15.746     8458.230
       2.666       97.900       15.746     8458.230
       2.675       89.000       15.746     8458.230
       2.681       95.800       15.746     8458.230
       2.686      115.900       15.746     8458.230
       2.692       95.400       15.746     8458.230
       2.698      104.300       15.746     8458.230
       2.704       98.800       15.746     8458.230
       2.710      101.300       15.746     8458.230
       2.716       52.700       15.746     8458.230
       2.723      155.800       15.746     8458.230
       2.729       95.200       15.746     8458.230
       2.735       99.000       15.746     8458.230
       2.742      100.500       15.746     8458.230
       2.750       76.300       15.758     8458.230
       2.756      106.500       15.758     8458.230
       2.762       97.800       15.758     8458.230
       2.769       82.900       15.758     8458.230
       2.777      101.600       15.758     8458.230
       2.783      115.600       15.758     8458.230
       2.792       66.000       15.758     8458.230
       2.798      111.100       15.758     8458.230
       2.805      126.400       15.758     8458.230
       2.814       78.800       15.758     8458.230
       2.823      122.100       15.758     8458.230
       2.830      100.600       15.758     8458.230
       2.840       97.200       15.758     8458.230
       2.845      101.100       15.758     8458.230
       2.853      100.300       15.758     8458.230
       2.860      100.200       15.758     8458.230
       2.868       95.200       15.758     8458.230
       2.877      104.000       15.758     8458.230
       2.884       34.400       15.758     8458.230
       2.890      145.000       15.758     8458.230
       2.898      100.300       15.758     8458.230
       2.907       98.800       15.758     8458.230
       2.915       93.000       15.758     8458.230
       2.921       78.200       15.758     8458.230
       2.930      120.700       15.758     8458.230
       2.938      104.200       15.758     8458.230
       2.946      103.400       15.758     8458.230
       2.953       88.500       15.758     8458.230
       2.960       98.200       15.758     8458.230
       2.966      107.600       15.758     8458.230
       2.972      101.500       15.758     8458.230
       2.978      102.600       15.758     8458.230
       2.984       78.300       15.758     8458.230
       2.990      113.200       15.758     8458.230
       2.996      108.000       15.758     8458.230
       3.004      100.300       15.758     8458.230
       3.012       96.700       15.758     8458.230
       3.021      102.900       15.758     8458.230
       3.030       99.300       15.758     8458.230
       3.039       89.900       15.758     8458.230
       3.045      110.500       15.758     8458.230
       3.051       35.100       15.758     8458.230
       3.057      159.400       15.758     8458.230
       3.064       88.300       15.758     8458.230
       3.070      110.700       15.758     8458.230
       3.076      101.000       15.758     8458.230
       3.082       84.100       15.758     8458.230
       3.090       73.400       15.758     8458.230
       3.096      136.700       15.758     8458.230
       3.102      106.000       15.758     8458.230
       3.109       96.100       15.758     8458.230
       3.117       75.300       15.758     8458.230
       3.125      130.800       15.758     8458.230
       3.131       92.200       15.758     8458.230
       3.138       71.600       15.758     8458.230
       3.146      131.800       15.758     8458.230
       3.153       82.100       15.758     8458.230
       3.159      128.900       15.758     8458.230
       3.167       94.600       15.758     8458.230
       3.173       92.700       15.758     8458.230
       3.179       89.400       15.758     8458.230
       3.185      121.700       15.758     8458.230
       3.192       46.800       15.758     8458.230
       3.197      140.400       15.758     8458.230
       3.205      100.600       15.758     8458.230
       3.211       81.500       15.758     8458.230
       3.219       87.700       15.758     8458.230
       3.225      124.700       15.758     8458.230
       3.232      103.200       15.758     8458.230
       3.241       84.900       15.758     8458.230
       3.247      116.400       15.758     8458.230
       3.253       89.400       15.758     8458.230
       3.262       90.600       15.758     8458.230
       3.271      119.400       15.758     8458.230
       3.280       81.000       15.758     8458.230
       3.288      128.800       15.758     8458.230
       3.295       96.700       15.758     8458.230
       3.301       50.100       15.758     8458.230
       3.308      133.300       15.758     8458.230
       3.317      105.800       15.758     8458.230
       3.328       86.000       15.758     8458.230
       3.333       88.100       15.758     8458.230
       3.340       61.500       15.758     8458.230
       3.347       84.200       15.758     8458.230
       3.354      169.000       15.758     8458.230
       3.362       88.900       15.758     8458.230
       3.368      110.900       15.758     8458.230
       3.374       81.300       15.758     8458.230
       3.380      118.700       15.758     8458.230
       3.386      101.300       15.758     8458.230
       3.392       97.900       15.758     8458.230
       3.398       73.800       15.758     8458.230
       3.405      118.000       15.758     8458.230
       3.411        0.000       15.758     8458.230
       3.419      210.400       15.758     8458.230
       3.425      124.800       15.758     8458.230
       3.431       92.400       15.758     8458.230
       3.437       48.600       15.758     8458.230
       3.443      131.500       15.758     8458.230
       3.449       72.700       15.766     8458.230
       3.455      121.900       15.766     8458.230
       3.461      121.300       15.766     8458.230
       3.470       75.600       15.766     8458.230
       3.479      127.100       15.766     8458.230
       3.487      106.600       15.766     8458.230
       3.493       98.300       15.766     8458.230
       3.499       97.900       15.766     8458.230
       3.505      102.700       15.766     8458.230
       3.511       96.100       15.766     8458.230
       3.517      104.200       15.766     8458.230
       3.523      100.800       15.766     8458.230
       3.529       89.200       15.766     8458.230
       3.536      111.200       15.766     8458.230
       3.542       94.000       15.766     8458.230
       3.548      103.200       15.766     8458.230
       3.554       76.300       15.766     8458.230
       3.561      126.900       15.766     8458.230
       3.567      100.500       15.766     8458.230
       3.573       98.900       15.766     8458.230
       3.579       94.900       15.766     8458.230
       3.585      107.300       15.766     8458.230
       3.591       99.200       15.766     8458.230
       3.597       74.500       15.766     8458.230
       3.603      113.300       15.766     8458.230
       3.610      108.500       15.766     8458.230
       3.616      101.500       15.766     8458.230
       3.622       99.700       15.766     8458.230
       3.628      100.900       15.766     8458.230
       3.636       56.200       15.766     8458.230
       3.644      148.200       15.766     8458.230
       3.650       74.100       15.766     8458.230
       3.657      131.400       15.766     8458.230
       3.666      100.100       15.766     8458.230
       3.672       92.200       15.766     8458.230
       3.678      105.500       15.766     8458.230
       3.685       94.000       15.766     8458.230
       3.691      105.800       15.766     8458.230
       3.698       86.000       15.766     8458.230
       3.706      114.900       15.766     8458.230
       3.712       84.300       15.766     8458.230
       3.718      113.100       15.766     8458.230
       3.724      101.900       15.766     8458.230
       3.730       94.800       15.766     8458.230
       3.739      108.100       15.766     8458.230
       3.746       93.800       15.766     8458.230
       3.753      102.200       15.766     8458.230
       3.758      100.000       15.766     8458.230
       3.764       98.200       15.766     8458.230
       3.770      103.800       15.766     8458.230
       3.776      102.000       15.766     8458.230
       3.782       76.200       15.766     8458.230
       3.791       87.700       15.766     8458.230
       3.797       92.200       15.766     8458.230
       3.804      100.500       15.766     8458.230
       3.810        0.000       15.766     8458.230
       3.815      162.700       15.766     8458.230
       3.822      111.500       15.766     8458.230
       3.831       96.700       15.766     8458.230
       3.837      174.500       15.766     8458.230
       3.843       99.800       15.766     8458.230
       3.851       99.900       15.766     8458.230
       3.857       97.600       15.766     8458.230
       3.863       72.200       15.766     8458.230
       3.869      122.400       15.766     8458.230
       3.877      100.400       15.766     8458.230
       3.884       95.000       15.766     8458.230
       3.890      103.400       15.766     8458.230
       3.896      101.400       15.766     8458.230
       3.903      100.400       15.766     8458.230
       3.911       94.800       15.766     8458.230
       3.917       92.600       15.766     8458.230
       3.923      109.000       15.766     8458.230
       3.929      103.800       15.766     8458.230
       3.935       12.500       15.766     8458.230
       3.941      177.600       15.766     8458.230
       3.947      103.600       15.766     8458.230
       3.953       99.500       15.766     8458.230
       3.959       84.400       15.766     8458.230
       3.965       68.800       15.766     8458.230
       3.972      146.000       15.766     8458.230
       3.978      101.000       15.766     8458.230
       3.984       86.800       15.766     8458.230
       3.990      109.700       15.766     8458.230
       3.996       97.700       15.766     8458.230
       4.003      103.900       15.766     8458.230
       4.010       93.100       15.766     8458.230
       4.019      108.400       15.766     8458.230
       4.025       55.600       15.766     8458.230
       4.032      146.300       15.766     8458.230
       4.038       98.100       15.766     8458.230
       4.047      100.600       15.766     8458.230
       4.056       98.800       15.766     8458.230
       4.066       93.800       15.766     8458.230
       4.075      103.300       15.766     8458.230
       4.083      103.200       15.766     8458.230
       4.089      103.500       15.766     8458.230
       4.094       92.900       15.766     8458.230
       4.100      100.600       15.766     8458.230
       4.107      108.400       15.766     8458.230
       4.113       99.700       15.766     8458.230
       4.119       94.000       15.766     8458.230
       4.125       27.200       15.766     8458.230
       4.130       96.200       15.766     8458.230
       4.136      169.100       15.766     8458.230
       4.142       98.000       15.766     8458.230
       4.149       90.400       15.766     8458.230
       4.154      114.500       15.766     8458.230
       4.162       85.000       15.766     8458.230
       4.168       77.400       15.766     8458.230
       4.174      134.400       15.766     8458.230
       4.181      103.400       15.766     8458.230
       4.186       99.500       15.766     8458.230
       4.192       94.000       15.766     8458.230
       4.201      107.900       15.766     8458.230
       4.208       59.500       15.766     8458.230
       4.215      124.300       15.766     8458.230
       4.223       81.000       15.766     8458.230
       4.231      103.300       15.766     8458.230
       4.237      131.900       15.766     8458.230
       4.244       99.200       15.766     8458.230
       4.251       95.000       15.766     8458.230
       4.257       89.300       15.766     8458.230
       4.264      118.000       15.766     8458.230
       4.271       94.000       15.766     8458.230
       4.278      110.100       15.766     8458.230
       4.284       96.800       15.766     8458.230
       4.291      102.200       15.766     8458.230
       4.297       95.100       15.766     8458.230
       4.304      104.700       15.766     8458.230
       4.312      100.500       15.766     8458.230
       4.318       96.700       15.766     8458.230
       4.324      103.000       15.766     8458.230
       4.330       95.000       15.766     8458.230
       4.337      102.200       15.766     8458.230
       4.343      102.500       15.766     8458.230
       4.350       98.000       15.766     8458.230
       4.359       95.200       15.766     8458.230
       4.368      107.100       15.766     8458.230
       4.376       94.400       15.766     8458.230
       4.383       54.800       15.766     8458.230
       4.389      111.500       15.766     8458.230
       4.395        0.000       15.766     8458.230
       4.401      198.500       15.766     8458.230
       4.408      107.500       15.766     8458.230
       4.414       97.300       15.766     8458.230
       4.420       78.400       15.766     8458.230
       4.426      133.000       15.766     8458.230
       4.432      100.300       15.766     8458.230
       4.441       67.800       15.766     8458.230
       4.447      133.700       15.766     8458.230
       4.452       57.700       15.766     8458.230
       4.458      109.700       15.766     8458.230
       4.464      120.600       15.766     8458.230
       4.470      105.500       15.766     8458.230
       4.477       99.700       15.766     8458.230
       4.484      104.400       15.766     8458.230
       4.492       84.400       15.832     8458.230
       4.500      112.700       15.848     8458.230
       4.505      109.800       15.871     8458.230
       4.512       92.700       15.891     8458.230
       4.518      101.600       15.926     8458.230
       4.524      106.400       16.086     8458.230
       4.530       99.900       16.086     8458.230
       4.536      100.100       16.086     8458.230
       4.542       99.800       16.086     8458.230
       4.548       99.900       16.086     8458.230
       4.559      100.000       16.086     8458.230
       4.570      100.200       16.086     8458.230
       4.578       99.700       16.086     8458.230
       4.584      100.000       16.086     8458.230
       4.590       99.900       16.086     8458.230
       4.596      100.000       16.086     8458.230
       4.602      100.300       16.086     8458.230
       4.608       99.500       16.086     8458.230
       4.615       99.900       16.086     8458.230
       4.622      100.100       16.086     8458.230
       4.630       99.900       16.086     8458.230
       4.640       99.900       16.086     8458.230
       4.646      100.100       16.086     8458.230
       4.653       98.700       16.086     8458.230
       4.660       98.500       16.086     8458.230
       4.669       99.900       16.086     8458.230
       4.678      100.100       16.086     8458.230
       4.683       99.900       16.086     8458.230
       4.690      100.000       16.086     8458.230
       4.696       99.800       16.086     8458.230
       4.702       99.500       16.086     8458.230
       4.708       99.900       16.086     8458.230
       4.716      100.000       16.086     8458.230
       4.722       99.900       16.086     8458.230
       4.728       99.900       16.086     8458.230
       4.738      100.200       16.086     8458.230
       4.747       96.900       16.086     8458.230
       4.757       99.700       16.086     8458.230
       4.763      100.200       16.086     8458.230
       4.769       99.800       16.086     8458.230
       4.775      100.200       16.086     8458.230
       4.781       99.900       16.086     8458.230
       4.787      100.100       16.086     8458.230
       4.793       99.900       16.086     8458.230
       4.799       99.900       16.086     8458.230
       4.807       99.700       16.086     8458.230
       4.814      100.200       16.086     8458.230
       4.820       99.900       16.086     8458.230
       4.829      100.000       16.086     8458.230
       4.837       99.800       16.086     8458.230
       4.848      100.000       16.086     8458.230
       4.857       99.800       16.086     8458.230
       4.863      100.000       16.086     8458.230
       4.871       99.900       16.086     8458.230
       4.877      100.000       16.086     8458.230
       4.883      100.000       16.086     8458.230
       4.889      100.100       16.086     8458.230
       4.898       99.800       16.086     8458.230
       4.907      100.100       16.086     8458.230
       4.914       99.500       16.086     8458.230
       4.922       99.800       16.086     8458.230
       4.928      100.000       16.086     8458.230
       4.934      100.100       16.086     8458.230
       4.941       99.800       16.086     8458.230
       4.949       97.800       16.086     8458.230
       4.956      100.000       16.086     8458.230
       4.965       99.900       16.086     8458.230
       4.971      100.000       16.086     8458.230
       4.977      100.000       16.086     8458.230
       4.983       99.800       16.086     8458.230
       4.990      100.000       16.086     8458.230
       4.995      100.000       16.086     8458.230
       5.002      100.000       16.086     8458.230
       5.009       99.800       16.086     8458.230
       5.017       99.800       16.086     8458.230
       5.023      100.200       16.086     8458.230
       5.029       99.800       16.086     8458.230
       5.036       99.900       16.086     8458.230
       5.046      100.000       16.086     8458.230
       5.053       99.900       16.086     8458.230
       5.062       99.900       16.086     8458.230
       5.071       99.900       16.086     8458.230
       5.078      100.100       16.086     8458.230
       5.086      100.000       16.086     8458.230
       5.093      100.000       16.086     8458.230
       5.099       99.700       16.086     8458.230
       5.106      100.200       16.086     8458.230
       5.116      100.000       16.086     8458.230
       5.123       99.700       16.086     8458.230
       5.129      100.000       16.086     8458.230
       5.137      100.000       16.086     8458.230
       5.144      100.100       16.086     8458.230
       5.152       99.900       16.086     8458.230
       5.158       99.500       16.086     8458.230
       5.164      100.300       16.086     8458.230
       5.171       99.600       16.086     8458.230
       5.177      100.100       16.086     8458.230
       5.188      100.200       16.086     8458.230
       5.199       99.800       16.086     8458.230
       5.212      100.000       16.086     8458.230
       5.218       99.900       16.086     8458.230
       5.231       99.900       16.086     8458.230
       5.237       99.800       16.086     8458.230
       5.248      100.300       16.086     8458.230
       5.254       99.900       16.086     8458.230
       5.266      100.100       16.086     8458.230
       5.271      100.100       16.086     8458.230
       5.282      100.000       16.086     8458.230
       5.288       99.900       16.086     8458.230
       5.301       99.900       16.086     8458.230
       5.307      100.000       16.086     8458.230
       5.317      100.200       16.086     8458.230
       5.326       99.900       16.086     8458.230
       5.338      100.100       16.086     8458.230
       5.344      100.100       16.086     8458.230
       5.357       99.900       16.086     8458.230
       5.365      100.000       16.086     8458.230
       5.377       99.900       16.086     8458.230
       5.385      100.100       16.086     8458.230
       5.398       99.000       16.078     8457.719
       5.405      100.000       16.078     8457.719
       5.416      100.000       16.078     8457.719
       5.425       99.700       16.082     8457.719
       5.436       99.800       16.082     8457.719
       5.442      100.100       16.082     8457.719
       5.454       99.700       16.082     8457.719
       5.461       99.700       16.082     8457.719
       5.472      100.000       16.082     8457.719
       5.478      100.000       16.082     8457.719
       5.488      100.000       16.082     8457.719
       5.496       99.700       16.082     8457.719
       5.507       99.900       16.082     8457.719
       5.514      100.000       16.082     8457.719
       5.525      100.100       16.082     8457.719
       5.531      100.000       16.082     8457.719
       5.545       99.700       16.082     8457.719
       5.552      100.000       16.082     8457.719
       5.562       99.700       16.082     8457.719
       5.568      100.100       16.082     8457.719
       5.575      100.100       16.082     8457.719
       5.580      100.000       16.082     8457.719
       5.586      100.000       16.082     8457.719
       5.592      100.100       16.082     8457.719
       5.599       99.700       16.082     8457.719
       5.605      100.200       16.082     8457.719
       5.610       99.800       16.082     8457.719
       5.620       99.600       16.082     8457.719
       5.628       99.800       16.082     8457.719
       5.634      100.300       16.082     8457.719
       5.640       99.900       16.082     8457.719
       5.647       99.600       16.082     8457.719
       5.653      100.100       16.082     8457.719
       5.659      100.100       16.082     8457.719
       5.666       87.200       16.082     8457.719
       5.676       81.000       16.082     8457.719
       5.684       99.800       16.082     8457.719
       5.693      100.200       16.082     8457.719
       5.700       99.800       16.082     8457.719
       5.709      100.100       16.082     8457.719
       5.716       99.700       16.082     8457.719
       5.722       99.800       16.082     8457.719
       5.728       99.700       16.082     8457.719
       5.734      100.200       16.082     8457.719
       5.741      100.100       16.082     8457.719
       5.750      100.100       16.082     8457.719
       5.759       99.700       16.082     8457.719
       5.766      100.000       16.082     8457.719
       5.772       99.900       16.082     8457.719
       5.778       99.800       16.082     8457.719
       5.783       99.800       16.082     8457.719
       5.789       99.900       16.082     8457.719
       5.795      100.000       16.082     8457.719
       5.801       99.900       16.082     8457.719
       5.807      100.200       16.082     8457.719
       5.813       99.600       16.082     8457.719
       5.820      100.400       16.082     8457.719
       5.825       99.900       16.082     8457.719
       5.832      100.000       16.082     8457.719
       5.837      100.200       16.082     8457.719
       5.843       99.800       16.082     8457.719
       5.853      100.000       16.082     8457.719
       5.859       99.900       16.082     8457.719
       5.865       99.900       16.082     8457.719
       5.871       99.800       16.082     8457.719
       5.878      100.200       16.082     8457.719
       5.884       99.800       16.082     8457.719
       5.890      100.200       16.082     8457.719
       5.897      100.100       16.082     8457.719
       5.906       99.700       16.082     8457.719
       5.916      100.100       16.082     8457.719
       5.923       99.500       16.082     8457.719
       5.930      100.200       16.082     8457.719
       5.936      100.100       16.082     8457.719
       5.944      100.200       16.082     8457.719
       5.950       99.900       16.082     8457.719
       5.958      100.000       16.082     8457.719
       5.967      100.000       16.082     8457.719
       5.973      100.100       16.082     8457.719
       5.980       99.900       16.082     8457.719
       5.986      100.100       16.082     8457.719
       5.997       99.700       16.082     8457.719
       6.006      100.100       16.082     8457.719
       6.012       99.900       16.082     8457.719
       6.018      100.000       16.082     8457.719
       6.027       99.800       16.082     8457.719
       6.038      100.100       16.082     8457.719
       6.047       99.700       16.082     8457.719
       6.053      100.100       16.082     8457.719
       6.060       99.800       16.082     8457.719
       6.066       99.800       16.082     8457.719
       6.072       99.900       16.082     8457.719
       6.078      100.100       16.082     8457.719
       6.084       99.900       16.082     8457.719
       6.090      100.000       16.082     8457.719
       6.098       99.500       16.082     8457.719
       6.106      100.200       16.082     8457.719
       6.115       99.800       16.082     8457.719
       6.121       99.900       16.082     8457.719
       6.126       99.500       16.082     8457.719
       6.132      100.500       16.082     8457.719
       6.138       99.700       16.082     8457.719
       6.144       99.800       16.082     8457.719
       6.150      100.000       16.082     8457.719
       6.159      100.100       16.082     8457.719
       6.166       99.800       16.082     8457.719
       6.172       99.900       16.082     8457.719
       6.178      100.000       16.082     8457.719
       6.184       99.800       16.082     8457.719
       6.189      100.200       16.082     8457.719
       6.195       99.900       16.082     8457.719
       6.201       99.900       16.082     8457.719
       6.207       99.800       16.082     8457.719
       6.215       99.900       16.082     8457.719
       6.222      100.100       16.082     8457.719
       6.229       99.800       16.082     8457.719
       6.237       99.400       16.082     8457.719
       6.246       99.900       16.082     8457.719
       6.252      100.300       16.082     8457.719
       6.261       99.800       16.082     8457.719
       6.268      100.100       16.082     8457.719
       6.274       99.900       16.082     8457.719
       6.280      100.000       16.082     8457.719
       6.286      100.100       16.082     8457.719
       6.293       99.800       16.082     8457.719
       6.302      100.100       16.082     8457.719
       6.308      100.100       16.082     8457.719
       6.315       99.800       16.082     8457.719
       6.321       99.800       16.082     8457.719
       6.327       99.800       16.082     8457.719
       6.333      100.200       16.082     8457.719
       6.342       99.900       16.082     8457.719
       6.348       99.800       16.082     8457.719
       6.355      100.100       16.082     8457.719
       6.361       99.700       16.082     8457.719
       6.371      100.000       16.082     8457.719
       6.377      100.200       16.082     8457.719
       6.385       99.900       16.082     8457.719
       6.393      100.100       16.082     8457.719
       6.402       99.700       16.082     8457.719
       6.411      100.200       16.082     8457.719
       6.417       99.900       16.082     8457.719
       6.426      100.000       16.082     8457.719
       6.433       99.700       16.082     8457.719
       6.439      100.100       16.082     8457.719
       6.447       99.900       16.082     8457.719
       6.456      100.000       16.082     8457.719
       6.462       99.800       16.082     8457.719
       6.468       98.800       16.082     8457.719
       6.474      100.900       16.082     8457.719
       6.479      100.000       16.082     8457.719
       6.486      100.100       16.082     8457.719
       6.493       80.300       16.082     8457.719
       6.500        0.000       16.082     8457.719
       6.506      188.700       16.082     8457.719
       6.514      100.600       16.082     8457.719
       6.522       62.000       16.082     8457.719
       6.528       80.400       16.082     8457.719
       6.536      148.000       16.082     8457.719
       6.544      100.100       16.082     8457.719
       6.550      101.400       16.082     8457.719
       6.556       94.900       16.082     8457.719
       6.562      102.600       16.082     8457.719
       6.568      101.400       16.082     8457.719
       6.574       99.000       16.082     8457.719
       6.582       91.200       16.082     8457.719
       6.590      111.000       16.082     8457.719
       6.596       98.000       16.082     8457.719
       6.602      103.100       16.082     8457.719
       6.608       38.300       16.082     8457.719
       6.614      145.100       16.082     8457.719
       6.623       98.300       16.082     8457.719
       6.631      104.000       16.082     8457.719
       6.637      102.400       16.082     8457.719
       6.643      100.600       16.082     8457.719
       6.649       94.200       16.082     8457.719
       6.655       83.000       16.082     8457.719
       6.663      115.100       16.082     8457.719
       6.672      101.300       16.082     8457.719
       6.679       96.100       16.082     8457.719
       6.685      102.500       16.082     8457.719
       6.694       65.200       16.082     8457.719
       6.701      140.800       16.082     8457.719
       6.707       89.900       16.082     8457.719
       6.715      110.800       16.082     8457.719
       6.723       96.700       16.082     8457.719
       6.729       75.500       16.082     8457.719
       6.735       75.300       16.082     8457.719
       6.741      147.200       16.082     8457.719
       6.748       97.800       16.082     8457.719
       6.755      101.600       16.082     8457.719
       6.761       97.900       16.082     8457.719
       6.771      101.400       16.082     8457.719
       6.780       98.900       16.082     8457.719
       6.789       58.000       16.082     8457.719
       6.796       66.800       16.082     8457.719
       6.802      166.500       16.082     8457.719
       6.809       96.300       16.082     8457.719
       6.817      106.100       16.082     8457.719
       6.825       97.400       16.082     8457.719
       6.834      101.400       16.082     8457.719
       6.844       98.800       16.082     8457.719
       6.851       67.900       16.082     8457.719
       6.857      128.300       16.082     8457.719
       6.865       93.600       16.082     8457.719
       6.874      106.100       16.082     8457.719
       6.883       96.200       16.082     8457.719
       6.890       86.600       16.082     8457.719
       6.896      118.000       16.082     8457.719
       6.902       97.800       16.082     8457.719
       6.908       91.400       16.082     8457.719
       6.914      111.100       16.082     8457.719
       6.920      100.600       16.082     8457.719
       6.926       82.100       16.082     8457.719
       6.932      105.200       16.082     8457.719
       6.938        0.000       16.082     8457.719
       6.946      192.400       16.082     8457.719
       6.956       92.200       16.082     8457.719
       6.963       84.700       16.082     8457.719
       6.969       61.200       16.082     8457.719
       6.975      158.900       16.082     8457.719
       6.980      108.400       16.082     8457.719
       6.986       99.100       16.082     8457.719
       6.993      102.000       16.082     8457.719
       6.998       94.900       16.082     8457.719
       7.004      104.000       16.082     8457.719
       7.010      101.000       16.082     8457.719
       7.016      100.000       16.082     8457.719
       7.026       99.900       16.082     8457.719
       7.033       99.800       16.082     8457.719
       7.039       84.200       16.082     8457.719
       7.049       32.200       16.082     8457.719
       7.058      113.800       16.082     8457.719
       7.066      114.000       16.082     8457.719
       7.075      121.900       16.082     8457.719
       7.083      150.100       16.082     8457.719
       7.089      107.600       16.082     8457.719
       7.095       82.800       16.082     8457.719
       7.101      116.400       16.082     8457.719
       7.107       94.700       16.082     8457.719
       7.114      105.800       16.082     8457.719
       7.120       96.400       16.082     8457.719
       7.127      102.200       16.082     8457.719
       7.133       98.800       16.082     8457.719
       7.142       99.300       16.082     8457.719
       7.149      100.400       16.082     8457.719
       7.156      101.000       16.082     8457.719
       7.164       94.600       16.082     8457.719
       7.171      104.500       16.082     8457.719
       7.179       90.100       16.082     8457.719
       7.184      107.700       16.082     8457.719
       7.190      102.500       16.082     8457.719
       7.196      100.800       16.082     8457.719
       7.203        0.000       16.082     8457.719
       7.209      194.600       16.082     8457.719
       7.215      101.600       16.082     8457.719
       7.221      101.000       16.082     8457.719
       7.227      100.500       16.082     8457.719
       7.235      100.000       16.082     8457.719
       7.244       99.700       16.082     8457.719
       7.252       99.700       16.082     8457.719
       7.260      100.300       16.082     8457.719
       7.269       97.000       16.082     8457.719
       7.278       48.500       16.082     8457.719
       7.284      150.900       16.082     8457.719
       7.290      108.900       16.082     8457.719
       7.299       85.900       16.082     8457.719
       7.305       93.800       16.082     8457.719
       7.314      120.700       16.082     8457.719
       7.320      101.400       16.082     8457.719
       7.328       59.600       16.082     8457.719
       7.337       89.200       16.082     8457.719
       7.345      157.800       16.082     8457.719
       7.352      109.800       16.082     8457.719
       7.360       85.200       16.082     8457.719
       7.367      118.300       16.082     8457.719
       7.374       97.200       16.082     8457.719
       7.382      103.200       16.082     8457.719
       7.388       99.000       16.082     8457.719
       7.396       82.100       16.082     8457.719
       7.403       71.800       16.082     8457.719
       7.412      154.200       16.082     8457.719
       7.419       97.600       16.082     8457.719
       7.425      105.400       16.082     8457.719
       7.432       87.300       16.082     8457.719
       7.438      111.200       16.082     8457.719
       7.444      101.100       16.082     8457.719
       7.450       98.400       16.082     8457.719
       7.456       97.600       16.082     8457.719
       7.463       97.200       16.082     8457.719
       7.469      100.400       16.082     8457.719
       7.475       50.700       16.082     8457.719
       7.483      157.700       16.082     8457.719
       7.491       83.700       16.082     8457.719
       7.497      114.900       16.082     8457.719
       7.503       84.000       16.082     8457.719
       7.509      115.200       16.082     8457.719
       7.515       95.800       16.082     8457.719
       7.521       76.200       16.082     8457.719
       7.527      109.700       16.082     8457.719
       7.533      114.100       16.082     8457.719
       7.542       97.500       16.082     8457.719
       7.548      101.200       16.082     8457.719
       7.555       14.100       16.082     8457.719
       7.561       93.500       16.082     8457.719
       7.568      166.900       16.082     8457.719
       7.574       68.200       16.082     8457.719
       7.581       52.900       16.082     8457.719
       7.590      140.600       16.082     8457.719
       7.597      163.400       16.082     8457.719
       7.604        0.000       16.082     8457.719
       7.609      148.800       16.082     8457.719
       7.616      164.000       16.082     8457.719
       7.623      100.700       16.082     8457.719
       7.630       98.800       16.082     8457.719
       7.638      100.400       16.082     8457.719
       7.644       99.300       16.082     8457.719
       7.651       90.300       16.082     8457.719
       7.658      107.700       16.082     8457.719
       7.667       98.600       16.082     8457.719
       7.676      100.800       16.082     8457.719
       7.683       99.500       16.082     8457.719
       7.692       99.600       16.082     8457.719
       7.701      100.600       16.082     8457.719
       7.709       82.700       16.082     8457.719
       7.715      103.300       16.082     8457.719
       7.721        0.000       16.082     8457.719
       7.727      210.000       16.082     8457.719
       7.733       92.900       16.082     8457.719
       7.740       31.400       16.082     8457.719
       7.746      164.600       16.082     8457.719
       7.753       98.300       16.082     8457.719
       7.762       91.800       16.082     8457.719
       7.769      107.700       16.082     8457.719
       7.775       96.400       16.082     8457.719
       7.781      100.800       16.082     8457.719
       7.788       94.400       16.082     8457.719
       7.795      105.300       16.082     8457.719
       7.801       88.000       16.082     8457.719
       7.810      110.300       16.082     8457.719
       7.817       70.900       16.082     8457.719
       7.825       66.300       16.082     8457.719
       7.832       60.500       16.082     8457.719
       7.838      176.700       16.082     8457.719
       7.845      107.400       16.082     8457.719
       7.852       91.000       16.082     8457.719
       7.858      102.800       16.082     8457.719
       7.864      104.900       16.082     8457.719
       7.870      100.100       16.082     8457.719
       7.878      100.100       16.082     8457.719
       7.888       79.100       16.082     8457.719
       7.896      129.900       16.082     8457.719
       7.902       96.700       16.082     8457.719
       7.908       91.800       16.082     8457.719
       7.918      117.000       16.082     8457.719
       7.924      100.100       16.082     8457.719
       7.930       95.200       16.082     8457.719
       7.937      102.500       16.082     8457.719
       7.944      100.800       16.082     8457.719
       7.953      100.100       16.082     8457.719
       7.959       99.000       16.082     8457.719
       7.965       60.800       16.082     8457.719
       7.971      121.100       16.082     8457.719
       7.979      101.000       16.082     8457.719
       7.988       39.400       16.082     8457.719
       7.994      130.100       16.082     8457.719
       8.000      113.800       16.082     8457.719
       8.006      126.700       16.082     8457.719
       8.012       92.000       16.082     8457.719
       8.018       46.000       16.082     8457.719
       8.026      166.700       16.082     8457.719
       8.032       97.700       16.082     8457.719
       8.038      103.100       16.082     8457.719
       8.046       98.800       16.082     8457.719
       8.054      101.700       16.082     8457.719
       8.060       43.800       16.082     8457.719
       8.067      143.900       16.082     8457.719
       8.073       60.300       16.082     8457.719
       8.082      111.600       16.082     8457.719
       8.091      144.900       16.082     8457.719
       8.097       98.200       16.082     8457.719
       8.104       97.200       16.082     8457.719
       8.112      105.200       16.082     8457.719
       8.118       95.300       16.082     8457.719
       8.124      104.400       16.082     8457.719
       8.130       86.300       16.082     8457.719
       8.137      114.300       16.082     8457.719
       8.143       93.900       16.082     8457.719
       8.149       49.800       16.082     8457.719
       8.156      155.700       16.082     8457.719
       8.163      100.700       16.082     8457.719
       8.170       97.300       16.082     8457.719
       8.178      101.500       16.082     8457.719
       8.187      102.300       16.082     8457.719
       8.195       98.300       16.082     8457.719
       8.201       61.300       16.082     8457.719
       8.207        0.000       16.082     8457.719
       8.213      236.100       16.082     8457.719
       8.219      107.900       16.082     8457.719
       8.225       99.300       16.082     8457.719
       8.233       85.600       16.082     8457.719
       8.241      112.300       16.082     8457.719
       8.250       94.500       16.082     8457.719
       8.258       68.900       16.082     8457.719
       8.264      134.000       16.082     8457.719
       8.271      101.800       16.082     8457.719
       8.278      100.300       16.082     8457.719
       8.285       92.500       16.082     8457.719
       8.294      105.900       16.082     8457.719
       8.302       64.900       16.082     8457.719
       8.309      135.600       16.082     8457.719
       8.315       97.500       16.082     8457.719
       8.321       34.000       16.082     8457.719
       8.327      121.900       16.082     8457.719
       8.335        0.000       16.082     8457.719
       8.342      173.900       16.082     8457.719
       8.348      163.600       16.082     8457.719
       8.354      127.700       16.082     8457.719
       8.360       98.800       16.082     8457.719
       8.366      100.500       16.082     8457.719
       8.373       76.400       16.082     8457.719
       8.382       88.800       16.082     8457.719
       8.390       84.500       16.082     8457.719
       8.397      172.800       16.082     8457.719
       8.402       98.200       16.082     8457.719
       8.410       90.300       16.082     8457.719
       8.417       66.000       16.082     8457.719
       8.423      139.200       16.082     8457.719
       8.430       55.600       16.082     8457.719
       8.436      133.600       16.082     8457.719
       8.443        0.000       16.082     8457.719
       8.449      162.700       16.082     8457.719
       8.455        0.000       16.082     8457.719
       8.461      230.700       16.082     8457.719
       8.467       86.800       16.082     8457.719
       8.475      116.000       16.082     8457.719
       8.484       99.700       16.082     8457.719
       8.491       91.900       16.082     8457.719
       8.497       87.200       16.082     8457.719
       8.503       74.000       16.082     8457.719
       8.511       72.900       16.082     8457.719
       8.518      130.300       16.082     8457.719
       8.524      124.000       16.082     8457.719
       8.530      100.100       16.082     8457.719
       8.536      116.100       16.082     8457.719
       8.545       67.700       16.082     8457.719
       8.552       93.300       16.082     8457.719
       8.557       97.200       16.082     8457.719
       8.563      144.000       16.082     8457.719
       8.570       98.600       16.082     8457.719
       8.578      103.400       16.082     8457.719
       8.586       98.200       16.082     8457.719
       8.593       93.700       16.082     8457.719
       8.599      104.600       16.082     8457.719
       8.607      101.700       16.082     8457.719
       8.616       99.000       16.082     8457.719
       8.624       44.300       16.082     8457.719
       8.632      156.800       16.082     8457.719
       8.639      105.300       16.082     8457.719
       8.645       61.000       16.082     8457.719
       8.651       91.000       16.082     8457.719
       8.657      125.300       16.082     8457.719
       8.663       85.400       16.082     8457.719
       8.670      102.600       16.082     8457.719
       8.679       98.600       16.082     8457.719
       8.688       59.200       16.082     8457.719
       8.695      137.400       16.082     8457.719
       8.702       98.700       16.082     8457.719
       8.711      107.800       16.082     8457.719
       8.719       95.700       16.082     8457.719
       8.726       97.100       16.082     8457.719
       8.733      103.400       16.082     8457.719
       8.741       98.100       16.082     8457.719
       8.747      103.400       16.082     8457.719
       8.756       99.200       16.082     8457.719
       8.763      101.300       16.082     8457.719
       8.770       96.700       16.082     8457.719
       8.776      103.000       16.082     8457.719
       8.782       84.000       16.082     8457.719
       8.788      113.600       16.082     8457.719
       8.795       73.400       16.082     8457.719
       8.805      125.800       16.082     8457.719
       8.814       95.600       16.082     8457.719
       8.821       22.100       16.082     8457.719
       8.827      149.300       16.082     8457.719
       8.833      100.500       16.082     8457.719
       8.840       58.000       16.082     8457.719
       8.846      155.000       16.082     8457.719
       8.852      101.600       16.082     8457.719
       8.862      105.600       16.082     8457.719
       8.869       95.000       16.082     8457.719
       8.875       98.100       16.082     8457.719
       8.881       85.300       16.082     8457.719
       8.887      118.100       16.082     8457.719
       8.893       90.600       16.082     8457.719
       8.899       89.200       16.082     8457.719
       8.905      118.600       16.082     8457.719
       8.913       99.700       16.082     8457.719
       8.922       97.700       16.082     8457.719
       8.931       56.500       16.082     8457.719
       8.937      133.600       16.082     8457.719
       8.945      104.600       16.082     8457.719
       8.954       77.800       16.082     8457.719
       8.963      129.800       16.082     8457.719
       8.969      104.200       16.082     8457.719
       8.975       99.800       16.082     8457.719
       8.981      100.200       16.082     8457.719
       8.988       98.100       16.082     8457.719
       8.995       96.300       16.082     8457.719
       9.001      104.400       16.082     8457.719
       9.009       53.600       16.082     8457.719
       9.014      124.700       16.082     8457.719
       9.021      108.500       16.082     8457.719
       9.029       41.000       16.082     8457.719
       9.035      117.400       16.082     8457.719
       9.042       55.700       16.082     8457.719
       9.048      184.300       16.082     8457.719
       9.054       86.600       16.082     8457.719
       9.060       92.000       16.082     8457.719
       9.066       94.700       16.082     8457.719
       9.072      118.000       16.082     8457.719
       9.078       70.800       16.082     8457.719
       9.084      127.200       16.082     8457.719
       9.090      107.200       16.082     8457.719
       9.096       93.900       16.082     8457.719
       9.105      117.500       16.082     8457.719
       9.112       99.800       16.082     8457.719
       9.118       83.800       16.082     8457.719
       9.124      116.900       16.082     8457.719
       9.130       98.700       16.082     8457.719
       9.136      101.100       16.082     8457.719
       9.143      100.400       16.082     8457.719
       9.152       96.400       16.082     8457.719
       9.161      103.600       16.082     8457.719
       9.170       99.400       16.082     8457.719
       9.177       99.800       16.082     8457.719
       9.184      100.600       16.082     8457.719
       9.190       97.000       16.082     8457.719
       9.196       91.400       16.082     8457.719
       9.202      109.300       16.082     8457.719
       9.210       67.000       16.082     8457.719
       9.217      120.700       16.082     8457.719
       9.223       95.700       16.082     8457.719
       9.230       89.400       16.082     8457.719
       9.238      124.700       16.082     8457.719
       9.246       88.800       16.082     8457.719
       9.253       99.200       16.082     8457.719
       9.261      106.300       16.082     8457.719
       9.267      104.200       16.082     8457.719
       9.275       79.800       16.082     8457.719
       9.284      120.800       16.082     8457.719
       9.294       95.100       16.082     8457.719
       9.300      101.700       16.082     8457.719
       9.307       85.900       16.082     8457.719
       9.314      108.200       16.082     8457.719
       9.322      105.700       16.082     8457.719
       9.329      100.000       16.082     8457.719
       9.335       91.500       16.082     8457.719
       9.341      106.100       16.082     8457.719
       9.349      101.000       16.082     8457.719
       9.356       99.700       16.082     8457.719
       9.362       99.200       16.082     8457.719
       9.368       96.400       16.082     8457.719
       9.374       87.400       16.082     8457.719
       9.380       87.000       16.082     8457.719
       9.386      130.500       16.082     8457.719
       9.392       99.200       16.082     8457.719
       9.399       99.700       16.082     8457.719
       9.407       82.200       16.082     8457.719
       9.415      124.200       16.082     8457.719
       9.422      100.900       16.082     8457.719
       9.429       89.100       16.082     8457.719
       9.438      112.100       16.082     8457.719
       9.445       75.600       16.082     8457.719
       9.452      132.900       16.082     8457.719
       9.458       92.000       16.082     8457.719
       9.466      103.500       16.082     8457.719
       9.473       88.800       16.082     8457.719
       9.479      118.000       16.082     8457.719
       9.485       78.100       16.082     8457.719
       9.491       59.600       16.082     8457.719
       9.500      168.600       16.082     8457.719
       9.507      102.800       16.082     8457.719
       9.514       99.100       16.082     8457.719
       9.523       99.700       16.082     8457.719
       9.532       96.100       16.082     8457.719
       9.541       78.200       16.082     8457.719
       9.548      111.500       16.082     8457.719
       9.554        0.000       16.082     8457.719
       9.560      165.700       16.082     8457.719
       9.566        0.000       16.082     8457.719
       9.572      248.700       16.082     8457.719
       9.578      106.600       16.082     8457.719
       9.584      104.500       16.082     8457.719
       9.590       82.500       16.082     8457.719
       9.597      116.300       16.082     8457.719
       9.603      102.100       16.082     8457.719
       9.609      101.500       16.082     8457.719
       9.616       98.300       16.082     8457.719
       9.622       97.200       16.082     8457.719
       9.630       93.400       16.082     8457.719
       9.639      109.000       16.082     8457.719
       9.646      102.300       16.082     8457.719
       9.653       95.500       16.082     8457.719
       9.662       99.300       16.082     8457.719
       9.672       97.600       16.082     8457.719
       9.678       88.900       16.082     8457.719
       9.684       97.200       16.082     8457.719
       9.691      110.600       16.082     8457.719
       9.697      100.200       16.082     8457.719
       9.704       81.600       16.082     8457.719
       9.712      108.900       16.082     8457.719
       9.721       98.800       16.082     8457.719
       9.729      103.400       16.082     8457.719
       9.739       76.100       16.082     8457.719
       9.748       94.400       16.082     8457.719
       9.755        0.000       16.082     8457.719
       9.761      246.800       16.082     8457.719
       9.767       97.600       16.082     8457.719
       9.775      102.800       16.082     8457.719
       9.784       99.700       16.082     8457.719
       9.792        7.300       16.082     8457.719
       9.797      172.700       16.082     8457.719
       9.805       99.600       16.082     8457.719
       9.814       77.100       16.082     8457.719
       9.822        0.000       16.082     8457.719
       9.829      167.900       16.082     8457.719
       9.835       97.100       16.082     8457.719
       9.840      141.500       16.082     8457.719
       9.849       87.000       16.082     8457.719
       9.856      108.400       16.082     8457.719
       9.865      107.900       16.082     8457.719
       9.871       98.800       16.082     8457.719
       9.877       97.400       16.082     8457.719
       9.884       21.900       16.082     8457.719
       9.890      165.400       16.082     8457.719
       9.896       54.800       16.082     8457.719
       9.902      146.400       16.082     8457.719
       9.908      101.200       16.082     8457.719
       9.916      112.500       16.082     8457.719
       9.923       76.500       16.082     8457.719
       9.929       95.100       16.082     8457.719
       9.937      116.600       16.082     8457.719
       9.945       95.900       16.082     8457.719
       9.951      108.400       16.082     8457.719
       9.960       94.400       16.082     8457.719
       9.970       92.000       16.082     8457.719
       9.979      111.300       16.082     8457.719
       9.987       69.200       16.082     8457.719
       9.993       99.900       16.082     8457.719
      10.002      103.900       16.082     8457.719
      10.010      109.000       16.082     8457.719
      10.016       72.300       16.082     8457.719
      10.023       95.100       16.082     8457.719
      10.029       46.400       16.082     8457.719
      10.038      112.500       16.082     8457.719
      10.047      150.100       16.082     8457.719
      10.053      160.100       16.090     8457.719
      10.060       90.600       16.141     8457.719
      10.066       99.300       16.148     8457.719
      10.072       97.500       16.156     8457.719
      10.078      109.200       16.203     8457.719
      10.087      100.100       16.203     8457.719
      10.097       99.900       16.203     8457.719
      10.104      100.000       16.203     8457.719
      10.111       99.800       16.203     8457.719
      10.119      100.200       16.203     8457.719
      10.125       99.900       16.203     8457.719
      10.133      100.000       16.203     8457.719
      10.142       99.900       16.203     8457.719
      10.148      100.100       16.203     8457.719
      10.154       99.800       16.203     8457.719
      10.160      100.200       16.203     8457.719
      10.168       99.800       16.203     8457.719
      10.175       99.700       16.203     8457.719
      10.181      100.100       16.203     8457.719
      10.188       99.400       16.203     8457.719
      10.197      100.300       16.203     8457.719
      10.204       99.700       16.203     8457.719
      10.213       99.800       16.203     8457.719
      10.219      100.200       16.203     8457.719
      10.225      100.300       16.203     8457.719
      10.232       99.600       16.203     8457.719
      10.243       99.800       16.203     8457.719
      10.249       99.900       16.203     8457.719
      10.255       99.900       16.203     8457.719
      10.262       99.800       16.203     8457.719
      10.268      100.000       16.203     8457.719
      10.277       99.800       16.203     8457.719
      10.283       99.900       16.203     8457.719
      10.293      100.300       16.203     8457.719
      10.299       99.900       16.203     8457.719
      10.307       99.900       16.203     8457.719
      10.316      100.200       16.203     8457.719
      10.325       99.900       16.203     8457.719
      10.331      100.000       16.203     8457.719
      10.338       98.800       16.203     8457.719
      10.344       98.700       16.203     8457.719
      10.350      100.000       16.203     8457.719
      10.356       99.800       16.203     8457.719
      10.362      100.000       16.203     8457.719
      10.368       99.900       16.203     8457.719
      10.375      100.000       16.203     8457.719
      10.381       99.900       16.203     8457.719
      10.386      100.200       16.203     8457.719
      10.392      100.000       16.203     8457.719
      10.400       99.700       16.203     8457.719
      10.409      100.300       16.203     8457.719
      10.417      100.000       16.203     8457.719
      10.426       99.800       16.203     8457.719
      10.433      100.100       16.203     8457.719
      10.439      100.000       16.203     8457.719
      10.446       99.400       16.203     8457.719
      10.452      100.300       16.203     8457.719
      10.458      100.000       16.203     8457.719
      10.469      100.100       16.203     8457.719
      10.477       99.900       16.203     8457.719
      10.486       99.700       16.203     8457.719
      10.493      100.100       16.203     8457.719
      10.501       99.900       16.203     8457.719
      10.509      100.000       16.203     8457.719
      10.517       99.800       16.203     8457.719
      10.526      100.000       16.203     8457.719
      10.534       99.600       16.203     8457.719
      10.541      100.000       16.203     8457.719
      10.548       40.900       16.203     8457.719
      10.554       34.700       16.203     8457.719
      10.560       99.800       16.203     8457.719
      10.566      100.100       16.203     8457.719
      10.572      100.100       16.203     8457.719
      10.578       99.500       16.203     8457.719
      10.584      100.300       16.203     8457.719
      10.590       99.800       16.203     8457.719
      10.596      100.000       16.203     8457.719
      10.603      100.100       16.203     8457.719
      10.609       99.600       16.203     8457.719
      10.616      100.100       16.203     8457.719
      10.622       99.900       16.203     8457.719
      10.630       99.900       16.203     8457.719
      10.636       99.800       16.203     8457.719
      10.645       94.800       16.203     8457.719
      10.654       96.700       16.203     8457.719
      10.661       99.900       16.203     8457.719
      10.668      100.300       16.203     8457.719
      10.676       99.900       16.203     8457.719
      10.687       99.400       16.203     8457.719
      10.694      100.300       16.203     8457.719
      10.700       99.800       16.203     8457.719
      10.706      100.100       16.203     8457.719
      10.712       99.900       16.203     8457.719
      10.723      100.000       16.203     8457.719
      10.729       99.000       16.203     8457.719
      10.739       99.900       16.203     8457.719
      10.745      100.100       16.203     8457.719
      10.751       99.300       16.203     8457.719
      10.759       99.800       16.203     8457.719
      10.768      100.000       16.203     8457.719
      10.776       99.800       16.203     8457.719
      10.785       99.900       16.203     8457.719
      10.794      100.100       16.203     8457.719
      10.801       99.900       16.203     8457.719
      10.808       99.800       16.203     8457.719
      10.814       99.900       16.203     8457.719
      10.820       99.900       16.203     8457.719
      10.826      100.200       16.203     8457.719
      10.831      100.200       16.203     8457.719
      10.837      100.000       16.203     8457.719
      10.843      100.000       16.203     8457.719
      10.849       99.800       16.203     8457.719
      10.854      100.000       16.203     8457.719
      10.860      100.000       16.203     8457.719
      10.865       99.800       16.203     8457.719
      10.871       99.800       16.203     8457.719
      10.876      100.400       16.203     8457.719
      10.884       99.800       16.203     8457.719
      10.891      100.000       16.203     8457.719
      10.897       99.800       16.203     8457.719
      10.903      100.300       16.203     8457.719
      10.909      100.000       16.203     8457.719
      10.917      100.000       16.203     8457.719
      10.924      100.200       16.203     8457.719
      10.932      100.000       16.203     8457.719
      10.941      100.000       16.203     8457.719
      10.948       99.900       16.203     8457.719
      10.954       99.900       16.203     8457.719
      10.960       99.900       16.203     8457.719
      10.967      100.100       16.203     8457.719
      10.975       99.400       16.203     8457.719
      10.984       99.700       16.203     8457.719
      10.992      100.100       16.203     8457.719
      11.001       99.400       16.203     8457.719
      11.007      100.200       16.203     8457.719
      11.016       99.900       16.203     8457.719
      11.023       99.600       16.203     8457.719
      11.029       99.900       16.203     8457.719
      11.035      100.100       16.203     8457.719
      11.042       99.700       16.203     8457.719
      11.051      100.000       16.203     8457.719
      11.057       99.900       16.203     8457.719
      11.063      100.100       16.203     8457.719
      11.069      100.000       16.203     8457.719
      11.075      100.000       16.203     8457.719
      11.081       98.100       16.203     8457.719
      11.087      101.900       16.203     8457.719
      11.093       99.900       16.203     8457.719
      11.100       99.900       16.203     8457.719
      11.108      100.000       16.203     8457.719
      11.114       58.600       16.203     8457.719
      11.122        0.000       16.203     8457.719
      11.127      176.000       16.203     8457.719
      11.133      179.400       16.203     8457.719
      11.139        0.000       16.203     8457.719
      11.145      164.300       16.203     8457.719
      11.151        0.000       16.203     8457.719
      11.157      238.600       16.203     8457.719
      11.163      101.800       16.203     8457.719
      11.169       97.400       16.203     8457.719
      11.178      102.100       16.203     8457.719
      11.187      100.400       16.203     8457.719
      11.195       99.700       16.203     8457.719
      11.201       95.100       16.203     8457.719
      11.206      104.500       16.203     8457.719
      11.215       98.000       16.203     8457.719
      11.222       76.000       16.203     8457.719
      11.228      122.300       16.203     8457.719
      11.234      102.100       16.203     8457.719
      11.240       98.200       16.203     8457.719
      11.246      102.700       16.203     8457.719
      11.252       93.700       16.203     8457.719
      11.259      101.700       16.203     8457.719
      11.268      100.200       16.203     8457.719
      11.275       63.500       16.203     8457.719
      11.284      136.700       16.203     8457.719
      11.292       97.300       16.203     8457.719
      11.298       93.700       16.203     8457.719
      11.304      108.300       16.203     8457.719
      11.310       94.400       16.203     8457.719
      11.316      104.400       16.203     8457.719
      11.322       97.500       16.203     8457.719
      11.329      102.300       16.203     8457.719
      11.338       98.300       16.203     8457.719
      11.344       99.900       16.203     8457.719
      11.351       99.800       16.203     8457.719
      11.360       93.800       16.203     8457.719
      11.368      106.100       16.203     8457.719
      11.375      100.800       16.203     8457.719
      11.381       99.100       16.203     8457.719
      11.389       19.100       16.203     8457.719
      11.398      168.200       16.203     8457.719
      11.407      115.600       16.203     8457.719
      11.413      103.400       16.203     8457.719
      11.419      101.100       16.203     8457.719
      11.425       99.200       16.203     8457.719
      11.432      100.300       16.203     8457.719
      11.438      100.100       16.203     8457.719
      11.444       98.800       16.203     8457.719
      11.450      100.000       16.203     8457.719
      11.458      101.600       16.203     8457.719
      11.465       19.600       16.203     8457.719
      11.471      170.900       16.203     8457.719
      11.477      100.000       16.203     8457.719
      11.486       99.100       16.203     8457.719
      11.492      103.200       16.203     8457.719
      11.498       94.000       16.203     8457.719
      11.504      106.100       16.203     8457.719
      11.510       99.700       16.203     8457.719
      11.516      100.100       16.203     8457.719
      11.522       92.400       16.203     8457.719
      11.527      106.600       16.203     8457.719
      11.533       76.500       16.203     8457.719
      11.540       78.400       16.203     8457.719
      11.548      141.200       16.203     8457.719
      11.556       83.600       16.203     8457.719
      11.563      113.000       16.203     8457.719
      11.568       98.200       16.203     8457.719
      11.574      106.600       16.203     8457.719
      11.580       45.200       16.203     8457.719
      11.586      150.800       16.203     8457.719
      11.591       88.200       16.203     8457.719
      11.597      111.800       16.203     8457.719
      11.603      100.700       16.203     8457.719
      11.611      100.300       16.203     8457.719
      11.619      100.000       16.203     8457.719
      11.625       99.900       16.203     8457.719
      11.632       99.900       16.203     8457.719
      11.639       99.800       16.203     8457.719
      11.645       95.600       16.203     8457.719
      11.651       58.000       16.203     8457.719
      11.659      118.600       16.203     8457.719
      11.665      119.300       16.203     8457.719
      11.676       68.900       16.203     8457.719
      11.685      134.800       16.203     8457.719
      11.692       94.100       16.203     8457.719
      11.698      102.800       16.203     8457.719
      11.704      101.400       16.203     8457.719
      11.712       98.800       16.203     8457.719
      11.720       98.400       16.203     8457.719
      11.729       83.900       16.203     8457.719
      11.737      120.800       16.203     8457.719
      11.743       88.600       16.203     8457.719
      11.749      109.400       16.203     8457.719
      11.756      101.800       16.203     8457.719
      11.762       92.100       16.203     8457.719
      11.770      109.100       16.203     8457.719
      11.778       99.000       16.203     8457.719
      11.783      100.600       16.203     8457.719
      11.791       95.400       16.203     8457.719
      11.799      104.000       16.203     8457.719
      11.805       98.200       16.203     8457.719
      11.811      101.100       16.203     8457.719
      11.817       32.300       16.203     8457.719
      11.823      155.500       16.203     8457.719
      11.830       81.500       16.203     8457.719
      11.837       79.200       16.203     8457.719
      11.843      139.800       16.203     8457.719
      11.849       99.200       16.203     8457.719
      11.855       56.600       16.203     8457.719
      11.862      139.400       16.203     8457.719
      11.868      105.300       16.203     8457.719
      11.877       97.100       16.203     8457.719
      11.886       84.500       16.203     8457.719
      11.895      117.600       16.203     8457.719
      11.902       72.300       16.203     8457.719
      11.910      136.300       16.203     8457.719
      11.915      108.200       16.203     8457.719
      11.921       99.600       16.203     8457.719
      11.928       99.500       16.203     8457.719
      11.934       93.000       16.203     8457.719
      11.942      108.500       16.203     8457.719
      11.950       50.000       16.203     8457.719
      11.956      143.900       16.203     8457.719
      11.963       76.600       16.203     8457.719
      11.970      132.100       16.203     8457.719
      11.976       94.500       16.203     8457.719
      11.984      104.200       16.203     8457.719
      11.993      101.400       16.203     8457.719
      12.001       89.300       16.203     8457.719
      12.007       36.900       16.203     8457.719
      12.013      171.000       16.203     8457.719
      12.019      100.300       16.203     8457.719
      12.028      102.300       16.203     8457.719
      12.036       98.500       16.203     8457.719
      12.042      101.400       16.203     8457.719
      12.048       93.600       16.203     8457.719
      12.055      102.600       16.203     8457.719
      12.061      102.600       16.203     8457.719
      12.068       96.600       16.203     8457.719
      12.074       91.000       16.203     8457.719
      12.082      110.400       16.203     8457.719
      12.091      100.700       16.203     8457.719
      12.099       99.200       16.203     8457.719
      12.105      100.400       16.203     8457.719
      12.113       94.800       16.203     8457.719
      12.122      108.100       16.203     8457.719
      12.128       59.200       16.203     8457.719
      12.135      121.700       16.203     8457.719
      12.141      114.900       16.203     8457.719
      12.149      102.700       16.203     8457.719
      12.155       98.800       16.203     8457.719
      12.161      104.300       16.203     8457.719
      12.168       81.900       16.203     8457.719
      12.175       92.900       16.203     8457.719
      12.183      128.600       16.203     8457.719
      12.189      102.300       16.203     8457.719
      12.196      100.100       16.203     8457.719
      12.202      100.000       16.203     8457.719
      12.209       31.700       16.203     8457.719
      12.215       93.600       16.203     8457.719
      12.221      153.300       16.203     8457.719
      12.228       54.200       16.203     8457.719
      12.234      153.900       16.203     8457.719
      12.241       99.700       16.203     8457.719
      12.247      104.700       16.203     8457.719
      12.253      100.500       16.203     8457.719
      12.259       97.800       16.203     8457.719
      12.266       98.200       16.203     8457.719
      12.271       38.700       16.203     8457.719
      12.278      167.500       16.203     8457.719
      12.285       90.900       16.203     8457.719
      12.291      109.800       16.203     8457.719
      12.297      100.100       16.203     8457.719
      12.306       93.700       16.203     8457.719
      12.312      106.400       16.203     8457.719
      12.319      100.400       16.203     8457.719
      12.325       66.100       16.203     8457.719
      12.332      122.300       16.203     8457.719
      12.341       85.900       16.203     8457.719
      12.347       73.100       16.203     8457.719
      12.354      136.900       16.203     8457.719
      12.361      101.500       16.203     8457.719
      12.370       89.600       16.203     8457.719
      12.379      108.900       16.203     8457.719
      12.388      101.300       16.203     8457.719
      12.397      102.200       16.203     8457.719
      12.402       72.800       16.203     8457.719
      12.408      103.800       16.203     8457.719
      12.414      117.200       16.203     8457.719
      12.421       89.300       16.203     8457.719
      12.430       90.400       16.203     8457.719
      12.438       81.300       16.203     8457.719
      12.445      136.700       16.203     8457.719
      12.452       46.100       16.203     8457.719
      12.457      123.000       16.203     8457.719
      12.463      140.400       16.203     8457.719
      12.469       93.600       16.203     8457.719
      12.475      104.900       16.203     8457.719
      12.482      100.500       16.203     8457.719
      12.492       92.800       16.203     8457.719
      12.500      105.000       16.203     8457.719
      12.509       99.200       16.203     8457.719
      12.515      100.600       16.203     8457.719
      12.521       77.800       16.203     8457.719
      12.527      117.500       16.203     8457.719
      12.533      106.200       16.203     8457.719
      12.539       99.700       16.203     8457.719
      12.545       95.800       16.203     8457.719
      12.551      105.400       16.203     8457.719
      12.557       76.300       16.203     8457.719
      12.563      120.900       16.203     8457.719
      12.568       59.300       16.203     8457.719
      12.574        0.000       16.203     8457.719
      12.580      154.900       16.203     8457.719
      12.586      188.900       16.203     8457.719
      12.592       99.800       16.203     8457.719
      12.597       99.900       16.203     8457.719
      12.603       95.300       16.203     8457.719
      12.610       49.200       16.203     8457.719
      12.618      168.400       16.203     8457.719
      12.624       89.200       16.203     8457.719
      12.632      106.500       16.203     8457.719
      12.639       92.500       16.203     8457.719
      12.646      108.700       16.203     8457.719
      12.654      103.400       16.203     8457.719
      12.660       85.500       16.203     8457.719
      12.668       86.600       16.203     8457.719
      12.676       96.200       16.203     8457.719
      12.681       75.900       16.203     8457.719
      12.690      141.700       16.203     8457.719
      12.696       70.900       16.203     8457.719
      12.702       44.800       16.203     8457.719
      12.708      169.200       16.203     8457.719
      12.713      100.000       16.203     8457.719
      12.719       88.700       16.203     8457.719
      12.727      117.700       16.203     8457.719
      12.736       97.700       16.203     8457.719
      12.743      100.200       16.203     8457.719
      12.748       94.200       16.203     8457.719
      12.754      107.000       16.203     8457.719
      12.761       99.500       16.203     8457.719
      12.770       25.300       16.203     8457.719
      12.779      186.200       16.203     8457.719
      12.786      100.400       16.203     8457.719
      12.793       66.400       16.203     8457.719
      12.799      130.100       16.203     8457.719
      12.805       92.800       16.203     8457.719
      12.811       90.500       16.203     8457.719
      12.817      118.600       16.203     8457.719
      12.824      101.900       16.203     8457.719
      12.831       13.300       16.203     8457.719
      12.840      208.000       16.203     8457.719
      12.847      102.600       16.203     8457.719
      12.853       64.700       16.203     8457.719
      12.860      144.100       16.203     8457.719
      12.866       90.800       16.203     8457.719
      12.874       17.300       16.203     8457.719
      12.882      208.500       16.203     8457.719
      12.888       73.400       16.203     8457.719
      12.896       78.600       16.203     8457.719
      12.904      125.300       16.203     8457.719
      12.912      123.800       16.203     8457.719
      12.920       93.400       16.203     8457.719
      12.926       88.000       16.203     8457.719
      12.932      117.600       16.203     8457.719
      12.937       97.100       16.203     8457.719
      12.943        0.000       16.203     8457.719
      12.949      178.400       16.203     8457.719
      12.957      100.900       16.203     8457.719
      12.964        0.000       16.203     8457.719
      12.970      193.900       16.203     8457.719
      12.976       98.800       16.203     8457.719
      12.982       88.600       16.203     8457.719
      12.987      111.900       16.203     8457.719
      12.993       95.900       16.203     8457.719
      13.001      101.500       16.203     8457.719
      13.008       97.200       16.203     8457.719
      13.015      107.000       16.203     8457.719
      13.021       98.900       16.203     8457.719
      13.027       21.400       16.203     8457.719
      13.034      179.300       16.203     8457.719
      13.040       99.400       16.203     8457.719
      13.047       90.300       16.203     8457.719
      13.053       49.000       16.203     8457.719
      13.059      150.400       16.203     8457.719
      13.066       99.200       16.203     8457.719
      13.074      101.600       16.203     8457.719
      13.082       96.600       16.203     8457.719
      13.090      101.500       16.203     8457.719
      13.095       92.200       16.203     8457.719
      13.102        0.000       16.203     8457.719
      13.108      144.900       16.203     8457.719
      13.115      127.700       16.203     8457.719
      13.123        0.000       16.203     8457.719
      13.129      198.000       16.203     8457.719
      13.136       99.400       16.203     8457.719
      13.144       79.900       16.203     8457.719
      13.149      116.800       16.203     8457.719
      13.155       41.000       16.203     8457.719
      13.161      162.900       16.203     8457.719
      13.167       99.700       16.203     8457.719
      13.173       92.900       16.203     8457.719
      13.182      100.200       16.203     8457.719
      13.191      100.900       16.203     8457.719
      13.199       95.600       16.203     8457.719
      13.205      112.900       16.203     8457.719
      13.211       97.600       16.203     8457.719
      13.219       50.200       16.203     8457.719
      13.225        0.000       16.203     8457.719
      13.231      249.800       16.203     8457.719
      13.237       99.600       16.203     8457.719
      13.243       99.800       16.203     8457.719
      13.250       95.200       16.203     8457.719
      13.256      105.900       16.203     8457.719
      13.262       99.000       16.203     8457.719
      13.270      101.000       16.203     8457.719
      13.277       77.200       16.203     8457.719
      13.283        0.000       16.203     8457.719
      13.289      222.100       16.203     8457.719
      13.295       98.100       16.203     8457.719
      13.301       99.700       16.203     8457.719
      13.307      104.200       16.203     8457.719
      13.313       97.300       16.203     8457.719
      13.319       64.200       16.203     8457.719
      13.327       88.800       16.203     8457.719
      13.333      118.000       16.203     8457.719
      13.339       81.800       16.203     8457.719
      13.346       97.600       16.203     8457.719
      13.354      168.100       16.203     8457.719
      13.360      102.400       16.203     8457.719
      13.366       86.900       16.203     8457.719
      13.371       97.400       16.203     8457.719
      13.377      116.500       16.203     8457.719
      13.383       98.600       16.203     8457.719
      13.390       76.300       16.203     8457.719
      13.396      117.400       16.203     8457.719
      13.404       62.900       16.203     8457.719
      13.411      141.900       16.203     8457.719
      13.417       99.300       16.203     8457.719
      13.424      101.600       16.203     8457.719
      13.431      101.500       16.203     8457.719
      13.437       95.500       16.203     8457.719
      13.443      103.700       16.203     8457.719
      13.451       93.300       16.203     8457.719
      13.457       38.300       16.203     8457.719
      13.463      115.600       16.203     8457.719
      13.468      123.600       16.203     8457.719
      13.474       57.500       16.203     8457.719
      13.479      171.200       16.203     8457.719
      13.485       97.600       16.203     8457.719
      13.493       92.600       16.203     8457.719
      13.500      107.500       16.203     8457.719
      13.508       99.400       16.203     8457.719
      13.514      101.700       16.203     8457.719
      13.522       45.500       16.203     8457.719
      13.529      151.700       16.203     8457.719
      13.535       96.500       16.219     8457.719
      13.543       97.100       16.262     8457.719
      13.551        0.000       16.262     8457.719
      13.557      180.100       16.262     8457.719
      13.565       99.900       16.262     8457.719
      13.575       99.900       16.262     8457.719
      13.585      100.100       16.262     8457.719
      13.591      100.000       16.262     8457.719
      13.598       99.800       16.262     8457.719
      13.604       99.900       16.262     8457.719
      13.610      100.100       16.262     8457.719
      13.616      100.100       16.262     8457.719
      13.624       99.800       16.262     8457.719
      13.631       99.900       16.262     8457.719
      13.638      100.000       16.262     8457.719
      13.645       91.500       16.262     8457.719
      13.658       97.700       16.262     8457.719
      13.667       99.700       16.262     8457.719
      13.674      100.100       16.262     8457.719
      13.680       99.500       16.262     8457.719
      13.685       99.900       16.262     8457.719
      13.692       99.800       16.262     8457.719
      13.700      100.200       16.262     8457.719
      13.706       99.400       16.262     8457.719
      13.713      100.000       16.262     8457.719
      13.720      100.000       16.262     8457.719
      13.729       99.500       16.262     8457.719
      13.735       99.600       16.262     8457.719
      13.742      100.200       16.262     8457.719
      13.748       99.700       16.262     8457.719
      13.754      100.100       16.262     8457.719
      13.762       99.900       16.262     8457.719
      13.768       99.700       16.262     8457.719
      13.774       99.900       16.262     8457.719
      13.782      100.000       16.262     8457.719
      13.789      100.000       16.262     8457.719
      13.797       99.700       16.262     8457.719
      13.803      100.100       16.262     8457.719
      13.811       99.500       16.262     8457.719
      13.818       99.600       16.262     8457.719
      13.825      100.100       16.262     8457.719
      13.832      100.000       16.262     8457.719
      13.839      100.100       16.262     8457.719
      13.846       99.600       16.262     8457.719
      13.852      100.000       16.262     8457.719
      13.859       99.700       16.262     8457.719
      13.866       99.800       16.262     8457.719
      13.873       99.900       16.262     8457.719
      13.880      100.100       16.262     8457.719
      13.890       99.700       16.262     8457.719
      13.896       99.100       16.262     8457.719
      13.903       99.700       16.262     8457.719
      13.909       99.900       16.262     8457.719
      13.914      100.100       16.262     8457.719
      13.921      100.200       16.262     8457.719
      13.930      100.000       16.262     8457.719
      13.939       94.600       16.262     8457.719
      13.947       98.000       16.262     8457.719
      13.954       99.600       16.262     8457.719
      13.963       99.900       16.262     8457.719
      13.972       99.400       16.262     8457.719
      13.980      100.000       16.262     8457.719
      13.986       99.800       16.262     8457.719
      13.994       99.700       16.262     8457.719
      14.002       99.700       16.262     8457.719
      14.011       99.300       16.262     8457.719
      14.020       99.300       16.262     8457.719
      14.029       97.400       16.262     8457.719
      14.037       99.800       16.262     8457.719
      14.044       99.500       16.262     8457.719
      14.051      100.000       16.262     8457.719
      14.061      100.000       16.262     8457.719
      14.069      100.000       16.262     8457.719
      14.075      100.000       16.262     8457.719
      14.084      100.100       16.262     8457.719
      14.090      100.000       16.262     8457.719
      14.098       99.800       16.262     8457.719
      14.104      100.100       16.262     8457.719
      14.110       99.800       16.262     8457.719
      14.116      100.100       16.262     8457.719
      14.123       99.600       16.262     8457.719
      14.129      100.100       16.262     8457.719
      14.135      100.100       16.262     8457.719
      14.143       98.800       16.262     8457.719
      14.152       99.700       16.262     8457.719
      14.159       99.900       16.262     8457.719
      14.166       99.700       16.262     8457.719
      14.172       99.700       16.262     8457.719
      14.180       99.900       16.262     8457.719
      14.186      100.000       16.262     8457.719
      14.192       99.700       16.262     8457.719
      14.202       99.900       16.262     8457.719
      14.209       99.900       16.262     8457.719
      14.215       99.900       16.262     8457.719
      14.220       99.800       16.262     8457.719
      14.226      100.000       16.262     8457.719
      14.232       99.700       16.262     8457.719
      14.238      100.200       16.262     8457.719
      14.245       99.700       16.262     8457.719
      14.253       99.700       16.262     8457.719
      14.260      100.000       16.262     8457.719
      14.268       99.700       16.262     8457.719
      14.274      100.000       16.262     8457.719
      14.282       99.700       16.262     8457.719
      14.290       99.900       16.262     8457.719
      14.295      100.100       16.262     8457.719
      14.304       99.700       16.262     8457.719
      14.312      100.100       16.262     8457.719
      14.319       99.800       16.262     8457.719
      14.327       99.900       16.262     8457.719
      14.333      100.000       16.262     8457.719
      14.339       99.600       16.262     8457.719
      14.347       98.900       16.262     8457.719
      14.355       99.900       16.262     8457.719
      14.363      100.000       16.262     8457.719
      14.372       99.900       16.262     8457.719
      14.380       99.700       16.262     8457.719
      14.388      100.000       16.262     8457.719
      14.393      100.200       16.262     8457.719
      14.399       98.100       16.262     8457.719
      14.405       99.800       16.262     8457.719
      14.411      100.100       16.262     8457.719
      14.419       99.800       16.262     8457.719
      14.425       99.500       16.262     8457.719
      14.430      100.100       16.262     8457.719
      14.436      100.000       16.262     8457.719
      14.442      100.000       16.262     8457.719
      14.447       99.900       16.262     8457.719
      14.457       99.800       16.262     8457.719
      14.462      100.000       16.262     8457.719
      14.468      100.100       16.262     8457.719
      14.473      100.100       16.262     8457.719
      14.482       99.800       16.262     8457.719
      14.491       99.800       16.262     8457.719
      14.497      100.200       16.262     8457.719
      14.504       99.700       16.262     8457.719
      14.511      100.000       16.262     8457.719
      14.519       99.500       16.262     8457.719
      14.527      100.100       16.262     8457.719
      14.533       99.900       16.262     8457.719
      14.542       99.900       16.262     8457.719
      14.551      100.100       16.262     8457.719
      14.558       99.900       16.262     8457.719
      14.564       99.800       16.262     8457.719
      14.570      100.100       16.262     8457.719
      14.577       99.900       16.262     8457.719
      14.586      100.200       16.262     8457.719
      14.595       99.900       16.262     8457.719
      14.602      100.000       16.262     8457.719
      14.609       99.900       16.262     8457.719
      14.618       99.500       16.262     8457.719
      14.624      100.100       16.262     8457.719
      14.630      100.000       16.262     8457.719
      14.636       99.800       16.262     8457.719
      14.642       99.800       16.262     8457.719
      14.648       99.900       16.262     8457.719
      14.654       99.800       16.262     8457.719
      14.660      100.100       16.262     8457.719
      14.666       99.400       16.262     8457.719
      14.673       98.700       16.262     8457.719
      14.686       99.900       16.262     8457.719
      14.695       99.800       16.262     8457.719
      14.703       99.500       16.262     8457.719
      14.709       99.900       16.262     8457.719
      14.715      100.000       16.262     8457.719
      14.721      100.100       16.262     8457.719
      14.730       99.700       16.262     8457.719
      14.736      100.300       16.262     8457.719
      14.742      100.000       16.262     8457.719
      14.748       99.700       16.262     8457.719
      14.754       98.700       16.262     8457.719
      14.760       99.800       16.262     8457.719
      14.766      100.300       16.262     8457.719
      14.772      100.000       16.262     8457.719
      14.781       99.900       16.262     8457.719
      14.787       99.900       16.262     8457.719
      14.795       99.700       16.262     8457.719
      14.802       99.900       16.262     8457.719
      14.809       99.700       16.262     8457.719
      14.815      100.400       16.262     8457.719
      14.822      100.000       16.262     8457.719
      14.830       99.700       16.262     8457.719
      14.836       99.900       16.262     8457.719
      14.845      100.100       16.262     8457.719
      14.852       99.700       16.262     8457.719
      14.860      100.100       16.262     8457.719
      14.865      100.000       16.262     8457.719
      14.872       99.700       16.262     8457.719
      14.882      100.300       16.262     8457.719
      14.887      100.100       16.262     8457.719
      14.893      100.000       16.262     8457.719
      14.900       99.600       16.262     8457.719
      14.909       99.900       16.262     8457.719
      14.915       99.900       16.262     8457.719
      14.924      100.100       16.262     8457.719
      14.930      100.000       16.262     8457.719
      14.936       99.900       16.262     8457.719
      14.942      100.200       16.262     8457.719
      14.949      100.000       16.262     8457.719
      14.955      100.000       16.262     8457.719
      14.963      100.000       16.262     8457.719
      14.972       99.900       16.262     8457.719
      14.981       99.900       16.262     8457.719
      14.987       99.500       16.262     8457.719
      14.994      100.000       16.262     8457.719
      15.001      100.100       16.262     8457.719
      15.009       99.600       16.262     8457.719
      15.015       99.500       16.262     8457.719
      15.022      100.000       16.262     8457.719
      15.028       99.800       16.262     8457.719
      15.036       99.900       16.262     8457.719
      15.044      100.100       16.262     8457.719
      15.051       98.000       16.262     8457.719
      15.059      100.000       16.262     8457.719
      15.065       99.900       16.262     8457.719
      15.071       99.600       16.262     8457.719
      15.077      100.300       16.262     8457.719
      15.082       99.800       16.262     8457.719
      15.088      100.000       16.262     8457.719
      15.094       99.900       16.262     8457.719
      15.100       96.600       16.262     8457.719
      15.108      100.000       16.262     8457.719
      15.115      100.000       16.262     8457.719
      15.123       99.800       16.262     8457.719
      15.129      100.100       16.262     8457.719
      15.136       99.800       16.262     8457.719
      15.142       99.900       16.262     8457.719
      15.150      100.100       16.262     8457.719
      15.160      100.000       16.262     8457.719
      15.169       99.700       16.262     8457.719
      15.175       97.800       16.262     8457.719
      15.183      100.000       16.262     8457.719
      15.189       99.900       16.262     8457.719
      15.197       99.900       16.262     8457.719
      15.206      100.100       16.262     8457.719
      15.213       99.900       16.262     8457.719
      15.220      100.100       16.262     8457.719
      15.228       99.800       16.262     8457.719
      15.235       99.500       16.262     8457.719
      15.242      100.400       16.262     8457.719
      15.249       99.500       16.262     8457.719
      15.256       99.800       16.262     8457.719
      15.263       99.900       16.262     8457.719
      15.268      100.200       16.262     8457.719
      15.274       99.800       16.262     8457.719
      15.280      100.100       16.262     8457.719
      15.285       99.500       16.262     8457.719
      15.291       99.800       16.262     8457.719
      15.297      100.000       16.262     8457.719
      15.304      100.200       16.262     8457.719
      15.311       99.800       16.262     8457.719
      15.317      100.200       16.262     8457.719
      15.324       99.900       16.262     8457.719
      15.333      100.100       16.262     8457.719
      15.339       99.900       16.262     8457.719
      15.345       99.900       16.262     8457.719
      15.352      100.000       16.262     8457.719
      15.362       99.900       16.262     8457.719
      15.369       99.700       16.262     8457.719
      15.375      100.000       16.262     8457.719
      15.381       99.900       16.262     8457.719
      15.386      100.100       16.262     8457.719
      15.392       99.900       16.262     8457.719
      15.399       99.800       16.262     8457.719
      15.406      100.100       16.262     8457.719
      15.415       99.700       16.262     8457.719
      15.422       99.800       16.262     8457.719
      15.428      100.200       16.262     8457.719
      15.435       99.700       16.262     8457.719
      15.444      100.000       16.262     8457.719
      15.451       99.900       16.262     8457.719
      15.457       99.900       16.262     8457.719
      15.463       99.700       16.262     8457.719
      15.470       97.900       16.262     8457.719
      15.479      100.100       16.262     8457.719
      15.485       99.800       16.262     8457.719
      15.491      100.000       16.402     8457.719
      15.497       57.100       16.426     8457.719
      15.506        8.600       16.426     8457.719
      15.512        7.300       16.426     8457.719
      15.519        4.000       16.426     8457.719
      15.526       13.100       16.426     8457.719
      15.533       12.000       16.426     8457.719
      15.540       16.300       16.426     8457.719
      15.548       11.500       16.426     8457.719
      15.555       11.400       16.426     8457.719
      15.562       14.100       16.426     8457.719
      15.569        8.500       16.426     8457.719
      15.576        0.000        1.113     4168.590


==> images/memory/data/num-simplices-3.dat <==
t	c	m	v
       0.000        0.000       10.410     8422.508
       0.005       67.500       11.172     8448.797
       0.010      108.300       12.445     8457.867
       0.016       96.900       13.781     8458.188
       0.021       94.400       14.090     8466.188
       0.026       88.900       14.273     8466.230
       0.031      119.900       14.527     8466.230
       0.035      103.100       15.090     8466.230
       0.039       99.100       15.152     8466.230
       0.044       59.600       15.195     8466.230
       0.048       96.400       15.203     8466.230
       0.052      103.200       15.203     8466.230
       0.056       99.700       15.234     8466.230
       0.061       98.800       15.242     8466.230
       0.065      100.000       15.250     8466.230
       0.069       93.200       15.250     8466.230
       0.073      105.000       15.258     8466.230
       0.077       98.500       15.258     8466.230
       0.082      102.000       15.359     8466.230
       0.086       92.800       15.590     8466.230
       0.090      101.500       15.590     8466.230
       0.095       37.900       15.590     8466.230
       0.099       97.400       15.590     8466.230
       0.103      165.300       15.590     8466.230
       0.107       77.200       15.590     8466.230
       0.111       91.100       15.590     8466.230
       0.117      137.900       15.590     8466.230
       0.121       92.300       15.590     8466.230
       0.126       11.600       15.590     8466.230
       0.130      164.600       15.590     8466.230
       0.134       45.600       15.590     8466.230
       0.138      174.200       15.590     8466.230
       0.142        0.000       15.590     8466.230
       0.146      213.900       15.590     8466.230
       0.150        0.000       15.590     8466.230
       0.154      165.000       15.590     8466.230
       0.158       45.800       15.590     8466.230
       0.162      187.600       15.590     8466.230
       0.167        0.000       15.590     8466.230
       0.171      170.500       15.590     8466.230
       0.175       48.900       15.590     8466.230
       0.180        0.000       15.590     8466.230
       0.184      251.500       15.590     8466.230
       0.188        0.000       15.590     8466.230
       0.192        0.000       15.590     8466.230
       0.196      255.500       15.590     8466.230
       0.200        0.000       15.590     8466.230
       0.204      253.500       15.590     8466.230
       0.208        0.000       15.590     8466.230
       0.212        0.000       15.590     8466.230
       0.216      248.400       15.590     8466.230
       0.220        0.000       15.590     8466.230
       0.224      252.500       15.590     8466.230
       0.228        0.000       15.590     8466.230
       0.232      187.700       15.590     8466.230
       0.236        0.000       15.590     8466.230
       0.240      170.500       15.590     8466.230
       0.244      149.900       15.590     8466.230
       0.248       24.200       15.590     8466.230
       0.252      174.800       15.590     8466.230
       0.256       84.900       15.590     8466.230
       0.260      126.800       15.590     8466.230
       0.264       92.200       15.590     8466.230
       0.268        0.000       15.590     8466.230
       0.272      191.200       15.590     8466.230
       0.276       29.100       15.590     8466.230
       0.280        0.000       15.590     8466.230
       0.284      245.000       15.590     8466.230
       0.288       81.500       15.590     8466.230
       0.292       71.100       15.590     8466.230
       0.296      164.600       15.590     8466.230
       0.301        0.000       15.590     8466.230
       0.305        0.000       15.590     8466.230
       0.309      253.200       15.590     8466.230
       0.313        0.000       15.590     8466.230
       0.317      251.300       15.590     8466.230
       0.321        0.000       15.590     8466.230
       0.325        0.000       15.590     8466.230
       0.329      319.600       15.590     8466.230
       0.333       30.100       15.590     8466.230
       0.337      164.300       15.590     8466.230
       0.341       63.300       15.590     8466.230
       0.345       84.500       15.590     8466.230
       0.349        0.000       15.590     8466.230
       0.353      182.500       15.590     8466.230
       0.357        0.000       15.590     8466.230
       0.361      246.300       15.590     8466.230
       0.365        0.000       15.590     8466.230
       0.369        0.000       15.590     8466.230
       0.373      291.800       15.590     8466.230
       0.377       88.900       15.590     8466.230
       0.381      117.500       15.590     8466.230
       0.385        0.000       15.590     8466.230
       0.389      170.500       15.590     8466.230
       0.393        0.000       15.590     8466.230
       0.397      243.600       15.590     8466.230
       0.401        0.000       15.590     8466.230
       0.405        0.000       15.590     8466.230
       0.410      273.100       15.590     8466.230
       0.414        0.000       15.590     8466.230
       0.418        0.000       15.590     8466.230
       0.422      290.800       15.590     8466.230
       0.426       90.000       15.590     8466.230
       0.430      112.200       15.590     8466.230
       0.434       46.900       15.590     8466.230
       0.438        0.000       15.590     8466.230
       0.442      280.600       15.590     8466.230
       0.446        0.000       15.590     8466.230
       0.450      191.800       15.590     8466.230
       0.454       53.900       15.590     8466.230
       0.458        0.000       15.590     8466.230
       0.462      252.500       15.590     8466.230
       0.466        0.000       15.590     8466.230
       0.470        0.000       15.590     8466.230
       0.473      246.400       15.590     8466.230
       0.478        0.000       15.590     8466.230
       0.481      252.000       15.590     8466.230
       0.485        0.000       15.590     8466.230
       0.490      179.800       15.590     8466.230
       0.495       97.700       15.590     8466.230
       0.499       72.200       15.590     8466.230
       0.503        0.000       15.590     8466.230
       0.507      201.400       15.590     8466.230
       0.512        0.000       15.590     8466.230
       0.516      149.100       15.590     8466.230
       0.520      111.100       15.590     8466.230
       0.524       49.800       15.590     8466.230
       0.529      200.000       15.590     8466.230
       0.533        0.000       15.590     8466.230
       0.537        0.000       15.590     8466.230
       0.540      222.200       15.590     8466.230
       0.545        0.000       15.590     8466.230
       0.549      246.000       15.590     8466.230
       0.553        0.000       15.590     8466.230
       0.557      134.800       15.590     8466.230
       0.561        0.000       15.590     8466.230
       0.565      237.300       15.590     8466.230
       0.569        0.000       15.590     8466.230
       0.573      224.800       15.590     8466.230
       0.578        0.000       15.590     8466.230
       0.583      178.700       15.590     8466.230
       0.588       97.400       15.590     8466.230
       0.593       95.900       15.590     8466.230
       0.597        0.000       15.590     8466.230
       0.601        0.000       15.590     8466.230
       0.605      285.500       15.590     8466.230
       0.609       46.700       15.590     8466.230
       0.614      160.900       15.590     8466.230
       0.618      102.800       15.590     8466.230
       0.624       95.100       15.590     8466.230
       0.629       99.700       15.590     8466.230
       0.633        0.000       15.590     8466.230
       0.637      183.000       15.590     8466.230
       0.642       30.000       15.590     8466.230
       0.647        0.000       15.590     8466.230
       0.651      228.700       15.590     8466.230
       0.655      159.000       15.590     8466.230
       0.659       51.400       15.590     8466.230
       0.664      161.200       15.590     8466.230
       0.668        0.000       15.590     8466.230
       0.672      158.400       15.590     8466.230
       0.677       58.600       15.590     8466.230
       0.681        0.000       15.590     8466.230
       0.685      253.800       15.590     8466.230
       0.689      119.200       15.590     8466.230
       0.693       98.800       15.590     8466.230
       0.698       68.700       15.590     8466.230
       0.702        0.000       15.590     8466.230
       0.706      184.600       15.590     8466.230
       0.711       50.800       15.590     8466.230
       0.715        0.000       15.590     8466.230
       0.719      200.300       15.590     8466.230
       0.723      126.100       15.590     8466.230
       0.727        0.000       15.590     8466.230
       0.731      245.000       15.590     8466.230
       0.735        0.000       15.590     8466.230
       0.739      174.300       15.590     8466.230
       0.743        0.000       15.590     8466.230
       0.747        0.000       15.590     8466.230
       0.751      244.400       15.590     8466.230
       0.755      161.900       15.590     8466.230
       0.759       92.200       15.590     8466.230
       0.763        0.000       15.590     8466.230
       0.767      154.600       15.590     8466.230
       0.771        0.000       15.590     8466.230
       0.775      253.000       15.590     8466.230
       0.779        0.000       15.590     8466.230
       0.783        0.000       15.590     8466.230
       0.787      256.400       15.590     8466.230
       0.791        0.000       15.590     8466.230
       0.795      253.800       15.590     8466.230
       0.799        0.000       15.590     8466.230
       0.803        0.000       15.590     8466.230
       0.807      246.800       15.590     8466.230
       0.811        0.000       15.590     8466.230
       0.815      253.300       15.590     8466.230
       0.819        0.000       15.590     8466.230
       0.823      166.100       15.590     8466.230
       0.827      133.100       15.590     8466.230
       0.831       80.300       15.590     8466.230
       0.835      116.500       15.590     8466.230
       0.839        0.000       15.590     8466.230
       0.843        0.000       15.590     8466.230
       0.847      253.600       15.590     8466.230
       0.851        0.000       15.590     8466.230
       0.855      251.200       15.590     8466.230
       0.859        0.000       15.590     8466.230
       0.863        0.000       15.590     8466.230
       0.867      255.400       15.590     8466.230
       0.871        0.000       15.590     8466.230
       0.874      252.800       15.590     8466.230
       0.878        0.000       15.590     8466.230
       0.882        0.000       15.590     8466.230
       0.886      252.800       15.590     8466.230
       0.890      126.300       15.590     8466.230
       0.896        0.000       15.590     8466.230
       0.900      207.700       15.590     8466.230
       0.904        0.000       15.590     8466.230
       0.908      173.300       15.590     8466.230
       0.913       47.000       15.590     8466.230
       0.917      151.400       15.590     8466.230
       0.921      113.900       15.590     8466.230
       0.925        0.000       15.590     8466.230
       0.930      213.400       15.590     8466.230
       0.934       38.600       15.590     8466.230
       0.937      155.000       15.590     8466.230
       0.941        0.000       15.590     8466.230
       0.945        0.000       15.590     8466.230
       0.949      252.400       15.590     8466.230
       0.953      172.600       15.590     8466.230
       0.957        8.900       15.590     8466.230
       0.961      186.500       15.590     8466.230
       0.965       54.600       15.590     8466.230
       0.969        0.000       15.590     8466.230
       0.973      155.700       15.590     8466.230
       0.977      113.300       15.590     8466.230
       0.981      138.800       15.590     8466.230
       0.985        0.000       15.590     8466.230
       0.989      190.200       15.590     8466.230
       0.993      116.900       15.590     8466.230
       0.997        0.000       15.590     8466.230
       1.001      198.700       15.590     8466.230
       1.005        0.000       15.590     8466.230
       1.009      201.400       15.590     8466.230
       1.014       25.300       15.590     8466.230
       1.018        0.000       15.590     8466.230
       1.022      262.200       15.590     8466.230
       1.026        0.000       15.590     8466.230
       1.030      210.300       15.590     8466.230
       1.034       36.100       15.590     8466.230
       1.038        0.000       15.590     8466.230
       1.042      256.200       15.590     8466.230
       1.045        0.000       15.590     8466.230
       1.049        0.000       15.590     8466.230
       1.053      255.800       15.590     8466.230
       1.057       85.200       15.590     8466.230
       1.061        0.000       15.590     8466.230
       1.065      250.900       15.590     8466.230
       1.069        0.000       15.590     8466.230
       1.073        0.000       15.590     8466.230
       1.077      253.600       15.590     8466.230
       1.081        0.000       15.590     8466.230
       1.085      252.500       15.590     8466.230
       1.089        0.000       15.590     8466.230
       1.093        0.000       15.590     8466.230
       1.097      251.200       15.590     8466.230
       1.101        0.000       15.590     8466.230
       1.105      251.000       15.590     8466.230
       1.109        0.000       15.590     8466.230
       1.113        0.000       15.590     8466.230
       1.117      256.000       15.590     8466.230
       1.121        0.000       15.590     8466.230
       1.125      215.700       15.590     8466.230
       1.129      125.100       15.590     8466.230
       1.133        0.000       15.590     8466.230
       1.138      103.100       15.590     8466.230
       1.142      162.900       15.590     8466.230
       1.147        0.000       15.590     8466.230
       1.151        0.000       15.590     8466.230
       1.155      221.800       15.590     8466.230
       1.160      124.700       15.590     8466.230
       1.164      119.100       15.590     8466.230
       1.168        0.000       15.590     8466.230
       1.172      242.000       15.590     8466.230
       1.176        0.000       15.590     8466.230
       1.181        0.000       15.590     8466.230
       1.184      216.500       15.590     8466.230
       1.188      151.800       15.590     8466.230
       1.193        0.000       15.590     8466.230
       1.197        0.000       15.590     8466.230
       1.201      316.100       15.590     8466.230
       1.205      103.200       15.590     8466.230
       1.209       58.100       15.590     8466.230
       1.213       94.700       15.590     8466.230
       1.217      156.000       15.590     8466.230
       1.221      103.200       15.590     8466.230
       1.225        0.000       15.590     8466.230
       1.229      193.500       15.590     8466.230
       1.233       32.600       15.590     8466.230
       1.237        0.000       15.590     8466.230
       1.241      251.000       15.590     8466.230
       1.246        0.000       15.590     8466.230
       1.250      172.400       15.590     8466.230
       1.254      136.200       15.590     8466.230
       1.258       21.700       15.590     8466.230
       1.262      128.800       15.590     8466.230
       1.266      158.800       15.590     8466.230
       1.270        0.000       15.590     8466.230
       1.274      176.500       15.590     8466.230
       1.279        0.000       15.590     8466.230
       1.283      217.400       15.590     8466.230
       1.287        0.000       15.590     8466.230
       1.290      134.800       15.590     8466.230
       1.295      107.300       15.590     8466.230
       1.299        0.000       15.590     8466.230
       1.303      173.100       15.590     8466.230
       1.307      145.600       15.590     8466.230
       1.311       96.900       15.590     8466.230
       1.315        0.000       15.590     8466.230
       1.319        0.000       15.590     8466.230
       1.323      279.800       15.590     8466.230
       1.327       54.200       15.590     8466.230
       1.331      176.300       15.590     8466.230
       1.335       37.400       15.590     8466.230
       1.339      142.900       15.590     8466.230
       1.343       61.100       15.590     8466.230
       1.347        0.000       15.590     8466.230
       1.351      255.800       15.590     8466.230
       1.355       87.600       15.590     8466.230
       1.360      104.900       15.590     8466.230
       1.365       83.700       15.590     8466.230
       1.371       95.600       15.590     8466.230
       1.377       89.500       15.590     8466.230
       1.381        0.000       15.590     8466.230
       1.385      252.500       15.590     8466.230
       1.389       70.400       15.590     8466.230
       1.394       65.800       15.590     8466.230
       1.398      129.500       15.590     8466.230
       1.402       52.200       15.590     8466.230
       1.406      162.200       15.590     8466.230
       1.410       75.900       15.590     8466.230
       1.414      135.300       15.590     8466.230
       1.418      105.800       15.590     8466.230
       1.422        0.000       15.590     8466.230
       1.427        0.000       15.590     8466.230
       1.431      272.500       15.590     8466.230
       1.435        0.000       15.590     8466.230
       1.439      216.100       15.590     8466.230
       1.443        0.000       15.590     8466.230
       1.447        0.000       15.590     8466.230
       1.451      248.100       15.590     8466.230
       1.455      162.900       15.590     8466.230
       1.460        0.000       15.590     8466.230
       1.464      206.800       15.590     8466.230
       1.468        0.000       15.590     8466.230
       1.472        0.000       15.590     8466.230
       1.476      238.900       15.590     8466.230
       1.481        0.000       15.590     8466.230
       1.485      251.600       15.590     8466.230
       1.489      102.200       15.590     8466.230
       1.493        0.000       15.590     8466.230
       1.497      214.900       15.590     8466.230
       1.501        0.000       15.590     8466.230
       1.505        0.000       15.590     8466.230
       1.510      255.400       15.590     8466.230
       1.514        0.000       15.590     8466.230
       1.518      246.000       15.590     8466.230
       1.522       99.800       15.590     8466.230
       1.526       57.200       15.590     8466.230
       1.530      134.400       15.590     8466.230
       1.534        0.000       15.590     8466.230
       1.538      187.700       15.590     8466.230
       1.542       44.400       15.590     8466.230
       1.546        0.000       15.590     8466.230
       1.550      204.000       15.590     8466.230
       1.554      167.000       15.590     8466.230
       1.559        0.000       15.590     8466.230
       1.563      192.600       15.590     8466.230
       1.567       28.100       15.590     8466.230
       1.571        0.000       15.590     8466.230
       1.575      200.200       15.590     8466.230
       1.582       90.000       15.590     8466.230
       1.587      102.400       15.590     8466.230
       1.592       33.400       15.590     8466.230
       1.596        0.000       15.590     8466.230
       1.600      277.500       15.590     8466.230
       1.604        0.000       15.590     8466.230
       1.608      168.900       15.590     8466.230
       1.612       39.200       15.590     8466.230
       1.616      164.900       15.590     8466.230
       1.621      110.400       15.590     8466.230
       1.626       93.500       15.590     8466.230
       1.630       91.700       15.590     8466.230
       1.634        0.000       15.590     8466.230
       1.638      207.600       15.590     8466.230
       1.642       25.200       15.590     8466.230
       1.647        0.000       15.590     8466.230
       1.651      238.600       15.590     8466.230
       1.655      118.900       15.590     8466.230
       1.659        0.000       15.590     8466.230
       1.664        0.000       15.590     8466.230
       1.668      238.600       15.590     8466.230
       1.672        0.000       15.590     8466.230
       1.676      243.600       15.590     8466.230
       1.680        0.000       15.590     8466.230
       1.684      248.600       15.590     8466.230
       1.688       81.500       15.590     8466.230
       1.693        0.000       15.590     8466.230
       1.697        0.000       15.590     8466.230
       1.701      236.800       15.590     8466.230
       1.705        0.000       15.590     8466.230
       1.709      235.200       15.590     8466.230
       1.713        0.000       15.590     8466.230
       1.717      248.000       15.590     8466.230
       1.721       81.800       15.590     8466.230
       1.725       44.800       15.590     8466.230
       1.729      171.400       15.590     8466.230
       1.733       26.800       15.590     8466.230
       1.737        0.000       15.590     8466.230
       1.741      189.100       15.590     8466.230
       1.746        0.000       15.590     8466.230
       1.750      249.700       15.590     8466.230
       1.754        0.000       15.590     8466.230
       1.758      160.400       15.590     8466.230
       1.762       80.300       15.590     8466.230
       1.766      149.000       15.590     8466.230
       1.770        0.000       15.590     8466.230
       1.774      239.300       15.590     8466.230
       1.778        0.000       15.590     8466.230
       1.782        0.000       15.590     8466.230
       1.786      256.200       15.590     8466.230
       1.790       91.800       15.590     8466.230
       1.794        0.000       15.590     8466.230
       1.798      242.500       15.590     8466.230
       1.802        0.000       15.590     8466.230
       1.806      163.900       15.590     8466.230
       1.811        0.000       15.590     8466.230
       1.815        0.000       15.590     8466.230
       1.819      253.400       15.590     8466.230
       1.823      152.200       15.590     8466.230
       1.827        0.000       15.590     8466.230
       1.831      227.100       15.590     8466.230
       1.835        0.000       15.590     8466.230
       1.839      188.000       15.590     8466.230
       1.843       44.200       15.590     8466.230
       1.847        0.000       15.590     8466.230
       1.851      184.000       15.590     8466.230
       1.855      172.500       15.590     8466.230
       1.859       65.900       15.590     8466.230
       1.863       78.000       15.590     8466.230
       1.867       79.500       15.590     8466.230
       1.871      181.900       15.590     8466.230
       1.875       59.400       15.590     8466.230
       1.880        0.000       15.590     8466.230
       1.884      254.100       15.590     8466.230
       1.888       84.800       15.590     8466.230
       1.892       65.400       15.590     8466.230
       1.896       80.100       15.590     8466.230
       1.900       90.500       15.590     8466.230
       1.904        0.000       15.590     8466.230
       1.908      227.500       15.590     8466.230
       1.913        0.000       15.590     8466.230
       1.917      223.100       15.590     8466.230
       1.921       71.600       15.590     8466.230
       1.926        0.000       15.590     8466.230
       1.931      247.900       15.590     8466.230
       1.935        0.000       15.590     8466.230
       1.939        0.000       15.590     8466.230
       1.943      250.200       15.590     8466.230
       1.947        0.000       15.590     8466.230
       1.951      252.300       15.590     8466.230
       1.955        0.000       15.590     8466.230
       1.959        0.000       15.590     8466.230
       1.963      249.200       15.590     8466.230
       1.967      115.700       15.590     8466.230
       1.971      149.200       15.590     8466.230
       1.975      100.100       15.590     8466.230
       1.979        0.000       15.590     8466.230
       1.983        0.000       15.590     8466.230
       1.987      300.800       15.590     8466.230
       1.991        0.000       15.590     8466.230
       1.995        0.000       15.590     8466.230
       1.999      203.400       15.590     8466.230
       2.003        0.000       15.590     8466.230
       2.007      253.400       15.590     8466.230
       2.011        0.000       15.590     8466.230
       2.015        0.000       15.590     8466.230
       2.018      254.800       15.590     8466.230
       2.022        0.000       15.590     8466.230
       2.026      252.100       15.590     8466.230
       2.030      112.900       15.590     8466.230
       2.034        0.000       15.590     8466.230
       2.038      140.800       15.590     8466.230
       2.042        0.000       15.590     8466.230
       2.046      253.200       15.590     8466.230
       2.050        0.000       15.590     8466.230
       2.054      215.200       15.590     8466.230
       2.058       31.400       15.590     8466.230
       2.062        0.000       15.590     8466.230
       2.066      246.500       15.590     8466.230
       2.070        0.000       15.590     8466.230
       2.074        0.000       15.590     8466.230
       2.078      250.500       15.590     8466.230
       2.082        0.000       15.590     8466.230
       2.086      247.900       15.590     8466.230
       2.090        0.000       15.590     8466.230
       2.094        0.000       15.590     8466.230
       2.098      253.600       15.590     8466.230
       2.102      100.400       15.590     8466.230
       2.106        0.000       15.590     8466.230
       2.110      244.800       15.590     8466.230
       2.114        0.000       15.590     8466.230
       2.118      236.300       15.590     8466.230
       2.122       25.700       15.590     8466.230
       2.127        0.000       15.590     8466.230
       2.131      251.700       15.590     8466.230
       2.135        0.000       15.590     8466.230
       2.139      216.700       15.590     8466.230
       2.143        0.000       15.590     8466.230
       2.147        0.000       15.590     8466.230
       2.151      290.000       15.590     8466.230
       2.155        0.000       15.590     8466.230
       2.159      204.100       15.590     8466.230
       2.163        0.000       15.590     8466.230
       2.167      204.100       15.590     8466.230
       2.171       80.700       15.590     8466.230
       2.175        0.000       15.590     8466.230
       2.179      163.500       15.590     8466.230
       2.183        0.000       15.590     8466.230
       2.187      246.800       15.590     8466.230
       2.191        0.000       15.590     8466.230
       2.195        0.000       15.590     8466.230
       2.199      251.000       15.590     8466.230
       2.203        0.000       15.590     8466.230
       2.207      252.500       15.590     8466.230
       2.211        0.000       15.590     8466.230
       2.215        0.000       15.590     8466.230
       2.219      253.700       15.590     8466.230
       2.223        0.000       15.590     8466.230
       2.227      253.700       15.590     8466.230
       2.231       65.600       15.590     8466.230
       2.235        0.000       15.590     8466.230
       2.239      186.000       15.590     8466.230
       2.243        0.000       15.590     8466.230
       2.247      250.500       15.590     8466.230
       2.251        0.000       15.590     8466.230
       2.255      160.300       15.590     8466.230
       2.259       92.600       15.590     8466.230
       2.263        0.000       15.590     8466.230
       2.267      157.800       15.590     8466.230
       2.271        0.000       15.590     8466.230
       2.275      258.700       15.590     8466.230
       2.279        0.000       15.590     8466.230
       2.283      135.400       15.590     8466.230
       2.287      114.100       15.590     8466.230
       2.291      145.800       15.590     8466.230
       2.295        0.000       15.590     8466.230
       2.299      194.200       15.590     8466.230
       2.302        0.000       15.590     8466.230
       2.306        0.000       15.590     8466.230
       2.310      254.200       15.590     8466.230
       2.314        0.000       15.590     8466.230
       2.318      255.200       15.590     8466.230
       2.322       85.800       15.590     8466.230
       2.326       91.900       15.590     8466.230
       2.330      141.400       15.590     8466.230
       2.334       18.200       15.590     8466.230
       2.338        0.000       15.590     8466.230
       2.342      252.700       15.590     8466.230
       2.346        0.000       15.590     8466.230
       2.350        0.000       15.590     8466.230
       2.354      338.100       15.590     8466.230
       2.358       92.800       15.590     8466.230
       2.362       74.500       15.590     8466.230
       2.366        0.000       15.590     8466.230
       2.369        0.000       15.590     8466.230
       2.373      255.000       15.590     8466.230
       2.377        0.000       15.590     8466.230
       2.381      254.300       15.590     8466.230
       2.385        0.000       15.590     8466.230
       2.389      168.800       15.590     8466.230
       2.393        0.000       15.590     8466.230
       2.397        0.000       15.590     8466.230
       2.401      256.000       15.590     8466.230
       2.405        0.000       15.590     8466.230
       2.409      250.700       15.590     8466.230
       2.413        0.000       15.590     8466.230
       2.417        0.000       15.590     8466.230
       2.421      253.400       15.590     8466.230
       2.425        0.000       15.590     8466.230
       2.428      253.300       15.590     8466.230
       2.432       65.700       15.590     8466.230
       2.436        0.000       15.590     8466.230
       2.440      188.400       15.590     8466.230
       2.444        0.000       15.590     8466.230
       2.448      252.600       15.590     8466.230
       2.452        0.000       15.590     8466.230
       2.456        0.000       15.590     8466.230
       2.460      253.200       15.590     8466.230
       2.464        0.000       15.590     8466.230
       2.468      253.200       15.590     8466.230
       2.472        0.000       15.590     8466.230
       2.476        0.000       15.590     8466.230
       2.480      253.200       15.590     8466.230
       2.484        0.000       15.590     8466.230
       2.488      252.500       15.590     8466.230
       2.492        0.000       15.590     8466.230
       2.495        0.000       15.590     8466.230
       2.499      253.600       15.590     8466.230
       2.503        0.000       15.590     8466.230
       2.507      255.400       15.590     8466.230
       2.511        0.000       15.590     8466.230
       2.515        0.000       15.590     8466.230
       2.519      253.000       15.590     8466.230
       2.523       63.200       15.590     8466.230
       2.527        0.000       15.590     8466.230
       2.531      247.900       15.590     8466.230
       2.535        0.000       15.590     8466.230
       2.539      211.700       15.590     8466.230
       2.543        0.000       15.590     8466.230
       2.547        0.000       15.590     8466.230
       2.551      253.800       15.590     8466.230
       2.555      131.700       15.590     8466.230
       2.559      139.700       15.590     8466.230
       2.563       98.600       15.590     8466.230
       2.569        0.000       15.590     8466.230
       2.573        0.000       15.590     8466.230
       2.577      219.500       15.590     8466.230
       2.581        0.000       15.590     8466.230
       2.585      243.400       15.590     8466.230
       2.589       83.600       15.590     8466.230
       2.593        0.000       15.590     8466.230
       2.597      254.600       15.590     8466.230
       2.601        0.000       15.590     8466.230
       2.605        0.000       15.590     8466.230
       2.609      267.800       15.590     8466.230
       2.613        0.000       15.590     8466.230
       2.617        0.000       15.590     8466.230
       2.621      298.100       15.590     8466.230
       2.625       90.000       15.590     8466.230
       2.629        0.000       15.590     8466.230
       2.633      155.400       15.590     8466.230
       2.637        0.000       15.590     8466.230
       2.641      250.200       15.590     8466.230
       2.645        0.000       15.590     8466.230
       2.649      210.400       15.590     8466.230
       2.653      115.400       15.590     8466.230
       2.657       22.500       15.590     8466.230
       2.661      113.600       15.590     8466.230
       2.665      104.800       15.590     8466.230
       2.669        0.000       15.590     8466.230
       2.672      254.400       15.590     8466.230
       2.676        0.000       15.590     8466.230
       2.680        0.000       15.590     8466.230
       2.684      255.200       15.590     8466.230
       2.688      131.200       15.590     8466.230
       2.692        0.000       15.590     8466.230
       2.696      214.400       15.590     8466.230
       2.700        0.000       15.590     8466.230
       2.704        0.000       15.590     8466.230
       2.708      254.600       15.590     8466.230
       2.712        0.000       15.590     8466.230
       2.716      256.700       15.590     8466.230
       2.719       75.900       15.590     8466.230
       2.723       49.200       15.590     8466.230
       2.727       92.800       15.590     8466.230
       2.731      162.800       15.590     8466.230
       2.735        0.000       15.590     8466.230
       2.739        0.000       15.590     8466.230
       2.743      255.200       15.590     8466.230
       2.747        0.000       15.590     8466.230
       2.751      256.100       15.590     8466.230
       2.755       84.300       15.590     8466.230
       2.759        0.000       15.590     8466.230
       2.763      199.400       15.590     8466.230
       2.767        0.000       15.590     8466.230
       2.770        0.000       15.590     8466.230
       2.774      255.800       15.590     8466.230
       2.778        0.000       15.590     8466.230
       2.782      255.900       15.590     8466.230
       2.786       75.600       15.590     8466.230
       2.790       66.800       15.590     8466.230
       2.794        0.000       15.590     8466.230
       2.798      250.400       15.590     8466.230
       2.802        0.000       15.590     8466.230
       2.806        0.000       15.590     8466.230
       2.810      251.200       15.590     8466.230
       2.814        0.000       15.590     8466.230
       2.818      262.700       15.590     8466.230
       2.822       73.400       15.590     8466.230
       2.826       90.200       15.590     8466.230
       2.830      145.400       15.590     8466.230
       2.834       16.200       15.590     8466.230
       2.838        0.000       15.590     8466.230
       2.842      250.700       15.590     8466.230
       2.846        0.000       15.590     8466.230
       2.850      232.100       15.590     8466.230
       2.854      101.900       15.590     8466.230
       2.858        0.000       15.590     8466.230
       2.862      169.700       15.590     8466.230
       2.866        0.000       15.590     8466.230
       2.870        0.000       15.590     8466.230
       2.873      251.500       15.590     8466.230
       2.877        0.000       15.590     8466.230
       2.881      250.400       15.590     8466.230
       2.885       74.200       15.590     8466.230
       2.889       88.300       15.590     8466.230
       2.893       87.500       15.590     8466.230
       2.897        0.000       15.590     8466.230
       2.901      251.700       15.590     8466.230
       2.905        0.000       15.590     8466.230
       2.909        0.000       15.590     8466.230
       2.913      249.300       15.590     8466.230
       2.917      147.400       15.590     8466.230
       2.921      100.300       15.590     8466.230
       2.925        0.000       15.590     8466.230
       2.929        0.000       15.590     8466.230
       2.933      251.500       15.590     8466.230
       2.937        0.000       15.590     8466.230
       2.941      249.600       15.590     8466.230
       2.945        0.000       15.590     8466.230
       2.949      212.400       15.590     8466.230
       2.953        0.000       15.590     8466.230
       2.957        0.000       15.590     8466.230
       2.961      250.000       15.590     8466.230
       2.965        0.000       15.590     8466.230
       2.969      251.200       15.590     8466.230
       2.973        0.000       15.590     8466.230
       2.977        0.000       15.590     8466.230
       2.981      251.800       15.590     8466.230
       2.985        0.000       15.590     8466.230
       2.989      251.700       15.590     8466.230
       2.993        0.000       15.590     8466.230
       2.997        0.000       15.590     8466.230
       3.001      249.700       15.590     8466.230
       3.005        0.000       15.590     8466.230
       3.009      253.500       15.590     8466.230
       3.013        0.000       15.590     8466.230
       3.017        0.000       15.590     8466.230
       3.021      283.800       15.590     8466.230
       3.025        0.000       15.590     8466.230
       3.029        0.000       15.590     8466.230
       3.033      251.900       15.590     8466.230
       3.037        0.000       15.590     8466.230
       3.041      252.500       15.590     8466.230
       3.045        0.000       15.590     8466.230
       3.049        0.000       15.590     8466.230
       3.053      251.300       15.590     8466.230
       3.057        0.000       15.590     8466.230
       3.061      251.800       15.590     8466.230
       3.065        0.000       15.590     8466.230
       3.069        0.000       15.590     8466.230
       3.073      271.500       15.590     8466.230
       3.077        0.000       15.590     8466.230
       3.082      235.400       15.590     8466.230
       3.086        0.000       15.590     8466.230
       3.090        0.000       15.590     8466.230
       3.094      242.600       15.590     8466.230
       3.098        0.000       15.590     8466.230
       3.102      253.200       15.590     8466.230
       3.106        0.000       15.590     8466.230
       3.110        0.000       15.590     8466.230
       3.114      237.700       15.590     8466.230
       3.118        0.000       15.590     8466.230
       3.122      253.500       15.590     8466.230
       3.126        0.000       15.590     8466.230
       3.130      196.300       15.590     8466.230
       3.134       54.200       15.590     8466.230
       3.138        0.000       15.590     8466.230
       3.142      249.600       15.590     8466.230
       3.146        0.000       15.590     8466.230
       3.150        0.000       15.590     8466.230
       3.154      251.100       15.590     8466.230
       3.158      149.300       15.590     8466.230
       3.162       12.300       15.590     8466.230
       3.167      149.900       15.590     8466.230
       3.171       78.700       15.590     8466.230
       3.175      158.300       15.590     8466.230
       3.179       94.900       15.590     8466.230
       3.182       70.500       15.590     8466.230
       3.186        0.000       15.590     8466.230
       3.190        0.000       15.590     8466.230
       3.194      255.300       15.590     8466.230
       3.198        0.000       15.590     8466.230
       3.202      295.500       15.613     8466.230
       3.206        0.000        1.113     4168.590
       3.210       19.000        0.203     4158.824


==> images/memory/data/num-simplices-9.dat <==
t	c	m	v
       0.000        0.000       10.148     8379.992
       0.007       58.400       11.121     8434.797
       0.013      116.400       11.730     8434.867
       0.018       99.300       13.430     8443.027
       0.022       95.800       13.883     8451.188
       0.027       85.600       14.266     8459.188
       0.034      113.200       14.734     8459.230
       0.042       92.900       14.914     8459.230
       0.048       82.300       14.934     8459.230
       0.053      125.800       15.250     8459.230
       0.058       99.700       15.250     8459.230
       0.063       98.900       15.262     8460.230
       0.067       99.500       15.262     8460.230
       0.072       99.900       15.305     8460.230
       0.077       97.400       15.480     8468.230
       0.081       99.600       15.480     8468.230
       0.086      100.300       15.480     8468.230
       0.090       99.700       15.480     8468.230
       0.095      100.100       15.480     8468.230
       0.099       70.600       15.535     8468.230
       0.103        0.000       15.535     8468.230
       0.108        0.000       15.535     8468.230
       0.112      296.900       15.535     8468.230
       0.116      102.800       15.535     8468.230
       0.121      118.000       15.562     8468.230
       0.125       93.600       15.562     8468.230
       0.129      105.900       15.562     8468.230
       0.134       98.700       15.562     8468.230
       0.139       91.600       15.562     8468.230
       0.143      109.000       15.562     8468.230
       0.148       98.300       15.562     8468.230
       0.152      100.200       15.562     8468.230
       0.157       99.700       15.562     8468.230
       0.162       93.400       15.562     8468.230
       0.166      102.400       15.562     8468.230
       0.170       99.300       15.562     8468.230
       0.175       84.700       15.562     8468.230
       0.179      108.900       15.562     8468.230
       0.184      102.200       15.562     8468.230
       0.188       87.800       15.562     8468.230
       0.192      120.500       15.562     8468.230
       0.196       96.800       15.562     8468.230
       0.201      101.800       15.562     8468.230
       0.205       97.300       15.562     8468.230
       0.209      103.100       15.562     8468.230
       0.213       97.000       15.562     8468.230
       0.217      100.800       15.562     8468.230
       0.222       99.600       15.562     8468.230
       0.226       56.000       15.562     8468.230
       0.230      145.500       15.562     8468.230
       0.234      100.100       15.562     8468.230
       0.239       88.300       15.562     8468.230
       0.244      111.100       15.562     8468.230
       0.248       98.500       15.562     8468.230
       0.252       43.500       15.562     8468.230
       0.257      138.000       15.562     8468.230
       0.261        0.000       15.562     8468.230
       0.265      219.900       15.562     8468.230
       0.269       98.800       15.562     8468.230
       0.273      102.500       15.562     8468.230
       0.278       96.300       15.562     8468.230
       0.282      102.600       15.562     8468.230
       0.286       98.300       15.562     8468.230
       0.290       63.700       15.562     8468.230
       0.294      139.400       15.562     8468.230
       0.298       97.300       15.562     8468.230
       0.303      102.600       15.562     8468.230
       0.307       98.800       15.562     8468.230
       0.311       97.400       15.562     8468.230
       0.315      100.600       15.562     8468.230
       0.319       22.400       15.562     8468.230
       0.324      178.600       15.562     8468.230
       0.328       92.600       15.562     8468.230
       0.332      109.300       15.562     8468.230
       0.336       96.700       15.562     8468.230
       0.341      101.900       15.562     8468.230
       0.345       99.200       15.586     8468.230
       0.349      101.300       15.602     8468.230
       0.353       99.900       15.602     8468.230
       0.358       99.800       15.602     8468.230
       0.362      100.200       15.602     8468.230
       0.366      100.000       15.602     8468.230
       0.370       99.400       15.602     8468.230
       0.374      100.000       15.602     8468.230
       0.379       99.900       15.602     8468.230
       0.383      100.100       15.602     8468.230
       0.387      100.000       15.602     8468.230
       0.391       99.700       15.602     8468.230
       0.395       99.600       15.602     8468.230
       0.400      100.000       15.602     8468.230
       0.405       60.300       15.602     8468.230
       0.410      118.000       15.602     8468.230
       0.415        0.000       15.602     8468.230
       0.419      147.700       15.602     8468.230
       0.424        0.000       15.602     8468.230
       0.428      224.000       15.602     8468.230
       0.432      128.400       15.602     8468.230
       0.437       77.000       15.602     8468.230
       0.442      127.600       15.602     8468.230
       0.448       98.100       15.602     8468.230
       0.453       81.700       15.602     8468.230
       0.457      116.600       15.602     8468.230
       0.461      100.500       15.602     8468.230
       0.465      100.800       15.602     8468.230
       0.470       94.100       15.602     8468.230
       0.474      106.600       15.602     8468.230
       0.478      100.000       15.602     8468.230
       0.483       99.800       15.602     8468.230
       0.487       83.500       15.602     8468.230
       0.492       86.500       15.602     8468.230
       0.496      129.500       15.602     8468.230
       0.501       80.000       15.602     8468.230
       0.505      117.500       15.602     8468.230
       0.509       81.400       15.602     8468.230
       0.514       57.000       15.602     8468.230
       0.518      154.500       15.602     8468.230
       0.522      107.500       15.602     8468.230
       0.527      104.100       15.602     8468.230
       0.531      100.000       15.602     8468.230
       0.537       98.400       15.602     8468.230
       0.543      100.100       15.602     8468.230
       0.547      100.400       15.602     8468.230
       0.552      100.300       15.602     8468.230
       0.556       86.500       15.602     8468.230
       0.560      104.300       15.602     8468.230
       0.564      104.400       15.602     8468.230
       0.569       99.300       15.602     8468.230
       0.574      103.400       15.602     8468.230
       0.578       97.600       15.602     8468.230
       0.583      102.300       15.602     8468.230
       0.587       73.500       15.602     8468.230
       0.592      124.300       15.602     8468.230
       0.596       84.100       15.602     8468.230
       0.600      116.600       15.602     8468.230
       0.605      104.800       15.602     8468.230
       0.609       33.900       15.602     8468.230
       0.613      156.500       15.602     8468.230
       0.617      105.600       15.602     8468.230
       0.621       99.100       15.602     8468.230
       0.626       57.500       15.602     8468.230
       0.630        0.000       15.602     8468.230
       0.634      235.900       15.602     8468.230
       0.638        0.000       15.602     8468.230
       0.642      205.100       15.602     8468.230
       0.647      103.600       15.602     8468.230
       0.651       98.200       15.602     8468.230
       0.655      101.200       15.602     8468.230
       0.659      100.800       15.602     8468.230
       0.663       98.600       15.602     8468.230
       0.667       86.500       15.602     8468.230
       0.671      115.400       15.602     8468.230
       0.676       99.100       15.602     8468.230
       0.680       96.000       15.602     8468.230
       0.684       53.000       15.602     8468.230
       0.688      147.000       15.602     8468.230
       0.692      103.700       15.602     8468.230
       0.696       99.500       15.602     8468.230
       0.701      100.400       15.602     8468.230
       0.705       93.200       15.602     8468.230
       0.709      105.100       15.602     8468.230
       0.713       54.000       15.602     8468.230
       0.717      140.800       15.602     8468.230
       0.721      103.400       15.602     8468.230
       0.725       97.800       15.602     8468.230
       0.730       65.400       15.602     8468.230
       0.734      135.100       15.602     8468.230
       0.738       37.700       15.602     8468.230
       0.743      163.000       15.602     8468.230
       0.747       98.600       15.602     8468.230
       0.751       99.400       15.602     8468.230
       0.755       67.800       15.602     8468.230
       0.759      131.600       15.602     8468.230
       0.763      101.900       15.602     8468.230
       0.767       99.200       15.602     8468.230
       0.772       38.500       15.602     8468.230
       0.776      162.400       15.602     8468.230
       0.780       99.800       15.602     8468.230
       0.784       94.100       15.602     8468.230
       0.788      106.500       15.602     8468.230
       0.792       99.900       15.602     8468.230
       0.796       99.900       15.602     8468.230
       0.801       99.700       15.602     8468.230
       0.805       99.700       15.602     8468.230
       0.809       98.400       15.602     8468.230
       0.813      101.700       15.602     8468.230
       0.817      100.100       15.602     8468.230
       0.821      100.000       15.602     8468.230
       0.825      100.000       15.602     8468.230
       0.829       99.900       15.602     8468.230
       0.834      100.200       15.602     8468.230
       0.838       99.400       15.602     8468.230
       0.842       68.800       15.602     8468.230
       0.847       92.600       15.602     8468.230
       0.851        0.000       15.602     8468.230
       0.855      237.800       15.602     8468.230
       0.859        0.000       15.602     8468.230
       0.863        0.000       15.602     8468.230
       0.868      236.200       15.602     8468.230
       0.872      163.900       15.602     8468.230
       0.876       97.600       15.602     8468.230
       0.881       96.800       15.602     8468.230
       0.885      104.600       15.602     8468.230
       0.890       99.300       15.602     8468.230
       0.894      101.600       15.602     8468.230
       0.898       94.700       15.602     8468.230
       0.902      103.100       15.602     8468.230
       0.906       90.400       15.602     8468.230
       0.911      110.700       15.602     8468.230
       0.916       93.500       15.602     8468.230
       0.920       97.100       15.602     8468.230
       0.924      110.500       15.602     8468.230
       0.929       77.500       15.602     8468.230
       0.933      119.400       15.602     8468.230
       0.937      101.100       15.602     8468.230
       0.941       96.400       15.602     8468.230
       0.947       99.100       15.602     8468.230
       0.952       99.700       15.602     8468.230
       0.956       89.200       15.602     8468.230
       0.960       95.200       15.602     8468.230
       0.964       83.100       15.602     8468.230
       0.969      135.200       15.602     8468.230
       0.973       96.200       15.602     8468.230
       0.977      103.200       15.602     8468.230
       0.982       99.400       15.602     8468.230
       0.986       99.400       15.602     8468.230
       0.991       99.900       15.602     8468.230
       0.995      100.300       15.602     8468.230
       0.999       74.900       15.602     8468.230
       1.003      123.800       15.602     8468.230
       1.008      101.500       15.602     8468.230
       1.012       75.500       15.602     8468.230
       1.016      124.500       15.602     8468.230
       1.020       98.600       15.602     8468.230
       1.025      101.500       15.602     8468.230
       1.029       86.700       15.602     8468.230
       1.034       45.700       15.602     8468.230
       1.048       31.500       15.602     8468.230
       1.054      124.000       15.602     8468.230
       1.059      100.000       15.602     8468.230
       1.063       96.200       15.602     8468.230
       1.068       78.100       15.602     8468.230
       1.072      101.000       15.602     8468.230
       1.076        0.000       15.602     8468.230
       1.080      174.500       15.602     8468.230
       1.085      136.200       15.602     8468.230
       1.090       98.700       15.602     8468.230
       1.094      102.500       15.602     8468.230
       1.098       98.400       15.602     8468.230
       1.103       97.400       15.602     8468.230
       1.107      102.300       15.602     8468.230
       1.111       98.200       15.602     8468.230
       1.116       92.900       15.602     8468.230
       1.120      107.900       15.602     8468.230
       1.124       90.700       15.602     8468.230
       1.128       94.700       15.602     8468.230
       1.133      114.000       15.602     8468.230
       1.137       98.900       15.602     8468.230
       1.143      101.200       15.602     8468.230
       1.147      100.500       15.602     8468.230
       1.153       97.700       15.602     8468.230
       1.157       99.200       15.602     8468.230
       1.161       97.100       15.602     8468.230
       1.166      103.800       15.602     8468.230
       1.171      100.200       15.602     8468.230
       1.175       17.900       15.602     8468.230
       1.179        0.000       15.602     8468.230
       1.184      285.800       15.602     8468.230
       1.188      100.500       15.602     8468.230
       1.192       79.200       15.602     8468.230
       1.196       99.700       15.602     8468.230
       1.201      119.700       15.602     8468.230
       1.205       98.500       15.602     8468.230
       1.209       90.700       15.602     8468.230
       1.214       91.800       15.602     8468.230
       1.218      117.500       15.602     8468.230
       1.223       99.100       15.602     8468.230
       1.227       98.800       15.602     8468.230
       1.232      103.100       15.602     8468.230
       1.236       99.000       15.602     8468.230
       1.240       99.300       15.602     8468.230
       1.246       99.600       15.602     8468.230
       1.251       99.900       15.602     8468.230
       1.255       98.900       15.602     8468.230
       1.259       24.500       15.605     8468.230
       1.264      109.500       15.605     8468.230
       1.268      126.300       15.605     8468.230
       1.272       77.900       15.605     8468.230
       1.276      159.600       15.605     8468.230
       1.281      100.100       15.605     8468.230
       1.285      101.500       15.605     8468.230
       1.289       98.600       15.605     8468.230
       1.293       94.700       15.605     8468.230
       1.298       81.200       15.605     8468.230
       1.302      124.000       15.605     8468.230
       1.306      101.100       15.605     8468.230
       1.310       98.700       15.605     8468.230
       1.315       85.200       15.605     8468.230
       1.319      116.800       15.605     8468.230
       1.323      100.500       15.605     8468.230
       1.328       98.100       15.605     8468.230
       1.332      100.900       15.605     8468.230
       1.336       98.700       15.605     8468.230
       1.340       91.900       15.605     8468.230
       1.345      107.400       15.605     8468.230
       1.349       99.500       15.605     8468.230
       1.353       73.800       15.605     8468.230
       1.358      111.400       15.605     8468.230
       1.362        0.000       15.605     8468.230
       1.366      162.000       15.605     8468.230
       1.371      161.600       15.605     8468.230
       1.375       98.000       15.605     8468.230
       1.379       59.300       15.605     8468.230
       1.386      105.500       15.605     8468.230
       1.392       78.000       15.605     8468.230
       1.397      115.600       15.605     8468.230
       1.401      101.800       15.605     8468.230
       1.406      100.500       15.605     8468.230
       1.410      100.300       15.605     8468.230
       1.414        0.200       15.605     8468.230
       1.419        0.000       15.605     8468.230
       1.423      300.200       15.605     8468.230
       1.427       99.100       15.605     8468.230
       1.433       99.500       15.605     8468.230
       1.438      100.100       15.605     8468.230
       1.442      100.000       15.605     8468.230
       1.446       15.200       15.605     8468.230
       1.451      137.900       15.605     8468.230
       1.455        0.000       15.605     8468.230
       1.460      238.600       15.605     8468.230
       1.464       58.600       15.605     8468.230
       1.468      154.200       15.605     8468.230
       1.473      105.100       15.605     8468.230
       1.477       98.400       15.605     8468.230
       1.481      101.400       15.605     8468.230
       1.486       96.000       15.605     8468.230
       1.490      102.400       15.605     8468.230
       1.494      100.300       15.605     8468.230
       1.498       94.100       15.605     8468.230
       1.503       86.400       15.605     8468.230
       1.507      120.600       15.605     8468.230
       1.511       95.800       15.605     8468.230
       1.516      103.100       15.605     8468.230
       1.520       59.100       15.605     8468.230
       1.524      139.500       15.605     8468.230
       1.528      101.900       15.605     8468.230
       1.533       95.600       15.605     8468.230
       1.538      101.500       15.605     8468.230
       1.543      101.300       15.605     8468.230
       1.547      101.200       15.605     8468.230
       1.552       92.300       15.605     8468.230
       1.556      107.200       15.605     8468.230
       1.560       98.000       15.605     8468.230
       1.564       96.200       15.605     8468.230
       1.569       67.000       15.605     8468.230
       1.573      137.200       15.605     8468.230
       1.578       96.100       15.605     8468.230
       1.582      102.600       15.605     8468.230
       1.587      102.100       15.605     8468.230
       1.591      101.100       15.605     8468.230
       1.595       68.900       15.605     8468.230
       1.600        0.000       15.605     8468.230
       1.604      220.900       15.605     8468.230
       1.608      114.600       15.605     8468.230
       1.613       97.200       15.605     8468.230
       1.617      104.100       15.605     8468.230
       1.622       97.000       15.605     8468.230
       1.626      100.900       15.605     8468.230
       1.630       98.800       15.605     8468.230
       1.635       79.400       15.605     8468.230
       1.639      121.600       15.605     8468.230
       1.644       91.600       15.605     8468.230
       1.648      105.700       15.605     8468.230
       1.653       79.700       15.605     8468.230
       1.657      122.700       15.605     8468.230
       1.662       89.600       15.605     8468.230
       1.666      111.100       15.605     8468.230
       1.671       97.000       15.605     8468.230
       1.675      101.500       15.605     8468.230
       1.679       95.900       15.605     8468.230
       1.684       96.500       15.605     8468.230
       1.689      110.100       15.605     8468.230
       1.693      100.000       15.605     8468.230
       1.697      100.000       15.605     8468.230
       1.703       99.700       15.605     8468.230
       1.707       99.800       15.605     8468.230
       1.712       99.800       15.605     8468.230
       1.716       37.400       15.605     8468.230
       1.721      158.900       15.605     8468.230
       1.725       95.200       15.605     8468.230
       1.730      103.600       15.605     8468.230
       1.735      102.600       15.605     8468.230
       1.739        0.000       15.605     8468.230
       1.744      196.400       15.605     8468.230
       1.749      100.400       15.605     8468.230
       1.753       94.600       15.605     8468.230
       1.757       88.000       15.605     8468.230
       1.761      116.200       15.605     8468.230
       1.766       98.200       15.605     8468.230
       1.770      101.000       15.605     8468.230
       1.774       89.500       15.605     8468.230
       1.779      103.900       15.605     8468.230
       1.783       99.600       15.605     8468.230
       1.787      103.500       15.605     8468.230
       1.792      103.800       15.605     8468.230
       1.796      100.200       15.605     8468.230
       1.800       97.700       15.605     8468.230
       1.804       90.300       15.605     8468.230
       1.808      111.500       15.605     8468.230
       1.813       88.700       15.605     8468.230
       1.817      111.100       15.605     8468.230
       1.821       97.300       15.605     8468.230
       1.825       99.200       15.605     8468.230
       1.830      101.000       15.605     8468.230
       1.834      103.900       15.605     8468.230
       1.838       98.300       15.605     8468.230
       1.843      101.000       15.605     8468.230
       1.847      100.300       15.605     8468.230
       1.851       92.600       15.605     8468.230
       1.855       91.500       15.605     8468.230
       1.860      115.500       15.605     8468.230
       1.864       98.100       15.605     8468.230
       1.868       43.000       15.605     8468.230
       1.873        0.000       15.605     8468.230
       1.877      183.000       15.605     8468.230
       1.881      174.100       15.605     8468.230
       1.886       97.200       15.605     8468.230
       1.890      100.800       15.605     8468.230
       1.894      101.500       15.605     8468.230
       1.899       59.300       15.605     8468.230
       1.904      129.000       15.605     8468.230
       1.909       78.100       15.605     8468.230
       1.913      119.500       15.605     8468.230
       1.917       99.000       15.605     8468.230
       1.922      104.500       15.605     8468.230
       1.926       95.000       15.605     8468.230
       1.930      103.200       15.605     8468.230
       1.935       85.000       15.605     8468.230
       1.939       39.900       15.605     8468.230
       1.943      177.500       15.605     8468.230
       1.948       98.700       15.605     8468.230
       1.952       97.000       15.605     8468.230
       1.956       99.000       15.605     8468.230
       1.961      104.400       15.605     8468.230
       1.965      100.300       15.605     8468.230
       1.969       42.700       15.613     8468.230
       1.974      118.300       15.613     8468.230
       1.978        0.000       15.613     8468.230
       1.982      175.900       15.613     8468.230
       1.987        0.000       15.613     8468.230
       1.991      232.700       15.613     8468.230
       1.995        0.000       15.613     8468.230
       2.000      231.600       15.613     8468.230
       2.004        0.000       15.613     8468.230
       2.008      194.800       15.613     8468.230
       2.013       85.700       15.613     8468.230
       2.017      122.600       15.613     8468.230
       2.021       98.900       15.613     8468.230
       2.025       99.000       15.613     8468.230
       2.030      102.200       15.613     8468.230
       2.034      100.000       15.613     8468.230
       2.038       75.200       15.613     8468.230
       2.042      125.300       15.613     8468.230
       2.047       96.700       15.613     8468.230
       2.051       91.000       15.613     8468.230
       2.055      110.900       15.613     8468.230
       2.060      100.200       15.613     8468.230
       2.064       98.900       15.613     8468.230
       2.068       93.500       15.613     8468.230
       2.073       16.300       15.613     8468.230
       2.077      193.300       15.613     8468.230
       2.081       92.400       15.613     8468.230
       2.085      106.800       15.613     8468.230
       2.090       98.500       15.613     8468.230
       2.094       99.700       15.613     8468.230
       2.098       83.500       15.613     8468.230
       2.103       51.200       15.613     8468.230
       2.107      161.000       15.613     8468.230
       2.111      105.100       15.613     8468.230
       2.116       97.300       15.613     8468.230
       2.120       85.600       15.613     8468.230
       2.124      103.400       15.613     8468.230
       2.128       64.800       15.613     8468.230
       2.133       60.600       15.613     8468.230
       2.137      187.100       15.613     8468.230
       2.141      100.500       15.613     8468.230
       2.146       99.100       15.613     8468.230
       2.150      101.000       15.613     8468.230
       2.154       98.500       15.613     8468.230
       2.158      102.200       15.613     8468.230
       2.163       99.700       15.613     8468.230
       2.167       98.900       15.613     8468.230
       2.171      101.400       15.613     8468.230
       2.176       91.200       15.613     8468.230
       2.180      109.500       15.613     8468.230
       2.184       99.600       15.613     8468.230
       2.189       80.600       15.613     8468.230
       2.193      120.100       15.613     8468.230
       2.197       37.800       15.613     8468.230
       2.202      149.400       15.613     8468.230
       2.206      105.300       15.613     8468.230
       2.210       82.900       15.613     8468.230
       2.215      122.100       15.613     8468.230
       2.219      103.000       15.613     8468.230
       2.223       69.400       15.613     8468.230
       2.227       87.700       15.613     8468.230
       2.232      135.300       15.613     8468.230
       2.236      104.200       15.613     8468.230
       2.240      101.600       15.613     8468.230
       2.245       99.000       15.613     8468.230
       2.249       98.600       15.613     8468.230
       2.253       70.800       15.613     8468.230
       2.258        0.000       15.613     8468.230
       2.262      162.000       15.613     8468.230
       2.266      155.800       15.613     8468.230
       2.270       77.200       15.613     8468.230
       2.275        0.000       15.613     8468.230
       2.279      229.900       15.613     8468.230
       2.284       93.500       15.613     8468.230
       2.288      104.700       15.613     8468.230
       2.292      102.600       15.613     8468.230
       2.297       99.100       15.613     8468.230
       2.301       87.600       15.613     8468.230
       2.305      111.000       15.613     8468.230
       2.309       88.200       15.613     8468.230
       2.314      112.800       15.613     8468.230
       2.318      100.500       15.613     8468.230
       2.322       86.800       15.613     8468.230
       2.326      111.100       15.613     8468.230
       2.331       80.800       15.613     8468.230
       2.335      108.100       15.613     8468.230
       2.339       14.700       15.613     8468.230
       2.343      196.700       15.613     8468.230
       2.348      100.000       15.613     8468.230
       2.352       79.100       15.613     8468.230
       2.356      123.700       15.613     8468.230
       2.360       96.000       15.613     8468.230
       2.365       81.600       15.613     8468.230
       2.369      119.900       15.613     8468.230
       2.373       21.700       15.613     8468.230
       2.377      163.100       15.613     8468.230
       2.382      113.900       15.613     8468.230
       2.386       99.100       15.613     8468.230
       2.390      102.100       15.613     8468.230
       2.395       99.700       15.613     8468.230
       2.399        5.300       15.613     8468.230
       2.403        0.000       15.613     8468.230
       2.408      235.500       15.613     8468.230
       2.412      162.700       15.613     8468.230
       2.416       98.700       15.613     8468.230
       2.420       90.800       15.613     8468.230
       2.425       79.200       15.613     8468.230
       2.429      102.300       15.613     8468.230
       2.433      124.800       15.613     8468.230
       2.438       94.800       15.613     8468.230
       2.442      109.900       15.613     8468.230
       2.446       88.700       15.613     8468.230
       2.451       98.800       15.613     8468.230
       2.455       68.900       15.613     8468.230
       2.459      134.900       15.613     8468.230
       2.464      101.600       15.613     8468.230
       2.468       86.100       15.613     8468.230
       2.472      114.800       15.613     8468.230
       2.476       85.700       15.613     8468.230
       2.481       51.200       15.621     8468.230
       2.485      124.700       15.621     8468.230
       2.489        0.000       15.621     8468.230
       2.494      233.400       15.621     8468.230
       2.498        0.000       15.621     8468.230
       2.502        0.000       15.621     8468.230
       2.506      312.700       15.621     8468.230
       2.511       98.900       15.621     8468.230
       2.515      100.500       15.621     8468.230
       2.519       88.200       15.621     8468.230
       2.523      112.000       15.621     8468.230
       2.528      100.300       15.621     8468.230
       2.532       98.500       15.621     8468.230
       2.536       87.900       15.621     8468.230
       2.541      108.500       15.621     8468.230
       2.545      104.100       15.621     8468.230
       2.549       93.100       15.621     8468.230
       2.554       92.000       15.621     8468.230
       2.558      114.900       15.621     8468.230
       2.562       97.400       15.621     8468.230
       2.567      102.000       15.621     8468.230
       2.571      100.800       15.621     8468.230
       2.575       89.700       15.621     8468.230
       2.579      110.700       15.621     8468.230
       2.584       97.900       15.621     8468.230
       2.588       87.200       15.621     8468.230
       2.592      108.200       15.621     8468.230
       2.596      104.700       15.621     8468.230
       2.601       96.700       15.621     8468.230
       2.605      100.600       15.621     8468.230
       2.609       97.600       15.621     8468.230
       2.613      104.900       15.621     8468.230
       2.618       82.000       15.621     8468.230
       2.622      108.600       15.621     8468.230
       2.626      109.400       15.621     8468.230
       2.631       14.700       15.621     8468.230
       2.635      163.900       15.621     8468.230
       2.639        0.000       15.621     8468.230
       2.643      218.800       15.621     8468.230
       2.648       96.100       15.621     8468.230
       2.652      103.500       15.621     8468.230
       2.656       91.300       15.621     8468.230
       2.661      109.400       15.621     8468.230
       2.665       85.300       15.621     8468.230
       2.669       52.200       15.621     8468.230
       2.673      158.700       15.621     8468.230
       2.678      103.200       15.621     8468.230
       2.682       99.700       15.621     8468.230
       2.686       60.300       15.621     8468.230
       2.691      136.100       15.621     8468.230
       2.695       79.700       15.621     8468.230
       2.699       64.600       15.621     8468.230
       2.703      155.300       15.621     8468.230
       2.708      103.700       15.621     8468.230
       2.712       94.900       15.621     8468.230
       2.716      104.200       15.621     8468.230
       2.720       94.600       15.621     8468.230
       2.725       69.200       15.621     8468.230
       2.729      105.600       15.621     8468.230
       2.733      107.500       15.621     8468.230
       2.738      123.700       15.621     8468.230
       2.742        0.000       15.621     8468.230
       2.746        0.000       15.621     8468.230
       2.750      239.500       15.621     8468.230
       2.755        0.000       15.621     8468.230
       2.759      232.700       15.621     8468.230
       2.763        0.000       15.621     8468.230
       2.768      225.800       15.621     8468.230
       2.772       98.700       15.621     8468.230
       2.776       90.500       15.621     8468.230
       2.781      107.900       15.621     8468.230
       2.785      101.300       15.621     8468.230
       2.790       99.300       15.621     8468.230
       2.794       95.400       15.621     8468.230
       2.798      100.000       15.621     8468.230
       2.802      105.000       15.621     8468.230
       2.807       99.100       15.621     8468.230
       2.811      101.400       15.621     8468.230
       2.815       94.500       15.621     8468.230
       2.819      104.100       15.621     8468.230
       2.824      100.900       15.621     8468.230
       2.828       97.500       15.621     8468.230
       2.832      101.700       15.621     8468.230
       2.836      101.300       15.621     8468.230
       2.841       69.900       15.621     8468.230
       2.845      125.200       15.621     8468.230
       2.849       94.100       15.621     8468.230
       2.854      110.700       15.621     8468.230
       2.858       51.900       15.621     8468.230
       2.862      136.700       15.621     8468.230
       2.866      110.300       15.621     8468.230
       2.871       96.200       15.621     8468.230
       2.875      104.900       15.621     8468.230
       2.879       91.600       15.621     8468.230
       2.884       93.800       15.621     8468.230
       2.888       72.000       15.621     8468.230
       2.893      122.800       15.621     8468.230
       2.900       90.500       15.621     8468.230
       2.904      104.600       15.621     8468.230
       2.908      104.400       15.621     8468.230
       2.913       97.700       15.621     8468.230
       2.917      100.400       15.621     8468.230
       2.921      101.800       15.621     8468.230
       2.926       92.100       15.621     8468.230
       2.930      107.200       15.621     8468.230
       2.934       94.200       15.621     8468.230
       2.938       99.600       15.621     8468.230
       2.943      106.300       15.621     8468.230
       2.947       91.700       15.621     8468.230
       2.951      109.000       15.621     8468.230
       2.956       41.300       15.621     8468.230
       2.960      154.900       15.621     8468.230
       2.964      102.600       15.621     8468.230
       2.968       62.900       15.621     8468.230
       2.973      128.300       15.621     8468.230
       2.977      106.900       15.621     8468.230
       2.981       95.600       15.621     8468.230
       2.986       85.000       15.621     8468.230
       2.990      120.600       15.621     8468.230
       2.994       94.400       15.621     8468.230
       2.999       99.500       15.621     8468.230
       3.003       91.300       15.621     8468.230
       3.007       98.400       15.621     8468.230
       3.012       62.000       15.621     8468.230
       3.016        0.000       15.621     8468.230
       3.020      215.900       15.621     8468.230
       3.025        0.000       15.621     8468.230
       3.029      232.000       15.621     8468.230
       3.034       96.300       15.621     8468.230
       3.038      111.200       15.621     8468.230
       3.042       97.100       15.621     8468.230
       3.047       97.900       15.621     8468.230
       3.051       73.100       15.621     8468.230
       3.056      126.100       15.621     8468.230
       3.060      100.400       15.621     8468.230
       3.064      105.500       15.621     8468.230
       3.068       31.200       15.621     8468.230
       3.073      162.700       15.621     8468.230
       3.077      104.100       15.621     8468.230
       3.081       98.100       15.621     8468.230
       3.086       98.700       15.621     8468.230
       3.090      101.600       15.621     8468.230
       3.095       99.100       15.621     8468.230
       3.099      102.600       15.621     8468.230
       3.104       99.600       15.621     8468.230
       3.108       88.400       15.621     8468.230
       3.113      109.600       15.621     8468.230
       3.117      100.700       15.621     8468.230
       3.121       78.800       15.621     8468.230
       3.126      115.800       15.621     8468.230
       3.130       20.700       15.621     8468.230
       3.134      174.500       15.621     8468.230
       3.139      106.100       15.621     8468.230
       3.143      103.800       15.621     8468.230
       3.147       87.900       15.621     8468.230
       3.152      101.400       15.621     8468.230
       3.156       78.200       15.621     8468.230
       3.161        0.000       15.621     8468.230
       3.165      224.500       15.621     8468.230
       3.170      105.900       15.621     8468.230
       3.174       81.600       15.621     8468.230
       3.178       98.900       15.621     8468.230
       3.183       96.900       15.621     8468.230
       3.187       70.800       15.621     8468.230
       3.192      138.500       15.621     8468.230
       3.196      110.100       15.621     8468.230
       3.200      101.000       15.621     8468.230
       3.205       96.500       15.621     8468.230
       3.209       55.100       15.621     8468.230
       3.213        0.000       15.621     8468.230
       3.218      253.500       15.621     8468.230
       3.222       63.400       15.621     8468.230
       3.226      118.700       15.621     8468.230
       3.231      114.500       15.621     8468.230
       3.235      103.800       15.629     8468.230
       3.239       88.500       15.695     8468.230
       3.244      110.000       15.695     8468.230
       3.248       98.000       15.707     8468.230
       3.253      101.300       15.723     8468.230
       3.257       64.300       15.762     8468.230
       3.261       97.000       15.766     8468.230
       3.266      141.100       15.949     8468.230
       3.270       33.000       16.098     8468.230
       3.274      153.900       16.098     8468.230
       3.279        0.000       16.098     8468.230
       3.283      177.500       16.098     8468.230
       3.288        0.000       16.098     8468.230
       3.292      211.400       16.098     8468.230
       3.296        0.000       16.098     8468.230
       3.301        0.000       16.098     8468.230
       3.305      234.200       16.098     8468.230
       3.309        0.000       16.098     8468.230
       3.313      232.200       16.098     8468.230
       3.318        0.000       16.098     8468.230
       3.322      234.100       16.098     8468.230
       3.326        0.000       16.098     8468.230
       3.331        0.000       16.098     8468.230
       3.335      304.900       16.098     8468.230
       3.339        0.000       16.098     8468.230
       3.344      162.900       16.098     8468.230
       3.348        0.000       16.098     8468.230
       3.352      231.500       16.098     8468.230
       3.357        0.000       16.098     8468.230
       3.361        0.000       16.098     8468.230
       3.365      229.900       16.098     8468.230
       3.370        0.000       16.098     8468.230
       3.374      230.900       16.098     8468.230
       3.378        0.000       16.098     8468.230
       3.383      232.700       16.098     8468.230
       3.387        0.000       16.098     8468.230
       3.391      230.300       16.098     8468.230
       3.396        0.000       16.098     8468.230
       3.400        0.000       16.098     8468.230
       3.404      232.100       16.098     8468.230
       3.409        0.000       16.098     8468.230
       3.413      231.500       16.098     8468.230
       3.417        0.000       16.098     8468.230
       3.421      233.700       16.098     8468.230
       3.426        0.000       16.098     8468.230
       3.430        0.000       16.098     8468.230
       3.434      302.500       16.098     8468.230
       3.439        0.000       16.098     8468.230
       3.443      162.300       16.098     8468.230
       3.447        0.000       16.098     8468.230
       3.452      228.400       16.098     8468.230
       3.456        0.000       16.098     8468.230
       3.460        0.000       16.098     8468.230
       3.465      231.100       16.098     8468.230
       3.469        0.000       16.098     8468.230
       3.474      228.800       16.098     8468.230
       3.478      102.100       16.098     8468.230
       3.483        0.000       16.098     8468.230
       3.487      208.800       16.098     8468.230
       3.491        0.000       16.098     8468.230
       3.496      231.400       16.098     8468.230
       3.500        0.000       16.098     8468.230
       3.504        0.000       16.098     8468.230
       3.509      232.300       16.098     8468.230
       3.513        0.000       16.098     8468.230
       3.517      231.600       16.098     8468.230
       3.522        0.000       16.098     8468.230
       3.526      231.800       16.098     8468.230
       3.530        0.000       16.098     8468.230
       3.535      231.500       16.098     8468.230
       3.539        0.000       16.098     8468.230
       3.543        0.000       16.098     8468.230
       3.548      230.400       16.098     8468.230
       3.552        0.000       16.098     8468.230
       3.556      234.900       16.098     8468.230
       3.561        0.000       16.098     8468.230
       3.565      233.000       16.098     8468.230
       3.569        0.000       16.098     8468.230
       3.574        0.000       16.098     8468.230
       3.578      232.700       16.098     8468.230
       3.582        0.000       16.098     8468.230
       3.586      236.000       16.098     8468.230
       3.591       97.600       16.098     8468.230
       3.595        0.000       16.098     8468.230
       3.599      225.200       16.098     8468.230
       3.604        0.000       16.098     8468.230
       3.608      178.800       16.098     8468.230
       3.612      104.600       16.098     8468.230
       3.617        0.000       16.098     8468.230
       3.621      129.400       16.098     8468.230
       3.625      187.600       16.102     8468.230
       3.629       61.900       16.102     8468.230
       3.634        0.000       16.102     8468.230
       3.638      220.000       16.102     8468.230
       3.642      106.100       16.102     8468.230
       3.647       86.100       16.102     8468.230
       3.651        0.000       16.102     8468.230
       3.655      230.800       16.102     8468.230
       3.660        0.000       16.102     8468.230
       3.664      194.500       16.102     8468.230
       3.668       66.900       16.102     8468.230
       3.673        0.000       16.102     8468.230
       3.677      201.400       16.102     8468.230
       3.681        0.000       16.102     8468.230
       3.686      234.100       16.102     8468.230
       3.690       53.300       16.102     8468.230
       3.694       89.800       16.102     8468.230
       3.698       90.400       16.102     8468.230
       3.703        0.000       16.102     8468.230
       3.707      232.500       16.102     8468.230
       3.711        0.000       16.102     8468.230
       3.716      230.000       16.102     8468.230
       3.720        0.000       16.102     8468.230
       3.724        0.000       16.102     8468.230
       3.729      224.600       16.102     8468.230
       3.733        0.000       16.102     8468.230
       3.737      231.000       16.102     8468.230
       3.742       83.300       16.102     8468.230
       3.746        0.000       16.102     8468.230
       3.750      230.500       16.102     8468.230
       3.755       77.700       16.102     8468.230
       3.759      153.700       16.102     8468.230
       3.763        0.000       16.102     8468.230
       3.768        0.000       16.102     8468.230
       3.772      303.800       16.102     8468.230
       3.776        0.000       16.102     8468.230
       3.780      162.200       16.102     8468.230
       3.785      129.900       16.102     8468.230
       3.789       28.100       16.102     8468.230
       3.794        0.000       16.102     8468.230
       3.798      185.200       16.102     8468.230
       3.802        0.000       16.102     8468.230
       3.807      231.300       16.102     8468.230
       3.811        0.000       16.102     8468.230
       3.815      228.600       16.102     8468.230
       3.820        0.000       16.102     8468.230
       3.824      232.800       16.102     8468.230
       3.828        0.000       16.102     8468.230
       3.833        0.000       16.102     8468.230
       3.837      230.900       16.102     8468.230
       3.841        0.000       16.102     8468.230
       3.846      227.500       16.102     8468.230
       3.850        0.000       16.102     8468.230
       3.854      232.200       16.102     8468.230
       3.859        0.000       16.102     8468.230
       3.863        0.000       16.102     8468.230
       3.867      231.400       16.102     8468.230
       3.872        0.000       16.102     8468.230
       3.876      231.000       16.102     8468.230
       3.880      129.600       16.102     8468.230
       3.886       61.100       16.102     8468.230
       3.892      119.700       16.102     8468.230
       3.896        0.000       16.102     8468.230
       3.900      223.700       16.102     8468.230
       3.905        0.000       16.102     8468.230
       3.909        0.000       16.102     8468.230
       3.914      229.300       16.102     8468.230
       3.918        0.000       16.102     8468.230
       3.922      232.000       16.102     8468.230
       3.927        0.000       16.102     8468.230
       3.931      232.800       16.102     8468.230
       3.935       81.700       16.102     8468.230
       3.940       73.400       16.102     8468.230
       3.944        0.000       16.102     8468.230
       3.948      216.700       16.102     8468.230
       3.953        0.000       16.102     8468.230
       3.957      230.400       16.102     8468.230
       3.961        0.000       16.102     8468.230
       3.966        0.000       16.102     8468.230
       3.970      303.300       16.102     8468.230
       3.974        0.000       16.102     8468.230
       3.979      162.100       16.102     8468.230
       3.983       79.700       16.102     8468.230
       3.987        0.000       16.102     8468.230
       3.991      261.300       16.102     8468.230
       3.996        0.000       16.102     8468.230
       4.000        0.000       16.102     8468.230
       4.004      270.200       16.102     8468.230
       4.008        0.000       16.102     8468.230
       4.013        0.000       16.102     8468.230
       4.017      234.900       16.102     8468.230
       4.021        0.000       16.102     8468.230
       4.025      235.600       16.102     8468.230
       4.030        0.000       16.102     8468.230
       4.034      252.600       16.102     8468.230
       4.038       50.400       16.102     8468.230
       4.042       97.000       16.102     8468.230
       4.047        0.000       16.102     8468.230
       4.051      236.600       16.102     8468.230
       4.055        0.000       16.102     8468.230
       4.059        0.000       16.102     8468.230
       4.064      235.500       16.102     8468.230
       4.068        0.000       16.102     8468.230
       4.072      210.000       16.102     8468.230
       4.076        0.000       16.102     8468.230
       4.081      233.900       16.102     8468.230
       4.085        0.000       16.102     8468.230
       4.089      234.400       16.102     8468.230
       4.093        0.000       16.102     8468.230
       4.098      166.500       16.102     8468.230
       4.102      141.300       16.102     8468.230
       4.106        0.000       16.102     8468.230
       4.110        0.000       16.102     8468.230
       4.115      234.600       16.102     8468.230
       4.119        0.000       16.102     8468.230
       4.123      236.000       16.102     8468.230
       4.127        0.000       16.102     8468.230
       4.132        0.000       16.102     8468.230
       4.136      311.000       16.102     8468.230
       4.140        0.000       16.102     8468.230
       4.144        0.000       16.102     8468.230
       4.149      227.900       16.102     8468.230
       4.153        0.000       16.102     8468.230
       4.157      237.000       16.102     8468.230
       4.161        0.000       16.102     8468.230
       4.166      235.200       16.102     8468.230
       4.170       71.100       16.102     8468.230
       4.174        0.000       16.102     8468.230
       4.178      235.900       16.102     8468.230
       4.183       36.200       16.102     8468.230
       4.187        0.000       16.102     8468.230
       4.191      234.500       16.102     8468.230
       4.195        0.000       16.102     8468.230
       4.200      233.900       16.102     8468.230
       4.204       33.500       16.102     8468.230
       4.208        0.000       16.102     8468.230
       4.212      203.600       16.102     8468.230
       4.217        0.000       16.102     8468.230
       4.221      237.700       16.102     8468.230
       4.225        0.000       16.102     8468.230
       4.229        0.000       16.102     8468.230
       4.234      235.500       16.102     8468.230
       4.238      110.400       16.102     8468.230
       4.242      169.100       16.102     8468.230
       4.246       58.900       16.102     8468.230
       4.251        0.000       16.102     8468.230
       4.255      234.500       16.102     8468.230
       4.259        0.000       16.102     8468.230
       4.263        0.000       16.102     8468.230
       4.268      234.000       16.102     8468.230
       4.272        0.000       16.102     8468.230
       4.276      237.900       16.102     8468.230
       4.280        0.000       16.102     8468.230
       4.285      237.800       16.102     8468.230
       4.289      111.800       16.102     8468.230
       4.293       57.000       16.102     8468.230
       4.298      117.100       16.102     8468.230
       4.302       80.700       16.102     8468.230
       4.306        0.000       16.102     8468.230
       4.311      232.900       16.102     8468.230
       4.315        0.000       16.102     8468.230
       4.319        0.000       16.102     8468.230
       4.323      235.200       16.102     8468.230
       4.328        0.000       16.102     8468.230
       4.332      235.300       16.102     8468.230
       4.336       97.900       16.102     8468.230
       4.340      134.800       16.102     8468.230
       4.345        0.000       16.102     8468.230
       4.349        0.000       16.102     8468.230
       4.353      235.600       16.102     8468.230
       4.358        0.000       16.102     8468.230
       4.362      234.600       16.102     8468.230
       4.366        0.000       16.102     8468.230
       4.371      233.900       16.102     8468.230
       4.375        0.000       16.102     8468.230
       4.379        0.000       16.102     8468.230
       4.383      240.900       16.102     8468.230
       4.388        0.000       16.102     8468.230
       4.392      226.600       16.102     8468.230
       4.396        0.000       16.102     8468.230
       4.400      205.400       16.102     8468.230
       4.405      137.200       16.102     8468.230
       4.409       97.000       16.102     8468.230
       4.413        0.000       16.102     8468.230
       4.418        0.000       16.102     8468.230
       4.422      236.000       16.102     8468.230
       4.426      146.900       16.102     8468.230
       4.430       87.700       16.102     8468.230
       4.435      128.500       16.102     8468.230
       4.439        0.000       16.102     8468.230
       4.443      182.200       16.102     8468.230
       4.447        0.000       16.102     8468.230
       4.452      136.200       16.102     8468.230
       4.456       99.700       16.102     8468.230
       4.460      181.100       16.102     8468.230
       4.464       55.900       16.102     8468.230
       4.469       69.400       16.102     8468.230
       4.473      122.000       16.102     8468.230
       4.477      112.700       16.102     8468.230
       4.481      121.900       16.102     8468.230
       4.486        0.000       16.102     8468.230
       4.490        0.000       16.102     8468.230
       4.494      270.500       16.102     8468.230
       4.498      153.400       16.102     8468.230
       4.502        0.000       16.102     8468.230
       4.507        0.000       16.102     8468.230
       4.511      233.200       16.102     8468.230
       4.515        0.000       16.102     8468.230
       4.520      235.400       16.102     8468.230
       4.524        0.000       16.102     8468.230
       4.528      234.200       16.102     8468.230
       4.532        0.000       16.102     8468.230
       4.537      146.400       16.102     8468.230
       4.541       86.600       16.102     8468.230
       4.545        0.000       16.102     8468.230
       4.550      235.200       16.102     8468.230
       4.554        0.000       16.102     8468.230
       4.558      235.800       16.102     8468.230
       4.562        0.000       16.102     8468.230
       4.567        0.000       16.102     8468.230
       4.571      234.600       16.102     8468.230
       4.575        0.000       16.102     8468.230
       4.580      236.700       16.102     8468.230
       4.584        0.000       16.102     8468.230
       4.588      234.000       16.102     8468.230
       4.592        0.000       16.102     8468.230
       4.597      196.800       16.102     8468.230
       4.601        0.000       16.102     8468.230
       4.605        0.000       16.102     8468.230
       4.610      235.300       16.102     8468.230
       4.614        0.000       16.102     8468.230
       4.618      232.800       16.102     8468.230
       4.622        0.000       16.102     8468.230
       4.627      233.200       16.102     8468.230
       4.631       80.100       16.102     8468.230
       4.635       99.800       16.102     8468.230
       4.640        0.000       16.102     8468.230
       4.644      132.400       16.102     8468.230
       4.648        0.000       16.102     8468.230
       4.652      233.200       16.102     8468.230
       4.657        0.000       16.102     8468.230
       4.661      236.400       16.102     8468.230
       4.665       70.700       16.102     8468.230
       4.669        0.000       16.102     8468.230
       4.674      165.300       16.102     8468.230
       4.678      118.400       16.102     8468.230
       4.682        0.000       16.102     8468.230
       4.687      232.000       16.102     8468.230
       4.691      127.500       16.102     8468.230
       4.695      105.900       16.102     8468.230
       4.699        0.000       16.102     8468.230
       4.704        0.000       16.102     8468.230
       4.708      234.500       16.102     8468.230
       4.712        0.000       16.102     8468.230
       4.716      231.700       16.102     8468.230
       4.721        0.000       16.102     8468.230
       4.725      230.900       16.102     8468.230
       4.729        0.000       16.102     8468.230
       4.734      169.200       16.102     8468.230
       4.738       43.500       16.102     8468.230
       4.742      183.800       16.102     8468.230
       4.747        0.000       16.102     8468.230
       4.751      132.000       16.102     8468.230
       4.755      102.400       16.102     8468.230
       4.759       94.200       16.102     8468.230
       4.764      135.200       16.102     8468.230
       4.768       99.500       16.102     8468.230
       4.772      134.800       16.102     8468.230
       4.776       71.000       16.102     8468.230
       4.781      123.900       16.102     8468.230
       4.785       39.000       16.102     8468.230
       4.789        0.000       16.102     8468.230
       4.793      222.900       16.102     8468.230
       4.798       62.100       16.102     8468.230
       4.802      164.300       16.102     8468.230
       4.807        0.000       16.102     8468.230
       4.811        0.000       16.102     8468.230
       4.815      235.300       16.102     8468.230
       4.819        0.000       16.102     8468.230
       4.824      232.800       16.102     8468.230
       4.828        0.000       16.102     8468.230
       4.832      231.300       16.102     8468.230
       4.837       62.000       16.102     8468.230
       4.841        0.000       16.102     8468.230
       4.845      218.500       16.102     8468.230
       4.850        0.000       16.102     8468.230
       4.854      234.700       16.102     8468.230
       4.858        0.000       16.102     8468.230
       4.862        0.000       16.102     8468.230
       4.867      234.100       16.102     8468.230
       4.871        0.000       16.102     8468.230
       4.875      233.200       16.102     8468.230
       4.879        0.000       16.102     8468.230
       4.884      233.500       16.102     8468.230
       4.888        0.000       16.102     8468.230
       4.892        0.000       16.102     8468.230
       4.897      228.100       16.102     8468.230
       4.901      105.200       16.102     8468.230
       4.907       76.700       16.102     8468.230
       4.912      144.000       16.102     8468.230
       4.916        0.000       16.102     8468.230
       4.920      232.000       16.102     8468.230
       4.925        0.000       16.102     8468.230
       4.929        0.000       16.102     8468.230
       4.933      223.800       16.102     8468.230
       4.938       94.100       16.102     8468.230
       4.942      160.900       16.102     8468.230
       4.947        0.000       16.102     8468.230
       4.951        0.000       16.102     8468.230
       4.955      232.700       16.102     8468.230
       4.960        0.000       16.102     8468.230
       4.964      231.500       16.102     8468.230
       4.968        0.000       16.102     8468.230
       4.973      231.600       16.102     8468.230
       4.977        0.000       16.102     8468.230
       4.981        0.000       16.102     8468.230
       4.985      228.700       16.102     8468.230
       4.990        0.000       16.102     8468.230
       4.994      232.100       16.102     8468.230
       4.998        0.000       16.102     8468.230
       5.003      231.500       16.102     8468.230
       5.007      128.900       16.102     8468.230
       5.011        0.000       16.102     8468.230
       5.016        0.000       16.102     8468.230
       5.020      235.900       16.102     8468.230
       5.024        0.000       16.102     8468.230
       5.028      231.500       16.102     8468.230
       5.033        0.000       16.102     8468.230
       5.037      174.000       16.102     8468.230
       5.041        0.000       16.102     8468.230
       5.046      225.700       16.102     8468.230
       5.050        0.000       16.102     8468.230
       5.054        0.000       16.102     8468.230
       5.058      233.500       16.102     8468.230
       5.063        0.000       16.102     8468.230
       5.067      235.400       16.102     8468.230
       5.071        0.000       16.102     8468.230
       5.075      235.600       16.102     8468.230
       5.080        0.000       16.102     8468.230
       5.084        0.000       16.102     8468.230
       5.088      235.300       16.102     8468.230
       5.092        0.000       16.102     8468.230
       5.097      231.200       16.102     8468.230
       5.102        0.000       16.102     8468.230
       5.106      231.800       16.102     8468.230
       5.110        0.000       16.102     8468.230
       5.114      235.600       16.102     8468.230
       5.119        0.000       16.102     8468.230
       5.123        0.000       16.102     8468.230
       5.127      228.300       16.102     8468.230
       5.132        0.000       16.102     8468.230
       5.136      234.000       16.102     8468.230
       5.140        0.000       16.102     8468.230
       5.144      234.100       16.102     8468.230
       5.149        0.000       16.102     8468.230
       5.153        0.000       16.102     8468.230
       5.157      232.700       16.102     8468.230
       5.162       79.200       16.102     8468.230
       5.166        0.000       16.102     8468.230
       5.170      231.600       16.102     8468.230
       5.175        0.000       16.102     8468.230
       5.179      164.500       16.094     8467.719
       5.183        0.000       16.094     8467.719
       5.188      230.300       16.094     8467.719
       5.192        0.000       16.094     8467.719
       5.196      235.600       16.094     8467.719
       5.201        0.000       16.094     8467.719
       5.205        0.000       16.094     8467.719
       5.209      231.800       16.094     8467.719
       5.213        0.000       16.094     8467.719
       5.218      234.000       16.094     8467.719
       5.222        0.000       16.094     8467.719
       5.226      234.900       16.094     8467.719
       5.231        0.000       16.094     8467.719
       5.235      215.900       16.094     8467.719
       5.239       16.500       16.094     8467.719
       5.244        0.000       16.094     8467.719
       5.248      232.900       16.094     8467.719
       5.252        0.000       16.094     8467.719
       5.256      233.500       16.094     8467.719
       5.261        0.000       16.094     8467.719
       5.265      231.300       16.094     8467.719
       5.269        0.000       16.094     8467.719
       5.274        0.000       16.094     8467.719
       5.278      231.600       16.094     8467.719
       5.282        0.000       16.094     8467.719
       5.287      233.400       16.094     8467.719
       5.291        0.000       16.094     8467.719
       5.295      227.100       16.094     8467.719
       5.300        0.000       16.094     8467.719
       5.304        0.000       16.094     8467.719
       5.308      230.500       16.094     8467.719
       5.312        0.000       16.094     8467.719
       5.317      230.100       16.094     8467.719
       5.321        0.000       16.094     8467.719
       5.325      224.600       16.094     8467.719
       5.330       18.400       16.094     8467.719
       5.334      198.200       16.094     8467.719
       5.338       36.800       16.094     8467.719
       5.343      131.500       16.094     8467.719
       5.347      105.000       16.094     8467.719
       5.351        0.000       16.094     8467.719
       5.355      135.400       16.094     8467.719
       5.360       98.600       16.094     8467.719
       5.364        0.000       16.094     8467.719
       5.368      235.500       16.094     8467.719
       5.372        0.000       16.094     8467.719
       5.377      235.200       16.094     8467.719
       5.381        0.000       16.094     8467.719
       5.385        0.000       16.094     8467.719
       5.389      236.400       16.094     8467.719
       5.394        0.000       16.094     8467.719
       5.398      236.100       16.094     8467.719
       5.402        0.000       16.094     8467.719
       5.406      235.000       16.094     8467.719
       5.411        0.000       16.094     8467.719
       5.415        0.000       16.094     8467.719
       5.419      235.200       16.094     8467.719
       5.423        0.000       16.094     8467.719
       5.428      236.700       16.094     8467.719
       5.432        0.000       16.094     8467.719
       5.436      238.100       16.094     8467.719
       5.440        0.000       16.094     8467.719
       5.445        0.000       16.094     8467.719
       5.449      236.700       16.094     8467.719
       5.453        0.000       16.094     8467.719
       5.457      236.100       16.094     8467.719
       5.462        0.000       16.094     8467.719
       5.466      236.000       16.094     8467.719
       5.470        0.000       16.094     8467.719
       5.474        0.000       16.094     8467.719
       5.479      237.400       16.094     8467.719
       5.483        0.000       16.094     8467.719
       5.487      231.100       16.094     8467.719
       5.491        0.000       16.094     8467.719
       5.496        0.000       16.094     8467.719
       5.500      237.700       16.094     8467.719
       5.504        0.000       16.094     8467.719
       5.508      232.400       16.094     8467.719
       5.513        0.000       16.094     8467.719
       5.517      233.300       16.094     8467.719
       5.521        0.000       16.094     8467.719
       5.525        0.000       16.094     8467.719
       5.530      236.900       16.094     8467.719
       5.534        0.000       16.094     8467.719
       5.538      236.000       16.094     8467.719
       5.542        0.000       16.094     8467.719
       5.547      233.700       16.094     8467.719
       5.551        0.000       16.094     8467.719
       5.555        0.000       16.094     8467.719
       5.559      234.900       16.094     8467.719
       5.564        0.000       16.094     8467.719
       5.568      235.300       16.094     8467.719
       5.572        0.000       16.094     8467.719
       5.576      236.800       16.094     8467.719
       5.581        0.000       16.094     8467.719
       5.585        0.000       16.094     8467.719
       5.589      232.700       16.094     8467.719
       5.593        0.000       16.094     8467.719
       5.598      233.800       16.094     8467.719
       5.602        0.000       16.094     8467.719
       5.606      235.900       16.094     8467.719
       5.610        0.000       16.094     8467.719
       5.615        0.000       16.094     8467.719
       5.619      236.900       16.094     8467.719
       5.623        0.000       16.094     8467.719
       5.627      236.400       16.094     8467.719
       5.632        0.000       16.094     8467.719
       5.636      235.600       16.094     8467.719
       5.640        0.000       16.094     8467.719
       5.644        0.000       16.094     8467.719
       5.649      236.500       16.094     8467.719
       5.653        0.000       16.094     8467.719
       5.657      236.100       16.094     8467.719
       5.661        0.000       16.094     8467.719
       5.666        0.000       16.094     8467.719
       5.670      236.200       16.094     8467.719
       5.674        0.000       16.094     8467.719
       5.678      239.700       16.094     8467.719
       5.683        0.000       16.094     8467.719
       5.687      236.800       16.094     8467.719
       5.691        0.000       16.094     8467.719
       5.695        0.000       16.094     8467.719
       5.699      236.200       16.094     8467.719
       5.704        0.000       16.094     8467.719
       5.708      236.100       16.094     8467.719
       5.712        0.000       16.094     8467.719
       5.716      237.200       16.094     8467.719
       5.721        0.000       16.094     8467.719
       5.725        0.000       16.094     8467.719
       5.729      237.600       16.094     8467.719
       5.733        0.000       16.094     8467.719
       5.738      230.600       16.094     8467.719
       5.742        0.000       16.094     8467.719
       5.746      236.100       16.094     8467.719
       5.750        0.000       16.094     8467.719
       5.755        0.000       16.094     8467.719
       5.759      235.700       16.094     8467.719
       5.763        0.000       16.094     8467.719
       5.767      238.900       16.094     8467.719
       5.772        0.000       16.094     8467.719
       5.776      234.800       16.094     8467.719
       5.780        0.000       16.094     8467.719
       5.784        0.000       16.094     8467.719
       5.789      234.900       16.094     8467.719
       5.793        0.000       16.094     8467.719
       5.797      233.100       16.094     8467.719
       5.801        0.000       16.094     8467.719
       5.806        0.000       16.094     8467.719
       5.810      233.800       16.094     8467.719
       5.814        0.000       16.094     8467.719
       5.818      236.600       16.094     8467.719
       5.823        0.000       16.094     8467.719
       5.827      236.300       16.094     8467.719
       5.831       64.900       16.094     8467.719
       5.836      121.500       16.094     8467.719
       5.840      104.200       16.094     8467.719
       5.844        0.000       16.094     8467.719
       5.849      234.500       16.094     8467.719
       5.853        0.000       16.094     8467.719
       5.857        0.000       16.094     8467.719
       5.862      230.200       16.094     8467.719
       5.866        0.000       16.094     8467.719
       5.870      236.600       16.094     8467.719
       5.874        0.000       16.094     8467.719
       5.879        0.000       16.094     8467.719
       5.883      235.400       16.094     8467.719
       5.887      159.900       16.094     8467.719
       5.894        3.600       16.094     8467.719
       5.899      123.300       16.094     8467.719
       5.903        0.000       16.094     8467.719
       5.908      233.600       16.094     8467.719
       5.912        0.000       16.094     8467.719
       5.916      232.000       16.094     8467.719
       5.920        0.000       16.094     8467.719
       5.925        0.000       16.094     8467.719
       5.929      232.600       16.094     8467.719
       5.933        0.000       16.094     8467.719
       5.938      234.900       16.094     8467.719
       5.942        0.000       16.094     8467.719
       5.946      225.300       16.094     8467.719
       5.951        0.000       16.094     8467.719
       5.955        0.000       16.094     8467.719
       5.959      232.900       16.094     8467.719
       5.964        0.000       16.094     8467.719
       5.968      219.700       16.094     8467.719
       5.972        0.000       16.094     8467.719
       5.977      228.800       16.094     8467.719
       5.981        0.000       16.094     8467.719
       5.985      232.600       16.094     8467.719
       5.990        0.000       16.094     8467.719
       5.994        0.000       16.094     8467.719
       5.998      232.300       16.094     8467.719
       6.003        0.000       16.094     8467.719
       6.007      231.700       16.094     8467.719
       6.011        0.000       16.094     8467.719
       6.015      229.700       16.094     8467.719
       6.020        0.000       16.094     8467.719
       6.024        0.000       16.094     8467.719
       6.028      230.900       16.094     8467.719
       6.033        0.000       16.094     8467.719
       6.037      208.700       16.094     8467.719
       6.042        0.000       16.094     8467.719
       6.046      221.000       16.094     8467.719
       6.050        0.000       16.094     8467.719
       6.055      234.900       16.094     8467.719
       6.059        0.000       16.094     8467.719
       6.063        0.000       16.094     8467.719
       6.067      235.100       16.094     8467.719
       6.072        0.000       16.094     8467.719
       6.076      279.200       16.094     8467.719
       6.080        0.000       16.094     8467.719
       6.085      136.200       16.094     8467.719
       6.089       95.300       16.094     8467.719
       6.093        0.000       16.094     8467.719
       6.097      231.200       16.094     8467.719
       6.102        0.000       16.094     8467.719
       6.106      234.000       16.094     8467.719
       6.110        0.000       16.094     8467.719
       6.115        0.000       16.094     8467.719
       6.119      208.400       16.094     8467.719
       6.123        0.000       16.094     8467.719
       6.127      233.700       16.094     8467.719
       6.132      117.200       16.094     8467.719
       6.136      115.400       16.094     8467.719
       6.140        0.000       16.094     8467.719
       6.145      153.700       16.094     8467.719
       6.149      150.400       16.094     8467.719
       6.153        0.000       16.094     8467.719
       6.157        0.000       16.094     8467.719
       6.162      232.500       16.094     8467.719
       6.166        0.000       16.094     8467.719
       6.170      234.900       16.094     8467.719
       6.175        0.000       16.094     8467.719
       6.179      229.600       16.094     8467.719
       6.183        0.000       16.094     8467.719
       6.188        0.000       16.094     8467.719
       6.192      232.000       16.094     8467.719
       6.196        0.000       16.094     8467.719
       6.201      232.500       16.094     8467.719
       6.205        0.000       16.094     8467.719
       6.209      233.700       16.094     8467.719
       6.213        0.000       16.094     8467.719
       6.218      230.300       16.094     8467.719
       6.222        0.000       16.094     8467.719
       6.226        0.000       16.094     8467.719
       6.231      232.500       16.094     8467.719
       6.235      151.200       16.094     8467.719
       6.239      106.500       16.094     8467.719
       6.244        0.000       16.094     8467.719
       6.248        0.000       16.094     8467.719
       6.252      231.000       16.094     8467.719
       6.257        0.000       16.094     8467.719
       6.261      237.300       16.094     8467.719
       6.265       81.800       16.094     8467.719
       6.270        0.000       16.094     8467.719
       6.274      235.800       16.094     8467.719
       6.278       56.800       16.094     8467.719
       6.282      117.800       16.094     8467.719
       6.287        0.000       16.094     8467.719
       6.291      233.800       16.094     8467.719
       6.295       35.700       16.094     8467.719
       6.299      122.600       16.094     8467.719
       6.304       77.000       16.094     8467.719
       6.308        0.000       16.094     8467.719
       6.312      236.000       16.094     8467.719
       6.316       70.500       16.094     8467.719
       6.321      166.000       16.094     8467.719
       6.325      117.300       16.094     8467.719
       6.329        0.000       16.094     8467.719
       6.333      181.500       16.094     8467.719
       6.338       10.200       16.094     8467.719
       6.343      127.700       16.094     8467.719
       6.347      135.100       16.094     8467.719
       6.351       95.800       16.094     8467.719
       6.356        0.000       16.094     8467.719
       6.360      234.000       16.094     8467.719
       6.364        0.000       16.094     8467.719
       6.369      185.400       16.094     8467.719
       6.373        0.000       16.094     8467.719
       6.377      166.700       16.094     8467.719
       6.381       68.700       16.094     8467.719
       6.386        0.000       16.094     8467.719
       6.390      230.500       16.094     8467.719
       6.394        0.000       16.094     8467.719
       6.399      227.400       16.094     8467.719
       6.403        0.000       16.094     8467.719
       6.407        0.000       16.094     8467.719
       6.412      320.100       16.094     8467.719
       6.416        0.000       16.094     8467.719
       6.420      140.900       16.094     8467.719
       6.425        0.000       16.094     8467.719
       6.429      231.800       16.094     8467.719
       6.433        0.000       16.094     8467.719
       6.438      151.100       16.094     8467.719
       6.442       83.600       16.094     8467.719
       6.446      169.100       16.094     8467.719
       6.450        0.000       16.094     8467.719
       6.455        0.000       16.094     8467.719
       6.459      229.600       16.094     8467.719
       6.463      121.100       16.094     8467.719
       6.467      115.500       16.094     8467.719
       6.472      152.900       16.094     8467.719
       6.476       86.800       16.094     8467.719
       6.480       66.600       16.094     8467.719
       6.484        0.000       16.094     8467.719
       6.488      169.000       16.094     8467.719
       6.493        0.000       16.094     8467.719
       6.497      235.000       16.094     8467.719
       6.501        0.000       16.094     8467.719
       6.505      236.300       16.094     8467.719
       6.510        0.000       16.094     8467.719
       6.514        0.000       16.094     8467.719
       6.518      237.300       16.094     8467.719
       6.522        0.000       16.094     8467.719
       6.527      236.500       16.094     8467.719
       6.531        0.000       16.094     8467.719
       6.535      235.000       16.094     8467.719
       6.539        0.000       16.094     8467.719
       6.543        0.000       16.094     8467.719
       6.548      236.000       16.094     8467.719
       6.552        0.000       16.094     8467.719
       6.556      236.600       16.094     8467.719
       6.560        0.000       16.094     8467.719
       6.565        0.000       16.094     8467.719
       6.569      237.300       16.094     8467.719
       6.573      104.900       16.094     8467.719
       6.578        0.000       16.094     8467.719
       6.582      231.600       16.094     8467.719
       6.586        0.000       16.094     8467.719
       6.590      236.300       16.094     8467.719
       6.595        0.000       16.094     8467.719
       6.599        0.000       16.094     8467.719
       6.603      234.600       16.094     8467.719
       6.607        0.000       16.094     8467.719
       6.612      236.900       16.094     8467.719
       6.616        0.000       16.094     8467.719
       6.620      237.700       16.094     8467.719
       6.624        0.000       16.094     8467.719
       6.628        0.000       16.094     8467.719
       6.633      236.700       16.094     8467.719
       6.637      114.700       16.094     8467.719
       6.641      120.500       16.094     8467.719
       6.645        0.000       16.094     8467.719
       6.650      234.400       16.094     8467.719
       6.654        0.000       16.094     8467.719
       6.658        0.000       16.094     8467.719
       6.663      236.700       16.094     8467.719
       6.667        0.000       16.094     8467.719
       6.671      237.100       16.094     8467.719
       6.675        0.000       16.094     8467.719
       6.679      234.100       16.094     8467.719
       6.684        0.000       16.094     8467.719
       6.688        0.000       16.094     8467.719
       6.692      236.900       16.094     8467.719
       6.696        0.000       16.094     8467.719
       6.701      235.300       16.094     8467.719
       6.705        0.000       16.094     8467.719
       6.709        0.000       16.094     8467.719
       6.713      234.800       16.094     8467.719
       6.718        0.000       16.094     8467.719
       6.722      237.800       16.094     8467.719
       6.726        0.000       16.094     8467.719
       6.730      235.600       16.094     8467.719
       6.735      111.900       16.094     8467.719
       6.739        0.000       16.094     8467.719
       6.743      121.600       16.094     8467.719
       6.747        0.000       16.094     8467.719
       6.752      233.800       16.094     8467.719
       6.756        0.000       16.094     8467.719
       6.760      236.100       16.094     8467.719
       6.764        0.000       16.094     8467.719
       6.769        0.000       16.094     8467.719
       6.773      236.000       16.094     8467.719
       6.777        0.000       16.094     8467.719
       6.781      235.900       16.094     8467.719
       6.786        0.000       16.094     8467.719
       6.790      235.200       16.094     8467.719
       6.794        0.000       16.094     8467.719
       6.798        0.000       16.094     8467.719
       6.803      233.800       16.094     8467.719
       6.807        0.000       16.094     8467.719
       6.811      236.600       16.094     8467.719
       6.815        0.000       16.094     8467.719
       6.820      236.400       16.094     8467.719
       6.824        0.000       16.094     8467.719
       6.828        0.000       16.094     8467.719
       6.832      236.600       16.094     8467.719
       6.837      114.100       16.094     8467.719
       6.841      137.600       16.094     8467.719
       6.846       92.800       16.094     8467.719
       6.850        0.000       16.094     8467.719
       6.854        0.000       16.094     8467.719
       6.858      234.200       16.094     8467.719
       6.863        0.000       16.094     8467.719
       6.867      233.500       16.094     8467.719
       6.871        0.000       16.094     8467.719
       6.875      234.900       16.094     8467.719
       6.880        0.000       16.094     8467.719
       6.884        0.000       16.094     8467.719
       6.888      189.400       16.094     8467.719
       6.894        0.000       16.094     8467.719
       6.899      234.900       16.094     8467.719
       6.904        0.000       16.094     8467.719
       6.908      153.700       16.094     8467.719
       6.913        0.000       16.094     8467.719
       6.917      234.700       16.094     8467.719
       6.921        0.000       16.094     8467.719
       6.926      233.200       16.094     8467.719
       6.930        0.000       16.094     8467.719
       6.934        0.000       16.094     8467.719
       6.938      232.900       16.094     8467.719
       6.943        0.000       16.094     8467.719
       6.947      232.000       16.094     8467.719
       6.951        0.000       16.094     8467.719
       6.955      235.200       16.094     8467.719
       6.960        0.000       16.094     8467.719
       6.964        0.000       16.094     8467.719
       6.968      223.500       16.094     8467.719
       6.973        0.000       16.094     8467.719
       6.977      280.300       16.094     8467.719
       6.982        0.000       16.094     8467.719
       6.986      112.800       16.094     8467.719
       6.990       98.300       16.094     8467.719
       6.994        0.000       16.094     8467.719
       6.999      234.300       16.094     8467.719
       7.003        0.000       16.094     8467.719
       7.007      237.400       16.094     8467.719
       7.011        0.000       16.094     8467.719
       7.016        0.000       16.094     8467.719
       7.020      236.100       16.094     8467.719
       7.024        0.000       16.094     8467.719
       7.028      230.100       16.094     8467.719
       7.033        0.000       16.094     8467.719
       7.037      225.600       16.094     8467.719
       7.041        0.000       16.094     8467.719
       7.046        0.000       16.094     8467.719
       7.050      234.700       16.094     8467.719
       7.054        0.000       16.094     8467.719
       7.058      234.700       16.094     8467.719
       7.063        0.000       16.094     8467.719
       7.067      235.000       16.094     8467.719
       7.071        0.000       16.094     8467.719
       7.076        0.000       16.094     8467.719
       7.080      234.300       16.094     8467.719
       7.084        0.000       16.094     8467.719
       7.088      234.300       16.094     8467.719
       7.093        0.000       16.094     8467.719
       7.097      235.900       16.094     8467.719
       7.101        0.000       16.094     8467.719
       7.105        0.000       16.094     8467.719
       7.110      229.800       16.094     8467.719
       7.114        0.000       16.094     8467.719
       7.118      233.400       16.094     8467.719
       7.123        0.000       16.094     8467.719
       7.127      231.500       16.094     8467.719
       7.131        0.000       16.094     8467.719
       7.135      189.000       16.094     8467.719
       7.140       45.000       16.094     8467.719
       7.144        0.000       16.094     8467.719
       7.148      234.300       16.094     8467.719
       7.152        0.000       16.094     8467.719
       7.157      232.700       16.094     8467.719
       7.161        0.000       16.094     8467.719
       7.165        0.000       16.094     8467.719
       7.169      234.300       16.094     8467.719
       7.174        0.000       16.094     8467.719
       7.178      230.100       16.094     8467.719
       7.182        0.000       16.094     8467.719
       7.187      235.400       16.094     8467.719
       7.191        0.000       16.094     8467.719
       7.195        0.000       16.094     8467.719
       7.200      235.500       16.094     8467.719
       7.204        0.000       16.094     8467.719
       7.208      233.800       16.094     8467.719
       7.212        0.000       16.094     8467.719
       7.217      232.200       16.094     8467.719
       7.221        0.000       16.094     8467.719
       7.225        0.000       16.094     8467.719
       7.230      231.600       16.094     8467.719
       7.234        0.000       16.094     8467.719
       7.238      240.200       16.094     8467.719
       7.243       67.900       16.094     8467.719
       7.247        0.000       16.094     8467.719
       7.252      229.500       16.094     8467.719
       7.256        0.000       16.094     8467.719
       7.260      235.800       16.094     8467.719
       7.264        0.000       16.094     8467.719
       7.268        0.000       16.094     8467.719
       7.273      236.000       16.094     8467.719
       7.277        0.000       16.094     8467.719
       7.281      237.600       16.094     8467.719
       7.286        0.000       16.094     8467.719
       7.290      242.500       16.094     8467.719
       7.294        0.000       16.094     8467.719
       7.298        0.000       16.094     8467.719
       7.302      240.500       16.094     8467.719
       7.306        0.000       16.094     8467.719
       7.311      237.600       16.094     8467.719
       7.315        0.000       16.094     8467.719
       7.319        0.000       16.094     8467.719
       7.323      239.800       16.094     8467.719
       7.327        0.000       16.094     8467.719
       7.331      240.800       16.094     8467.719
       7.336      116.100       16.094     8467.719
       7.340       72.700       16.094     8467.719
       7.344       83.500       16.094     8467.719
       7.349      108.000       16.094     8467.719
       7.353        0.000       16.094     8467.719
       7.357      238.000       16.094     8467.719
       7.361        0.000       16.094     8467.719
       7.365        0.000       16.094     8467.719
       7.369      236.900       16.094     8467.719
       7.374        0.000       16.094     8467.719
       7.378      245.500       16.094     8467.719
       7.382        0.000       16.094     8467.719
       7.386      242.800       16.094     8467.719
       7.390        0.000       16.094     8467.719
       7.394        0.000       16.094     8467.719
       7.398      238.200       16.094     8467.719
       7.403        0.000       16.094     8467.719
       7.407      240.200       16.094     8467.719
       7.411        0.000       16.094     8467.719
       7.415        0.000       16.094     8467.719
       7.419      243.700       16.094     8467.719
       7.423       93.400       16.094     8467.719
       7.427      122.000       16.094     8467.719
       7.432      115.300       16.094     8467.719
       7.436      115.200       16.094     8467.719
       7.440      123.900       16.094     8467.719
       7.444       23.800       16.094     8467.719
       7.448        0.000       16.094     8467.719
       7.453      210.900       16.094     8467.719
       7.457        0.000       16.094     8467.719
       7.461      236.800       16.094     8467.719
       7.465        0.000       16.094     8467.719
       7.470        0.000       16.094     8467.719
       7.474      235.800       16.094     8467.719
       7.478        0.000       16.094     8467.719
       7.482      238.200       16.094     8467.719
       7.486        0.000       16.094     8467.719
       7.491      238.900       16.094     8467.719
       7.495        0.000       16.094     8467.719
       7.499        0.000       16.094     8467.719
       7.503      239.300       16.094     8467.719
       7.507        0.000       16.094     8467.719
       7.512      239.500       16.094     8467.719
       7.516        0.000       16.094     8467.719
       7.520      238.500       16.094     8467.719
       7.524        0.000       16.094     8467.719
       7.528        0.000       16.094     8467.719
       7.533      233.800       16.094     8467.719
       7.537      110.600       16.094     8467.719
       7.541      124.100       16.094     8467.719
       7.545        0.000       16.094     8467.719
       7.550      237.700       16.094     8467.719
       7.554        0.000       16.094     8467.719
       7.558        0.000       16.094     8467.719
       7.562      242.800       16.094     8467.719
       7.566        0.000       16.094     8467.719
       7.571      239.600       16.094     8467.719
       7.575        0.000       16.094     8467.719
       7.579        0.000       16.094     8467.719
       7.583      231.400       16.094     8467.719
       7.587        0.000       16.094     8467.719
       7.591      237.700       16.094     8467.719
       7.596        0.000       16.094     8467.719
       7.600      235.500       16.094     8467.719
       7.604        0.000       16.094     8467.719
       7.608        0.000       16.094     8467.719
       7.612      241.400       16.094     8467.719
       7.616        0.000       16.094     8467.719
       7.621      243.800       16.094     8467.719
       7.625        0.000       16.094     8467.719
       7.629        0.000       16.094     8467.719
       7.633      282.300       16.094     8467.719
       7.637       73.700       16.094     8467.719
       7.641      120.200       16.094     8467.719
       7.646        0.000       16.094     8467.719
       7.650      239.300       16.094     8467.719
       7.654        0.000       16.094     8467.719
       7.658        0.000       16.094     8467.719
       7.662      238.400       16.094     8467.719
       7.666      128.200       16.094     8467.719
       7.671      112.900       16.094     8467.719
       7.675        0.000       16.094     8467.719
       7.679        0.000       16.094     8467.719
       7.683      239.400       16.094     8467.719
       7.687        0.000       16.094     8467.719
       7.691      243.100       16.094     8467.719
       7.696        0.000       16.094     8467.719
       7.700      242.600       16.094     8467.719
       7.704        0.000       16.094     8467.719
       7.708        0.000       16.094     8467.719
       7.712      242.600       16.094     8467.719
       7.716       69.800       16.094     8467.719
       7.720        0.000       16.094     8467.719
       7.725      238.300       16.094     8467.719
       7.729        0.000       16.094     8467.719
       7.733      224.800       16.094     8467.719
       7.737       65.200       16.094     8467.719
       7.741        0.000       16.094     8467.719
       7.745      175.100       16.094     8467.719
       7.749      111.300       16.094     8467.719
       7.754        0.000       16.094     8467.719
       7.758      241.600       16.094     8467.719
       7.762        0.000       16.094     8467.719
       7.766      202.000       16.094     8467.719
       7.770       98.500       16.094     8467.719
       7.774        0.000       16.094     8467.719
       7.779      182.100       16.094     8467.719
       7.783        0.000       16.094     8467.719
       7.787      242.500       16.094     8467.719
       7.791        0.000       16.094     8467.719
       7.795      118.300       16.094     8467.719
       7.799      153.100       16.094     8467.719
       7.803        0.000       16.094     8467.719
       7.808      208.200       16.094     8467.719
       7.812        0.000       16.094     8467.719
       7.816        0.000       16.094     8467.719
       7.820      240.400       16.094     8467.719
       7.824        0.000       16.094     8467.719
       7.828      240.500       16.094     8467.719
       7.833       86.400       16.094     8467.719
       7.837      109.000       16.094     8467.719
       7.841      143.900       16.094     8467.719
       7.845        0.000       16.094     8467.719
       7.849        0.000       16.094     8467.719
       7.854      225.100       16.094     8467.719
       7.858        0.000       16.094     8467.719
       7.862      239.800       16.094     8467.719
       7.866        0.000       16.094     8467.719
       7.870        0.000       16.094     8467.719
       7.874      239.100       16.094     8467.719
       7.878      171.200       16.094     8467.719
       7.884        6.300       16.094     8467.719
       7.888      188.700       16.094     8467.719
       7.892        0.000       16.094     8467.719
       7.896        0.000       16.094     8467.719
       7.900      236.400       16.094     8467.719
       7.906        0.000       16.094     8467.719
       7.910      164.800       16.094     8467.719
       7.914        0.000       16.094     8467.719
       7.918      244.000       16.094     8467.719
       7.923        0.000       16.094     8467.719
       7.927      183.100       16.094     8467.719
       7.931      121.600       16.094     8467.719
       7.935      116.100       16.094     8467.719
       7.939        0.000       16.094     8467.719
       7.943      124.400       16.094     8467.719
       7.947        0.000       16.094     8467.719
       7.952      237.300       16.094     8467.719
       7.956        0.000       16.094     8467.719
       7.960      232.000       16.094     8467.719
       7.964       47.700       16.094     8467.719
       7.968        0.000       16.094     8467.719
       7.973      192.500       16.094     8467.719
       7.977        0.000       16.094     8467.719
       7.981      241.100       16.094     8467.719
       7.985        0.000       16.094     8467.719
       7.989        0.000       16.094     8467.719
       7.993      242.600       16.094     8467.719
       7.998        0.000       16.094     8467.719
       8.002      242.500       16.094     8467.719
       8.006        0.000       16.094     8467.719
       8.010      239.300       16.094     8467.719
       8.014        0.000       16.094     8467.719
       8.018        0.000       16.094     8467.719
       8.022      241.500       16.094     8467.719
       8.027        0.000       16.094     8467.719
       8.031      242.000       16.094     8467.719
       8.035      109.300       16.094     8467.719
       8.039        0.000       16.094     8467.719
       8.043      126.800       16.094     8467.719
       8.048        0.000       16.094     8467.719
       8.052      243.500       16.094     8467.719
       8.056        0.000       16.094     8467.719
       8.060      241.700       16.094     8467.719
       8.064        0.000       16.094     8467.719
       8.068        0.000       16.094     8467.719
       8.072      237.500       16.094     8467.719
       8.077        0.000       16.094     8467.719
       8.081      238.700       16.094     8467.719
       8.085        0.000       16.094     8467.719
       8.089        0.000       16.094     8467.719
       8.093      239.700       16.094     8467.719
       8.098        0.000       16.094     8467.719
       8.102      237.800       16.094     8467.719
       8.106        0.000       16.094     8467.719
       8.110      238.200       16.094     8467.719
       8.114        0.000       16.094     8467.719
       8.118        0.000       16.094     8467.719
       8.123      237.500       16.094     8467.719
       8.127        0.000       16.094     8467.719
       8.131      241.600       16.094     8467.719
       8.135      115.400       16.094     8467.719
       8.139        0.000       16.094     8467.719
       8.143      124.700       16.094     8467.719
       8.148        0.000       16.094     8467.719
       8.152      239.100       16.094     8467.719
       8.156        0.000       16.094     8467.719
       8.160      239.700       16.094     8467.719
       8.164        0.000       16.094     8467.719
       8.169      135.600       16.094     8467.719
       8.173      103.200       16.094     8467.719
       8.177      117.200       16.094     8467.719
       8.181      126.900       16.094     8467.719
       8.185        0.000       16.094     8467.719
       8.189        0.000       16.094     8467.719
       8.193      274.600       16.094     8467.719
       8.198       60.000       16.094     8467.719
       8.202        0.000       16.094     8467.719
       8.206      244.400       16.094     8467.719
       8.210        0.000       16.094     8467.719
       8.214      238.600       16.094     8467.719
       8.218        0.000       16.094     8467.719
       8.222        0.000       16.094     8467.719
       8.226      237.800       16.094     8467.719
       8.231        0.000       16.094     8467.719
       8.235      263.800       16.094     8467.719
       8.239        0.000       16.094     8467.719
       8.243        0.000       16.094     8467.719
       8.247      216.600       16.094     8467.719
       8.251        0.000       16.094     8467.719
       8.255      240.800       16.094     8467.719
       8.260        0.000       16.094     8467.719
       8.264        0.000       16.094     8467.719
       8.268      238.000       16.094     8467.719
       8.272        0.000       16.094     8467.719
       8.276      242.300       16.094     8467.719
       8.280        0.000       16.094     8467.719
       8.285      242.300       16.094     8467.719
       8.289        0.000       16.094     8467.719
       8.293        0.000       16.094     8467.719
       8.297      240.200       16.094     8467.719
       8.301        0.000       16.094     8467.719
       8.305      243.200       16.094     8467.719
       8.309        0.000       16.094     8467.719
       8.313        0.000       16.094     8467.719
       8.318      241.700       16.094     8467.719
       8.322        0.000       16.094     8467.719
       8.326      237.400       16.094     8467.719
       8.330        0.000       16.094     8467.719
       8.334      242.300       16.094     8467.719
       8.338       19.700       16.094     8467.719
       8.343        0.000       16.094     8467.719
       8.347      216.800       16.094     8467.719
       8.351        0.000       16.094     8467.719
       8.355      241.200       16.094     8467.719
       8.359        0.000       16.094     8467.719
       8.364        0.000       16.094     8467.719
       8.368      241.000       16.094     8467.719
       8.372        0.000       16.094     8467.719
       8.376      263.400       16.094     8467.719
       8.381        0.000       16.094     8467.719
       8.385        0.000       16.094     8467.719
       8.389      237.400       16.094     8467.719
       8.393      133.400       16.094     8467.719
       8.397        0.000       16.094     8467.719
       8.401      238.800       16.094     8467.719
       8.406        0.000       16.094     8467.719
       8.410        0.000       16.094     8467.719
       8.414      242.800       16.094     8467.719
       8.418        0.000       16.094     8467.719
       8.422      239.800       16.094     8467.719
       8.426       79.600       16.094     8467.719
       8.431        0.000       16.094     8467.719
       8.435      241.100       16.094     8467.719
       8.439        0.000       16.094     8467.719
       8.443      158.700       16.094     8467.719
       8.447       81.400       16.094     8467.719
       8.452        0.000       16.094     8467.719
       8.456      244.000       16.094     8467.719
       8.460       74.400       16.094     8467.719
       8.464        0.000       16.094     8467.719
       8.468      166.900       16.094     8467.719
       8.472        0.000       16.094     8467.719
       8.476      247.600       16.094     8467.719
       8.480      122.900       16.094     8467.719
       8.484        0.000       16.094     8467.719
       8.489      117.100       16.094     8467.719
       8.493      160.800       16.094     8467.719
       8.497       92.000       16.094     8467.719
       8.501      135.800       16.094     8467.719
       8.505        0.000       16.094     8467.719
       8.509        0.000       16.094     8467.719
       8.513      243.600       16.094     8467.719
       8.518        0.000       16.094     8467.719
       8.522      240.200       16.094     8467.719
       8.526        0.000       16.094     8467.719
       8.530        0.000       16.094     8467.719
       8.534      240.100       16.094     8467.719
       8.538       93.300       16.094     8467.719
       8.542      147.900       16.094     8467.719
       8.547        0.000       16.094     8467.719
       8.551      237.400       16.094     8467.719
       8.555        0.000       16.094     8467.719
       8.559        0.000       16.094     8467.719
       8.563      241.000       16.094     8467.719
       8.567        0.000       16.094     8467.719
       8.572      239.100       16.094     8467.719
       8.576        0.000       16.094     8467.719
       8.580        0.000       16.094     8467.719
       8.584      240.400       16.094     8467.719
       8.588        0.000       16.094     8467.719
       8.592      242.300       16.094     8467.719
       8.597        0.000       16.094     8467.719
       8.601        0.000       16.094     8467.719
       8.605      240.600       16.094     8467.719
       8.609        0.000       16.094     8467.719
       8.613      241.600       16.094     8467.719
       8.617        0.000       16.094     8467.719
       8.621      240.500       16.094     8467.719
       8.626        0.000       16.094     8467.719
       8.630        0.000       16.094     8467.719
       8.634      241.200       16.094     8467.719
       8.638       93.800       16.094     8467.719
       8.642      146.000       16.094     8467.719
       8.646        0.000       16.094     8467.719
       8.651        0.000       16.094     8467.719
       8.655      231.900       16.094     8467.719
       8.659      119.000       16.094     8467.719
       8.663      121.300       16.094     8467.719
       8.668        0.000       16.094     8467.719
       8.672      240.500       16.094     8467.719
       8.676        0.000       16.094     8467.719
       8.680        0.000       16.094     8467.719
       8.684      240.000       16.094     8467.719
       8.688        0.000       16.094     8467.719
       8.693      240.800       16.094     8467.719
       8.697        0.000       16.094     8467.719
       8.701      241.200       16.094     8467.719
       8.705        0.000       16.094     8467.719
       8.709        0.000       16.094     8467.719
       8.713      240.900       16.094     8467.719
       8.717        0.000       16.094     8467.719
       8.722      239.700       16.094     8467.719
       8.726        0.000       16.094     8467.719
       8.730        0.000       16.094     8467.719
       8.734      241.500       16.094     8467.719
       8.738      128.000       16.094     8467.719
       8.743        0.000       16.094     8467.719
       8.747      238.900       16.094     8467.719
       8.751        0.000       16.094     8467.719
       8.755        0.000       16.094     8467.719
       8.759      241.300       16.094     8467.719
       8.763        0.000       16.094     8467.719
       8.768      241.700       16.094     8467.719
       8.772        0.000       16.094     8467.719
       8.776        0.000       16.094     8467.719
       8.780      241.900       16.094     8467.719
       8.784        0.000       16.094     8467.719
       8.788      240.200       16.094     8467.719
       8.793        0.000       16.094     8467.719
       8.797      241.900       16.094     8467.719
       8.801        0.000       16.094     8467.719
       8.805        0.000       16.094     8467.719
       8.809      241.900       16.094     8467.719
       8.813        0.000       16.094     8467.719
       8.817      241.900       16.094     8467.719
       8.822        0.000       16.094     8467.719
       8.826        0.000       16.094     8467.719
       8.830      242.600       16.094     8467.719
       8.834        0.000       16.094     8467.719
       8.838      238.300       16.094     8467.719
       8.842        0.000       16.094     8467.719
       8.847      236.800       16.094     8467.719
       8.851        0.000       16.094     8467.719
       8.855        0.000       16.094     8467.719
       8.859      242.900       16.094     8467.719
       8.863        0.000       16.094     8467.719
       8.867      241.800       16.094     8467.719
       8.872        0.000       16.094     8467.719
       8.876        0.000       16.094     8467.719
       8.880      301.100       16.094     8467.719
       8.884        0.000       16.094     8467.719
       8.889      187.900       16.094     8467.719
       8.893        0.000       16.094     8467.719
       8.897        0.000       16.094     8467.719
       8.902      220.100       16.094     8467.719
       8.907        0.000       16.094     8467.719
       8.911      210.700       16.094     8467.719
       8.915        0.000       16.094     8467.719
       8.919      242.800       16.094     8467.719
       8.923        0.000       16.094     8467.719
       8.927        0.000       16.094     8467.719
       8.931      243.500       16.094     8467.719
       8.936      170.300       16.094     8467.719
       8.940       73.200       16.094     8467.719
       8.944        0.000       16.094     8467.719
       8.948      243.700       16.094     8467.719
       8.952        0.000       16.094     8467.719
       8.956      122.300       16.094     8467.719
       8.960        0.000       16.094     8467.719
       8.965      239.000       16.094     8467.719
       8.969       59.800       16.094     8467.719
       8.973        0.000       16.094     8467.719
       8.977      233.200       16.094     8467.719
       8.981      124.100       16.094     8467.719
       8.985      121.300       16.094     8467.719
       8.989       15.800       16.094     8467.719
       8.994        0.000       16.094     8467.719
       8.998      225.600       16.094     8467.719
       9.002        0.000       16.094     8467.719
       9.006      240.600       16.094     8467.719
       9.010        0.000       16.094     8467.719
       9.014        0.000       16.094     8467.719
       9.018      241.400       16.094     8467.719
       9.023      153.800       16.094     8467.719
       9.027       80.100       16.094     8467.719
       9.031       95.700       16.094     8467.719
       9.035      139.700       16.094     8467.719
       9.039        0.000       16.094     8467.719
       9.043      208.400       16.094     8467.719
       9.048        0.000       16.094     8467.719
       9.052        0.000       16.094     8467.719
       9.056      242.800       16.094     8467.719
       9.060        0.000       16.094     8467.719
       9.064      240.400       16.094     8467.719
       9.068        0.000       16.094     8467.719
       9.072        0.000       16.094     8467.719
       9.077      239.600       16.094     8467.719
       9.081        0.000       16.094     8467.719
       9.085      273.000       16.094     8467.719
       9.089        0.000       16.094     8467.719
       9.093        0.000       16.094     8467.719
       9.097      208.500       16.094     8467.719
       9.101        0.000       16.094     8467.719
       9.106      239.400       16.094     8467.719
       9.110        0.000       16.094     8467.719
       9.114      239.400       16.094     8467.719
       9.118        0.000       16.094     8467.719
       9.122        0.000       16.094     8467.719
       9.126      235.500       16.094     8467.719
       9.131        0.000       16.094     8467.719
       9.135      242.500       16.094     8467.719
       9.139       32.500       16.094     8467.719
       9.143        0.000       16.094     8467.719
       9.147      209.400       16.094     8467.719
       9.151      176.300       16.094     8467.719
       9.155        0.000       16.094     8467.719
       9.160        0.000       16.094     8467.719
       9.164      242.000       16.094     8467.719
       9.168        0.000       16.094     8467.719
       9.172      244.100       16.094     8467.719
       9.176        0.000       16.094     8467.719
       9.180        0.000       16.094     8467.719
       9.184      314.500       16.094     8467.719
       9.188        0.000       16.094     8467.719
       9.192      169.600       16.094     8467.719
       9.197        0.000       16.094     8467.719
       9.201        0.000       16.094     8467.719
       9.205      243.300       16.094     8467.719
       9.209        0.000       16.094     8467.719
       9.213      242.300       16.094     8467.719
       9.217      145.700       16.094     8467.719
       9.221       97.200       16.094     8467.719
       9.225        0.000       16.094     8467.719
       9.230        0.000       16.094     8467.719
       9.234      241.700       16.094     8467.719
       9.238       97.100       16.094     8467.719
       9.242      147.300       16.094     8467.719
       9.246        0.000       16.094     8467.719
       9.250      216.400       16.094     8467.719
       9.254       24.800       16.094     8467.719
       9.258        0.000       16.094     8467.719
       9.263      239.700       16.094     8467.719
       9.267        0.000       16.094     8467.719
       9.271      241.200       16.094     8467.719
       9.275       98.300       16.094     8467.719
       9.279        0.000       16.094     8467.719
       9.283      188.200       16.094     8467.719
       9.287       50.500       16.094     8467.719
       9.292        0.000       16.094     8467.719
       9.296      241.000       16.094     8467.719
       9.300        0.000       16.094     8467.719
       9.304        0.000       16.094     8467.719
       9.308      240.300       16.094     8467.719
       9.312        0.000       16.094     8467.719
       9.316      267.900       16.094     8467.719
       9.321        0.000       16.094     8467.719
       9.325        0.000       16.094     8467.719
       9.329      240.500       16.094     8467.719
       9.333        0.000       16.094     8467.719
       9.337      241.600       16.094     8467.719
       9.341       50.100       16.094     8467.719
       9.345       83.700       16.094     8467.719
       9.349      157.900       16.094     8467.719
       9.354        0.000       16.094     8467.719
       9.358        0.000       16.094     8467.719
       9.362      242.800       16.094     8467.719
       9.366        0.000       16.094     8467.719
       9.370      243.200       16.094     8467.719
       9.374        0.000       16.094     8467.719
       9.378      241.500       16.094     8467.719
       9.382      104.500       16.094     8467.719
       9.387       30.900       16.094     8467.719
       9.391      179.200       16.094     8467.719
       9.396        9.100       16.094     8467.719
       9.400        0.000       16.094     8467.719
       9.404      242.700       16.094     8467.719
       9.408        0.000       16.094     8467.719
       9.412      242.400       16.094     8467.719
       9.416       76.800       16.094     8467.719
       9.420        0.000       16.094     8467.719
       9.425        0.000       16.094     8467.719
       9.429      240.300       16.094     8467.719
       9.433        0.000       16.094     8467.719
       9.437      243.900       16.094     8467.719
       9.441        0.000       16.094     8467.719
       9.445      241.100       16.094     8467.719
       9.449        0.000       16.094     8467.719
       9.453        0.000       16.094     8467.719
       9.458      239.600       16.094     8467.719
       9.462        0.000       16.094     8467.719
       9.466      239.400       16.094     8467.719
       9.470        0.000       16.094     8467.719
       9.474        0.000       16.094     8467.719
       9.479      236.700       16.094     8467.719
       9.483        0.000       16.094     8467.719
       9.487      237.800       16.094     8467.719
       9.491      104.800       16.094     8467.719
       9.495        0.000       16.094     8467.719
       9.500      235.700       16.094     8467.719
       9.504        0.000       16.094     8467.719
       9.508        0.000       16.094     8467.719
       9.512      238.600       16.094     8467.719
       9.517        0.000       16.094     8467.719
       9.521      239.800       16.094     8467.719
       9.525        0.000       16.094     8467.719
       9.529        0.000       16.094     8467.719
       9.533      242.400       16.094     8467.719
       9.537      134.200       16.094     8467.719
       9.541      108.300       16.094     8467.719
       9.546        0.000       16.094     8467.719
       9.550      241.400       16.094     8467.719
       9.554        0.000       16.094     8467.719
       9.558        0.000       16.094     8467.719
       9.562      241.800       16.094     8467.719
       9.566        0.000       16.094     8467.719
       9.570      244.800       16.094     8467.719
       9.574        0.000       16.094     8467.719
       9.579        0.000       16.094     8467.719
       9.583      245.000       16.094     8467.719
       9.587        0.000       16.094     8467.719
       9.591      245.700       16.094     8467.719
       9.595        0.000       16.094     8467.719
       9.599        0.000       16.094     8467.719
       9.603      244.000       16.094     8467.719
       9.607        0.000       16.094     8467.719
       9.612      242.500       16.094     8467.719
       9.616        0.000       16.094     8467.719
       9.620      243.100       16.094     8467.719
       9.624        0.000       16.094     8467.719
       9.628        0.000       16.094     8467.719
       9.632      243.900       16.094     8467.719
       9.636      133.900       16.094     8467.719
       9.640      107.700       16.094     8467.719
       9.645        0.000       16.094     8467.719
       9.649        0.000       16.094     8467.719
       9.653      245.100       16.094     8467.719
       9.657        0.000       16.094     8467.719
       9.661      242.100       16.094     8467.719
       9.665        0.000       16.094     8467.719
       9.669      243.700       16.094     8467.719
       9.673        0.000       16.094     8467.719
       9.678        0.000       16.094     8467.719
       9.682      243.700       16.094     8467.719
       9.686        0.000       16.094     8467.719
       9.690      242.400       16.094     8467.719
       9.694        0.000       16.094     8467.719
       9.698        0.000       16.094     8467.719
       9.702      244.600       16.094     8467.719
       9.706        0.000       16.094     8467.719
       9.710      241.600       16.094     8467.719
       9.715        0.000       16.094     8467.719
       9.719        0.000       16.094     8467.719
       9.723      238.900       16.094     8467.719
       9.727        0.000       16.094     8467.719
       9.731      241.600       16.094     8467.719
       9.735      133.400       16.094     8467.719
       9.739      103.700       16.094     8467.719
       9.744        0.000       16.094     8467.719
       9.748        0.000       16.094     8467.719
       9.752      244.300       16.094     8467.719
       9.756        0.000       16.094     8467.719
       9.760      240.900       16.094     8467.719
       9.764        0.000       16.094     8467.719
       9.768        0.000       16.094     8467.719
       9.773      238.000       16.094     8467.719
       9.777        0.000       16.094     8467.719
       9.781      186.900       16.094     8467.719
       9.785        0.000       16.094     8467.719
       9.789      241.700       16.094     8467.719
       9.793        0.000       16.094     8467.719
       9.797      242.200       16.094     8467.719
       9.802        0.000       16.094     8467.719
       9.806        0.000       16.094     8467.719
       9.810      242.900       16.094     8467.719
       9.814        0.000       16.094     8467.719
       9.818      242.100       16.094     8467.719
       9.822        0.000       16.094     8467.719
       9.826        0.000       16.094     8467.719
       9.830      242.000       16.094     8467.719
       9.834        0.000       16.094     8467.719
       9.839      238.400       16.094     8467.719
       9.843        0.000       16.094     8467.719
       9.847        0.000       16.094     8467.719
       9.851      241.400       16.094     8467.719
       9.855        0.000       16.094     8467.719
       9.859      244.100       16.094     8467.719
       9.863        0.000       16.094     8467.719
       9.868      241.900       16.094     8467.719
       9.872        0.000       16.094     8467.719
       9.876        0.000       16.094     8467.719
       9.880      242.000       16.094     8467.719
       9.884        0.000       16.094     8467.719
       9.888      168.300       16.094     8467.719
       9.895        0.000       16.094     8467.719
       9.900      185.600       16.094     8467.719
       9.905        0.000       16.094     8467.719
       9.909      237.900       16.094     8467.719
       9.913        0.000       16.094     8467.719
       9.917      240.000       16.094     8467.719
       9.921        0.000       16.094     8467.719
       9.926        0.000       16.094     8467.719
       9.930      241.000       16.094     8467.719
       9.934        0.000       16.094     8467.719
       9.938      241.700       16.094     8467.719
       9.942        0.000       16.094     8467.719
       9.946      238.000       16.094     8467.719
       9.951       48.900       16.094     8467.719
       9.955        0.000       16.094     8467.719
       9.959      235.200       16.094     8467.719
       9.963        0.000       16.094     8467.719
       9.968        0.000       16.094     8467.719
       9.972      239.800       16.094     8467.719
       9.976        0.000       16.094     8467.719
       9.980      236.700       16.094     8467.719
       9.985        0.000       16.094     8467.719
       9.989      240.300       16.094     8467.719
       9.993        0.000       16.094     8467.719
       9.997        0.000       16.094     8467.719
      10.001      239.300       16.094     8467.719
      10.005        0.000       16.094     8467.719
      10.010      239.500       16.094     8467.719
      10.014        0.000       16.094     8467.719
      10.018        0.000       16.094     8467.719
      10.022      240.900       16.094     8467.719
      10.026      164.300       16.094     8467.719
      10.031       69.000       16.094     8467.719
      10.035      147.200       16.094     8467.719
      10.039       22.000       16.094     8467.719
      10.043        0.000       16.094     8467.719
      10.047      243.800       16.094     8467.719
      10.051        0.000       16.094     8467.719
      10.055      242.200       16.094     8467.719
      10.060        0.000       16.094     8467.719
      10.064        0.000       16.094     8467.719
      10.068      239.800       16.094     8467.719
      10.072        0.000       16.094     8467.719
      10.076      230.900       16.094     8467.719
      10.092       83.900       16.094     8467.719
      10.097      182.800       16.094     8467.719
      10.102       85.100       16.094     8467.719
      10.106       60.300       16.094     8467.719
      10.110       98.600       16.094     8467.719
      10.115        0.000       16.094     8467.719
      10.119      218.600       16.094     8467.719
      10.124        0.000       16.094     8467.719
      10.128      169.300       16.094     8467.719
      10.132        0.000       16.094     8467.719
      10.137      226.900       16.094     8467.719
      10.141      131.100       16.094     8467.719
      10.145       56.800       16.094     8467.719
      10.150        0.000       16.094     8467.719
      10.154      174.700       16.094     8467.719
      10.159        0.000       16.094     8467.719
      10.163      235.400       16.094     8467.719
      10.167        0.000       16.094     8467.719
      10.171      233.800       16.094     8467.719
      10.195       67.800       16.094     8467.719
      10.199      241.200       16.094     8467.719
      10.203        0.000       16.094     8467.719
      10.207      223.000       16.094     8467.719
      10.212        0.000       16.094     8467.719
      10.216      172.600       16.094     8467.719
      10.220       70.300       16.094     8467.719
      10.224        0.000       16.094     8467.719
      10.228      238.000       16.094     8467.719
      10.232        0.000       16.094     8467.719
      10.236      198.200       16.094     8467.719
      10.241       43.900       16.094     8467.719
      10.245        0.000       16.094     8467.719
      10.249      242.000       16.094     8467.719
      10.253        0.000       16.094     8467.719
      10.257      239.000       16.094     8467.719
      10.261        0.000       16.094     8467.719
      10.265        0.000       16.094     8467.719
      10.270      239.800       16.094     8467.719
      10.274        0.000       16.094     8467.719
      10.278      241.500       16.094     8467.719
      10.282       56.700       16.094     8467.719
      10.286        0.000       16.094     8467.719
      10.290      243.300       16.094     8467.719
      10.295       50.000       16.094     8467.719
      10.299      121.500       16.094     8467.719
      10.303       70.200       16.094     8467.719
      10.307      160.000       16.094     8467.719
      10.311       83.200       16.094     8467.719
      10.315        0.000       16.094     8467.719
      10.319      242.300       16.094     8467.719
      10.324        0.000       16.094     8467.719
      10.328      134.900       16.094     8467.719
      10.332      106.700       16.094     8467.719
      10.336      138.600       16.094     8467.719
      10.340      102.500       16.094     8467.719
      10.344       50.300       16.094     8467.719
      10.348      133.600       16.094     8467.719
      10.353       55.400       16.094     8467.719
      10.357        0.000       16.094     8467.719
      10.361      239.100       16.094     8467.719
      10.365        0.000       16.094     8467.719
      10.369        0.000       16.094     8467.719
      10.373      302.300       16.094     8467.719
      10.378      131.500       16.094     8467.719
      10.382        0.000       16.094     8467.719
      10.386      110.900       16.094     8467.719
      10.390      190.900       16.094     8467.719
      10.394       43.700       16.094     8467.719
      10.398        0.000       16.094     8467.719
      10.403      240.000       16.094     8467.719
      10.407        0.000       16.094     8467.719
      10.411        0.000       16.094     8467.719
      10.415      243.000       16.094     8467.719
      10.419        0.000       16.094     8467.719
      10.423      242.100       16.094     8467.719
      10.428        0.000       16.094     8467.719
      10.432        0.000       16.094     8467.719
      10.436      238.600       16.094     8467.719
      10.440        0.000       16.094     8467.719
      10.444      240.800       16.094     8467.719
      10.448        0.000       16.094     8467.719
      10.452      239.700       16.094     8467.719
      10.457        0.000       16.094     8467.719
      10.461        0.000       16.094     8467.719
      10.465      242.200       16.094     8467.719
      10.469        0.000       16.094     8467.719
      10.473      237.600       16.094     8467.719
      10.478        0.000       16.094     8467.719
      10.482        0.000       16.094     8467.719
      10.486      241.700       16.094     8467.719
      10.490        0.000       16.094     8467.719
      10.494      241.500       16.094     8467.719
      10.498        0.000       16.094     8467.719
      10.502      241.200       16.094     8467.719
      10.506        0.000       16.094     8467.719
      10.511        0.000       16.094     8467.719
      10.515      240.400       16.094     8467.719
      10.519        0.000       16.094     8467.719
      10.523      241.900       16.094     8467.719
      10.527        0.000       16.094     8467.719
      10.531        0.000       16.094     8467.719
      10.536      235.000       16.094     8467.719
      10.540        0.000       16.094     8467.719
      10.544      239.000       16.094     8467.719
      10.548        0.000       16.094     8467.719
      10.552      240.500       16.094     8467.719
      10.556        0.000       16.094     8467.719
      10.561        0.000       16.094     8467.719
      10.565      240.400       16.094     8467.719
      10.569        0.000       16.094     8467.719
      10.573      237.000       16.094     8467.719
      10.577        0.000       16.094     8467.719
      10.582        0.000       16.094     8467.719
      10.586      237.600       16.094     8467.719
      10.590        0.000       16.094     8467.719
      10.594      241.600       16.094     8467.719
      10.598        0.000       16.094     8467.719
      10.602      240.300       16.094     8467.719
      10.607        0.000       16.094     8467.719
      10.611        0.000       16.094     8467.719
      10.615      240.800       16.094     8467.719
      10.619        0.000       16.094     8467.719
      10.623      238.600       16.094     8467.719
      10.627        0.000       16.094     8467.719
      10.632        0.000       16.094     8467.719
      10.636      292.100       16.094     8467.719
      10.640        0.000       16.094     8467.719
      10.645        0.000       16.094     8467.719
      10.649      234.100       16.094     8467.719
      10.653        0.000       16.094     8467.719
      10.657      235.700       16.094     8467.719
      10.661        0.000       16.094     8467.719
      10.666      241.500       16.094     8467.719
      10.670        0.000       16.094     8467.719
      10.674        0.000       16.094     8467.719
      10.678      234.000       16.094     8467.719
      10.682        0.000       16.094     8467.719
      10.687      240.700       16.094     8467.719
      10.691        0.000       16.094     8467.719
      10.695      141.900       16.094     8467.719
      10.699       95.700       16.094     8467.719
      10.703        0.000       16.094     8467.719
      10.707      236.200       16.094     8467.719
      10.712        0.000       16.094     8467.719
      10.716      241.100       16.094     8467.719
      10.720        0.000       16.094     8467.719
      10.724        0.000       16.094     8467.719
      10.728      241.300       16.094     8467.719
      10.732        0.000       16.094     8467.719
      10.737      235.600       16.094     8467.719
      10.741       70.600       16.094     8467.719
      10.745        0.000       16.094     8467.719
      10.749      240.700       16.094     8467.719
      10.753        0.000       16.094     8467.719
      10.757        0.000       16.094     8467.719
      10.762      240.000       16.094     8467.719
      10.766        0.000       16.094     8467.719
      10.770      231.700       16.094     8467.719
      10.774        0.000       16.094     8467.719
      10.778      240.900       16.094     8467.719
      10.782        0.000       16.094     8467.719
      10.787        0.000       16.094     8467.719
      10.791      242.900       16.094     8467.719
      10.795       81.800       16.094     8467.719
      10.799      159.400       16.094     8467.719
      10.803       59.000       16.094     8467.719
      10.807        0.000       16.094     8467.719
      10.811      239.900       16.094     8467.719
      10.816        0.000       16.094     8467.719
      10.820        0.000       16.094     8467.719
      10.824      241.500       16.094     8467.719
      10.828      103.000       16.094     8467.719
      10.832      128.200       16.094     8467.719
      10.837       83.600       16.094     8467.719
      10.841      155.300       16.094     8467.719
      10.845       26.600       16.094     8467.719
      10.849      147.300       16.094     8467.719
      10.853       66.900       16.094     8467.719
      10.857        0.000       16.094     8467.719
      10.862      241.700       16.094     8467.719
      10.866        0.000       16.094     8467.719
      10.870      159.500       16.094     8467.719
      10.874        0.000       16.094     8467.719
      10.878      232.300       16.094     8467.719
      10.883        0.000       16.094     8467.719
      10.887        0.000       16.094     8467.719
      10.891      244.200       16.094     8467.719
      10.895      151.200       16.094     8467.719
      10.900       60.900       16.094     8467.719
      10.905        0.000       16.094     8467.719
      10.910      225.000       16.094     8467.719
      10.914        0.000       16.094     8467.719
      10.918      240.600       16.094     8467.719
      10.922        0.000       16.094     8467.719
      10.926      203.400       16.094     8467.719
      10.931       37.800       16.094     8467.719
      10.935      128.700       16.094     8467.719
      10.939       69.300       16.094     8467.719
      10.943      133.900       16.094     8467.719
      10.948       74.900       16.094     8467.719
      10.952        0.000       16.094     8467.719
      10.956      238.500       16.094     8467.719
      10.960        0.000       16.094     8467.719
      10.964        0.000       16.094     8467.719
      10.968      248.800       16.094     8467.719
      10.973        0.000       16.094     8467.719
      10.977      232.500       16.094     8467.719
      10.981        0.000       16.094     8467.719
      10.985      242.000       16.094     8467.719
      10.990        0.000       16.094     8467.719
      10.994      147.800       16.094     8467.719
      10.998       94.300       16.094     8467.719
      11.002       89.000       16.094     8467.719
      11.006      152.500       16.094     8467.719
      11.010        0.000       16.094     8467.719
      11.014        0.000       16.094     8467.719
      11.018      243.800       16.094     8467.719
      11.023        0.000       16.094     8467.719
      11.027      244.100       16.094     8467.719
      11.031        0.000       16.094     8467.719
      11.035      218.400       16.094     8467.719
      11.039        0.000       16.094     8467.719
      11.043      182.600       16.094     8467.719
      11.047        0.000       16.094     8467.719
      11.051        0.000       16.094     8467.719
      11.056      243.800       16.094     8467.719
      11.060        0.000       16.094     8467.719
      11.064      242.400       16.094     8467.719
      11.068        0.000       16.094     8467.719
      11.072      242.300       16.094     8467.719
      11.076        0.000       16.094     8467.719
      11.080      164.100       16.094     8467.719
      11.085        0.000       16.094     8467.719
      11.089      192.800       16.094     8467.719
      11.093      104.300       16.094     8467.719
      11.097      139.000       16.094     8467.719
      11.101       21.400       16.094     8467.719
      11.105        0.000       16.094     8467.719
      11.109      219.800       16.094     8467.719
      11.114        0.000       16.094     8467.719
      11.118      243.700       16.094     8467.719
      11.122        0.000       16.094     8467.719
      11.126        0.000       16.094     8467.719
      11.130      243.200       16.094     8467.719
      11.134       94.600       16.094     8467.719
      11.138        0.000       16.094     8467.719
      11.142      252.500       16.094     8467.719
      11.147        0.000       16.094     8467.719
      11.151        0.000       16.094     8467.719
      11.155      236.600       16.094     8467.719
      11.159        0.000       16.094     8467.719
      11.164      239.000       16.094     8467.719
      11.168        0.000       16.094     8467.719
      11.172      234.500       16.094     8467.719
      11.176        0.000       16.094     8467.719
      11.180        0.000       16.094     8467.719
      11.184      242.800       16.094     8467.719
      11.189        0.000       16.094     8467.719
      11.193      244.900       16.094     8467.719
      11.197        0.000       16.094     8467.719
      11.201        0.000       16.094     8467.719
      11.205      242.800       16.094     8467.719
      11.209        0.000       16.094     8467.719
      11.213      241.400       16.094     8467.719
      11.217        0.000       16.094     8467.719
      11.221      244.000       16.094     8467.719
      11.226        0.000       16.094     8467.719
      11.230        0.000       16.094     8467.719
      11.234      244.400       16.094     8467.719
      11.238        0.000       16.094     8467.719
      11.242      243.600       16.094     8467.719
      11.246       70.200       16.094     8467.719
      11.250        0.000       16.094     8467.719
      11.254      240.100       16.094     8467.719
      11.259       12.800       16.094     8467.719
      11.263      189.100       16.094     8467.719
      11.267       38.200       16.094     8467.719
      11.271        0.000       16.094     8467.719
      11.275      256.600       16.094     8467.719
      11.279       41.800       16.094     8467.719
      11.283        0.000       16.094     8467.719
      11.288      239.200       16.094     8467.719
      11.292      115.300       16.094     8467.719
      11.296        0.000       16.094     8467.719
      11.300      126.900       16.094     8467.719
      11.304        0.000       16.094     8467.719
      11.308      242.200       16.094     8467.719
      11.312        0.000       16.094     8467.719
      11.316      244.100       16.094     8467.719
      11.321        0.000       16.094     8467.719
      11.325        0.000       16.094     8467.719
      11.329      243.600       16.094     8467.719
      11.333        0.000       16.094     8467.719
      11.337      241.200       16.094     8467.719
      11.341        0.000       16.094     8467.719
      11.345        0.000       16.094     8467.719
      11.349      243.200       16.094     8467.719
      11.353        0.000       16.094     8467.719
      11.358      243.400       16.094     8467.719
      11.362        0.000       16.094     8467.719
      11.366        0.000       16.094     8467.719
      11.370      242.600       16.094     8467.719
      11.374        0.000       16.094     8467.719
      11.378      243.500       16.094     8467.719
      11.382        0.000       16.094     8467.719
      11.386      239.700       16.094     8467.719
      11.391        0.000       16.094     8467.719
      11.395      115.300       16.094     8467.719
      11.399      121.700       16.094     8467.719
      11.403        0.000       16.094     8467.719
      11.407      238.200       16.094     8467.719
      11.412        0.000       16.094     8467.719
      11.416        0.000       16.094     8467.719
      11.420      243.600       16.094     8467.719
      11.424        0.000       16.094     8467.719
      11.428      261.200       16.094     8467.719
      11.432       26.600       16.094     8467.719
      11.437        0.000       16.094     8467.719
      11.441      241.200       16.094     8467.719
      11.445       61.600       16.094     8467.719
      11.449      179.500       16.094     8467.719
      11.453        0.000       16.094     8467.719
      11.457        0.000       16.094     8467.719
      11.461      270.400       16.094     8467.719
      11.466        0.000       16.094     8467.719
      11.470        0.000       16.094     8467.719
      11.474      239.300       16.094     8467.719
      11.478      118.200       16.094     8467.719
      11.482      124.700       16.094     8467.719
      11.486        0.000       16.094     8467.719
      11.490      244.100       16.094     8467.719
      11.494       92.500       16.094     8467.719
      11.498        0.000       16.094     8467.719
      11.503      150.000       16.094     8467.719
      11.507        0.000       16.094     8467.719
      11.511      240.000       16.094     8467.719
      11.515        0.000       16.094     8467.719
      11.519        0.000       16.094     8467.719
      11.523      243.500       16.094     8467.719
      11.527      166.400       16.094     8467.719
      11.531        0.000       16.094     8467.719
      11.536      171.200       16.094     8467.719
      11.540       69.400       16.094     8467.719
      11.544      109.100       16.094     8467.719
      11.548      134.100       16.094     8467.719
      11.552        0.000       16.094     8467.719
      11.556        0.000       16.094     8467.719
      11.560      313.100       16.094     8467.719
      11.564        0.000       16.094     8467.719
      11.569        0.000       16.094     8467.719
      11.573      242.200       16.094     8467.719
      11.577        0.000       16.094     8467.719
      11.581      242.900       16.094     8467.719
      11.585        0.000       16.094     8467.719
      11.589        0.000       16.094     8467.719
      11.593      314.000       16.094     8467.719
      11.597        0.000       16.094     8467.719
      11.602      209.900       16.094     8467.719
      11.606        0.000       16.094     8467.719
      11.610        0.000       16.094     8467.719
      11.614      243.900       16.094     8467.719
      11.618        0.000       16.094     8467.719
      11.622      242.300       16.094     8467.719
      11.626       86.800       16.094     8467.719
      11.631        0.000       16.094     8467.719
      11.635        0.000       16.094     8467.719
      11.639      243.100       16.094     8467.719
      11.643        0.000       16.094     8467.719
      11.647      241.300       16.094     8467.719
      11.651        0.000       16.094     8467.719
      11.655      244.000       16.094     8467.719
      11.659       92.100       16.094     8467.719
      11.663        0.000       16.094     8467.719
      11.668      150.300       16.094     8467.719
      11.672        0.000       16.094     8467.719
      11.676      242.400       16.094     8467.719
      11.680        0.000       16.094     8467.719
      11.684        0.000       16.094     8467.719
      11.688      241.500       16.094     8467.719
      11.692      153.200       16.094     8467.719
      11.697      121.000       16.094     8467.719
      11.701        0.000       16.094     8467.719
      11.705      121.400       16.094     8467.719
      11.709        0.000       16.094     8467.719
      11.713      244.000       16.094     8467.719
      11.717        0.000       16.094     8467.719
      11.721        0.000       16.094     8467.719
      11.725      327.400       16.094     8467.719
      11.729        0.000       16.094     8467.719
      11.734      157.100       16.094     8467.719
      11.738        0.000       16.094     8467.719
      11.742      229.800       16.094     8467.719
      11.746       85.000       16.094     8467.719
      11.750      103.600       16.094     8467.719
      11.754       62.000       16.094     8467.719
      11.759        0.000       16.094     8467.719
      11.763      173.500       16.094     8467.719
      11.767        0.000       16.094     8467.719
      11.771      240.300       16.094     8467.719
      11.776        0.000       16.094     8467.719
      11.780      241.600       16.094     8467.719
      11.784        0.000       16.094     8467.719
      11.788        0.000       16.094     8467.719
      11.792      295.300       16.094     8467.719
      11.796        0.000       16.094     8467.719
      11.800      188.400       16.094     8467.719
      11.805        0.000       16.094     8467.719
      11.809        0.000       16.094     8467.719
      11.813      242.800       16.094     8467.719
      11.817        0.000       16.094     8467.719
      11.821      240.600       16.094     8467.719
      11.825        0.000       16.094     8467.719
      11.830      241.000       16.094     8467.719
      11.834        0.000       16.094     8467.719
      11.838        0.000       16.094     8467.719
      11.842      237.100       16.094     8467.719
      11.846        0.000       16.094     8467.719
      11.851      241.400       16.094     8467.719
      11.855        0.000       16.094     8467.719
      11.859        0.000       16.094     8467.719
      11.863      242.000       16.094     8467.719
      11.867        0.000       16.094     8467.719
      11.871      288.200       16.094     8467.719
      11.876        0.000       16.094     8467.719
      11.880      190.100       16.094     8467.719
      11.884        0.000       16.094     8467.719
      11.888        0.000       16.094     8467.719
      11.892      275.100       16.094     8467.719
      11.897        0.000       16.094     8467.719
      11.902      188.300       16.094     8467.719
      11.907        0.000       16.094     8467.719
      11.912        0.000       16.094     8467.719
      11.916      241.000       16.094     8467.719
      11.920        0.000       16.094     8467.719
      11.924      255.400       16.094     8467.719
      11.928        0.000       16.094     8467.719
      11.932      202.400       16.094     8467.719
      11.937       24.500       16.094     8467.719
      11.941        0.000       16.094     8467.719
      11.945      241.200       16.094     8467.719
      11.949        0.000       16.094     8467.719
      11.953      242.600       16.094     8467.719
      11.958        0.000       16.094     8467.719
      11.962        0.000       16.094     8467.719
      11.966      238.300       16.094     8467.719
      11.970        0.000       16.094     8467.719
      11.974      239.800       16.094     8467.719
      11.978        0.000       16.094     8467.719
      11.983        0.000       16.094     8467.719
      11.987      239.100       16.094     8467.719
      11.991      143.700       16.094     8467.719
      11.995       62.400       16.094     8467.719
      11.999      179.600       16.094     8467.719
      12.003        0.000       16.094     8467.719
      12.007        0.000       16.094     8467.719
      12.012      239.900       16.094     8467.719
      12.016        0.000       16.094     8467.719
      12.020      245.000       16.094     8467.719
      12.024       71.800       16.094     8467.719
      12.028      150.500       16.094     8467.719
      12.032       17.500       16.094     8467.719
      12.037      170.600       16.094     8467.719
      12.041       64.900       16.094     8467.719
      12.045        0.000       16.094     8467.719
      12.049      244.300       16.094     8467.719
      12.053        0.000       16.094     8467.719
      12.057      140.300       16.094     8467.719
      12.061        0.000       16.094     8467.719
      12.066      243.000       16.094     8467.719
      12.070        0.000       16.094     8467.719
      12.074        0.000       16.094     8467.719
      12.078      245.800       16.094     8467.719
      12.082        0.000       16.094     8467.719
      12.086      242.200       16.094     8467.719
      12.090       78.000       16.094     8467.719
      12.094       87.900       16.094     8467.719
      12.098      154.600       16.094     8467.719
      12.103        0.000       16.094     8467.719
      12.107        0.000       16.094     8467.719
      12.111      244.600       16.094     8467.719
      12.115      126.400       16.094     8467.719
      12.119        0.000       16.094     8467.719
      12.123      237.900       16.094     8467.719
      12.127        0.000       16.094     8467.719
      12.132        0.000       16.094     8467.719
      12.136      241.400       16.094     8467.719
      12.140        0.000       16.094     8467.719
      12.144      241.800       16.094     8467.719
      12.148        0.000       16.094     8467.719
      12.152        0.000       16.094     8467.719
      12.156      260.800       16.094     8467.719
      12.160        0.000       16.094     8467.719
      12.165      242.200       16.094     8467.719
      12.169        0.000       16.094     8467.719
      12.173        0.000       16.094     8467.719
      12.177      244.500       16.094     8467.719
      12.181        0.000       16.094     8467.719
      12.185      238.700       16.094     8467.719
      12.189       84.300       16.094     8467.719
      12.194       98.000       16.094     8467.719
      12.198      129.100       16.094     8467.719
      12.202        0.000       16.094     8467.719
      12.206        0.000       16.094     8467.719
      12.210      243.800       16.094     8467.719
      12.214        0.000       16.094     8467.719
      12.218      241.100       16.094     8467.719
      12.222       72.600       16.094     8467.719
      12.226        0.000       16.094     8467.719
      12.231      242.200       16.094     8467.719
      12.235      106.100       16.094     8467.719
      12.239        0.000       16.094     8467.719
      12.243      176.000       16.094     8467.719
      12.247       59.600       16.094     8467.719
      12.251      166.800       16.094     8467.719
      12.255       74.800       16.094     8467.719
      12.259        0.000       16.094     8467.719
      12.264      150.100       16.094     8467.719
      12.268      146.200       16.094     8467.719
      12.272       93.300       16.094     8467.719
      12.276      121.200       16.094     8467.719
      12.280        0.000       16.094     8467.719
      12.284        0.000       16.094     8467.719
      12.289      293.500       16.094     8467.719
      12.293      103.800       16.094     8467.719
      12.297      102.700       16.094     8467.719
      12.301        0.000       16.094     8467.719
      12.305        0.000       16.094     8467.719
      12.309      242.200       16.094     8467.719
      12.313        0.000       16.094     8467.719
      12.317      241.700       16.094     8467.719
      12.322       76.000       16.094     8467.719
      12.326      141.800       16.094     8467.719
      12.330       96.200       16.094     8467.719
      12.334        0.000       16.094     8467.719
      12.338      222.300       16.094     8467.719
      12.342       80.500       16.094     8467.719
      12.346       99.100       16.094     8467.719
      12.351       81.500       16.094     8467.719
      12.355       70.500       16.094     8467.719
      12.359        0.000       16.094     8467.719
      12.363      241.500       16.094     8467.719
      12.367        0.000       16.094     8467.719
      12.371        0.000       16.094     8467.719
      12.376      239.900       16.094     8467.719
      12.380        0.000       16.094     8467.719
      12.384      238.200       16.094     8467.719
      12.388        0.000       16.094     8467.719
      12.392      241.600       16.094     8467.719
      12.397        0.000       16.094     8467.719
      12.401        0.000       16.094     8467.719
      12.405      240.800       16.094     8467.719
      12.409        0.000       16.094     8467.719
      12.413      244.800       16.094     8467.719
      12.417        0.000       16.094     8467.719
      12.421        0.000       16.094     8467.719
      12.425      242.600       16.094     8467.719
      12.429        0.000       16.094     8467.719
      12.434      236.800       16.094     8467.719
      12.438       67.400       16.094     8467.719
      12.442        0.000       16.094     8467.719
      12.446      234.300       16.094     8467.719
      12.451        0.000       16.094     8467.719
      12.455      240.800       16.094     8467.719
      12.459        0.000       16.094     8467.719
      12.463        0.000       16.094     8467.719
      12.467      238.300       16.094     8467.719
      12.472        0.000       16.094     8467.719
      12.476      241.300       16.094     8467.719
      12.480        0.000       16.094     8467.719
      12.484        0.000       16.094     8467.719
      12.488      239.300       16.094     8467.719
      12.492      162.400       16.094     8467.719
      12.496       79.700       16.094     8467.719
      12.501        0.000       16.094     8467.719
      12.505        0.000       16.094     8467.719
      12.509      242.300       16.094     8467.719
      12.513        0.000       16.094     8467.719
      12.517      240.800       16.094     8467.719
      12.521        0.000       16.094     8467.719
      12.525      242.600       16.094     8467.719
      12.530        0.000       16.094     8467.719
      12.534        0.000       16.094     8467.719
      12.538      241.700       16.094     8467.719
      12.542        0.000       16.094     8467.719
      12.546      240.600       16.094     8467.719
      12.550        0.000       16.094     8467.719
      12.554        0.000       16.094     8467.719
      12.559      241.700       16.094     8467.719
      12.563        0.000       16.094     8467.719
      12.567      241.200       16.094     8467.719
      12.571        0.000       16.094     8467.719
      12.575      242.400       16.094     8467.719
      12.579        0.000       16.094     8467.719
      12.583        0.000       16.094     8467.719
      12.587      238.600       16.094     8467.719
      12.592      160.800       16.094     8467.719
      12.596       80.200       16.094     8467.719
      12.600        0.000       16.094     8467.719
      12.604        0.000       16.094     8467.719
      12.608      242.700       16.094     8467.719
      12.612        0.000       16.094     8467.719
      12.616      239.500       16.094     8467.719
      12.621        0.000       16.094     8467.719
      12.625      240.700       16.094     8467.719
      12.629        0.000       16.094     8467.719
      12.633        0.000       16.094     8467.719
      12.637      243.700       16.094     8467.719
      12.641        0.000       16.094     8467.719
      12.646      241.400       16.094     8467.719
      12.650        0.000       16.094     8467.719
      12.654        0.000       16.094     8467.719
      12.658      239.700       16.094     8467.719
      12.662        0.000       16.094     8467.719
      12.666      239.200       16.094     8467.719
      12.670        0.000       16.094     8467.719
      12.675        0.000       16.094     8467.719
      12.679      240.200       16.094     8467.719
      12.683        0.000       16.094     8467.719
      12.687      243.100       16.094     8467.719
      12.691        0.000       16.094     8467.719
      12.695      241.500       16.094     8467.719
      12.700        0.000       16.094     8467.719
      12.704        0.000       16.094     8467.719
      12.708      239.200       16.094     8467.719
      12.712        0.000       16.094     8467.719
      12.716      238.500       16.094     8467.719
      12.720        0.000       16.094     8467.719
      12.725        0.000       16.094     8467.719
      12.729      239.500       16.094     8467.719
      12.733        0.000       16.094     8467.719
      12.737      241.900       16.094     8467.719
      12.741        0.000       16.094     8467.719
      12.745      240.200       16.094     8467.719
      12.750        0.000       16.094     8467.719
      12.754        0.000       16.094     8467.719
      12.758      239.700       16.094     8467.719
      12.762        0.000       16.094     8467.719
      12.766      242.200       16.094     8467.719
      12.770        0.000       16.094     8467.719
      12.774        0.000       16.094     8467.719
      12.779      240.100       16.094     8467.719
      12.783        0.000       16.094     8467.719
      12.787      239.000       16.094     8467.719
      12.791        0.000       16.094     8467.719
      12.795      241.000       16.094     8467.719
      12.799        0.000       16.094     8467.719
      12.803        0.000       16.094     8467.719
      12.808      242.100       16.094     8467.719
      12.812        0.000       16.094     8467.719
      12.816      241.700       16.094     8467.719
      12.820        0.000       16.094     8467.719
      12.824        0.000       16.094     8467.719
      12.828      240.900       16.094     8467.719
      12.832        0.000       16.094     8467.719
      12.837      243.300       16.094     8467.719
      12.841        0.000       16.094     8467.719
      12.845      239.700       16.094     8467.719
      12.849       25.300       16.094     8467.719
      12.853        0.000       16.094     8467.719
      12.857      215.100       16.094     8467.719
      12.861        0.000       16.094     8467.719
      12.866      242.300       16.094     8467.719
      12.870        0.000       16.094     8467.719
      12.874        0.000       16.094     8467.719
      12.878      242.300       16.094     8467.719
      12.882        0.000       16.094     8467.719
      12.886      219.700       16.094     8467.719
      12.893       59.700       16.094     8467.719
      12.898       81.000       16.094     8467.719
      12.902        0.000       16.094     8467.719
      12.906      241.200       16.094     8467.719
      12.910        0.000       16.094     8467.719
      12.914        0.000       16.094     8467.719
      12.918      239.700       16.094     8467.719
      12.923        0.000       16.094     8467.719
      12.927      240.400       16.094     8467.719
      12.931        0.000       16.094     8467.719
      12.935      240.600       16.094     8467.719
      12.939       82.600       16.094     8467.719
      12.944       60.000       16.094     8467.719
      12.948      154.000       16.094     8467.719
      12.952        0.000       16.094     8467.719
      12.956        0.000       16.094     8467.719
      12.960      242.800       16.094     8467.719
      12.965        0.000       16.094     8467.719
      12.969      225.800       16.094     8467.719
      12.973        0.000       16.094     8467.719
      12.977        0.000       16.094     8467.719
      12.981      235.000       16.094     8467.719
      12.986        0.000       16.094     8467.719
      12.990      244.700       16.094     8467.719
      12.994       90.700       16.094     8467.719
      12.998      151.400       16.094     8467.719
      13.002        0.000       16.094     8467.719
      13.006        0.000       16.094     8467.719
      13.011      243.200       16.094     8467.719
      13.015        0.000       16.094     8467.719
      13.019      243.400       16.094     8467.719
      13.023        0.000       16.094     8467.719
      13.027        0.000       16.094     8467.719
      13.031      242.800       16.094     8467.719
      13.035        0.000       16.094     8467.719
      13.039      241.500       16.094     8467.719
      13.044        0.000       16.094     8467.719
      13.048      146.700       16.094     8467.719
      13.052        0.000       16.094     8467.719
      13.056      242.200       16.094     8467.719
      13.060        0.000       16.094     8467.719
      13.064      243.600       16.094     8467.719
      13.068       41.500       16.094     8467.719
      13.073        0.000       16.094     8467.719
      13.077      225.300       16.094     8467.719
      13.081       72.400       16.094     8467.719
      13.085        0.000       16.094     8467.719
      13.089      262.500       16.094     8467.719
      13.094       59.100       16.094     8467.719
      13.098        0.000       16.094     8467.719
      13.102      182.000       16.094     8467.719
      13.106        0.000       16.094     8467.719
      13.110      240.000       16.094     8467.719
      13.114       41.300       16.094     8467.719
      13.118        0.000       16.094     8467.719
      13.123      199.700       16.094     8467.719
      13.127      138.400       16.094     8467.719
      13.131      101.800       16.094     8467.719
      13.135        0.000       16.094     8467.719
      13.139      243.700       16.094     8467.719
      13.143       54.700       16.094     8467.719
      13.147       59.600       16.094     8467.719
      13.152        0.000       16.094     8467.719
      13.156      241.200       16.094     8467.719
      13.160        0.000       16.094     8467.719
      13.164      244.200       16.094     8467.719
      13.168        0.000       16.094     8467.719
      13.172        0.000       16.094     8467.719
      13.176      293.800       16.094     8467.719
      13.181        0.000       16.094     8467.719
      13.185      178.500       16.094     8467.719
      13.189        0.000       16.094     8467.719
      13.193      184.400       16.094     8467.719
      13.197       54.400       16.094     8467.719
      13.202        0.000       16.094     8467.719
      13.206      239.700       16.094     8467.719
      13.210        0.000       16.094     8467.719
      13.214      237.100       16.094     8467.719
      13.218        0.000       16.094     8467.719
      13.223        0.000       16.094     8467.719
      13.227      238.000       16.094     8467.719
      13.231        0.000       16.094     8467.719
      13.235      239.900       16.094     8467.719
      13.239        0.000       16.094     8467.719
      13.244      216.500       16.094     8467.719
      13.248       24.900       16.094     8467.719
      13.252        0.000       16.094     8467.719
      13.256      242.700       16.094     8467.719
      13.260        0.000       16.094     8467.719
      13.264      243.300       16.094     8467.719
      13.268        0.000       16.094     8467.719
      13.273        0.000       16.094     8467.719
      13.277      239.200       16.094     8467.719
      13.281        0.000       16.094     8467.719
      13.285      242.800       16.094     8467.719
      13.289        0.000       16.094     8467.719
      13.293      186.700       16.094     8467.719
      13.297        0.000       16.094     8467.719
      13.301        0.000       16.094     8467.719
      13.306      241.900       16.094     8467.719
      13.310      174.000       16.094     8467.719
      13.314       67.500       16.094     8467.719
      13.318        0.000       16.094     8467.719
      13.322      242.200       16.094     8467.719
      13.326       79.400       16.094     8467.719
      13.330       63.600       16.094     8467.719
      13.335       96.700       16.094     8467.719
      13.339        0.000       16.094     8467.719
      13.343      239.100       16.094     8467.719
      13.347        0.000       16.094     8467.719
      13.351        0.000       16.094     8467.719
      13.355      243.400       16.094     8467.719
      13.359        0.000       16.094     8467.719
      13.363      242.000       16.094     8467.719
      13.368        0.000       16.094     8467.719
      13.372      240.300       16.094     8467.719
      13.376       83.500       16.094     8467.719
      13.380        0.000       16.094     8467.719
      13.384      158.600       16.094     8467.719
      13.388        0.000       16.094     8467.719
      13.392      244.700       16.094     8467.719
      13.397        0.000       16.094     8467.719
      13.401      206.400       16.094     8467.719
      13.405        0.000       16.094     8467.719
      13.409      183.000       16.094     8467.719
      13.413       56.100       16.094     8467.719
      13.417        0.000       16.094     8467.719
      13.422      241.300       16.094     8467.719
      13.426        0.000       16.094     8467.719
      13.430        0.000       16.094     8467.719
      13.434      241.900       16.094     8467.719
      13.438        0.000       16.094     8467.719
      13.442      236.900       16.094     8467.719
      13.447       92.200       16.094     8467.719
      13.451      116.800       16.094     8467.719
      13.455        0.000       16.094     8467.719
      13.459      155.300       16.094     8467.719
      13.464       83.200       16.094     8467.719
      13.468        0.000       16.094     8467.719
      13.472      237.400       16.094     8467.719
      13.476       98.800       16.094     8467.719
      13.480      141.300       16.094     8467.719
      13.484        0.000       16.094     8467.719
      13.489        0.000       16.094     8467.719
      13.493      287.100       16.094     8467.719
      13.497        0.000       16.094     8467.719
      13.501      193.800       16.094     8467.719
      13.505        0.000       16.094     8467.719
      13.509        0.000       16.094     8467.719
      13.514      238.800       16.094     8467.719
      13.518        0.000       16.094     8467.719
      13.522      240.000       16.094     8467.719
      13.526        0.000       16.094     8467.719
      13.530      230.900       16.094     8467.719
      13.535        0.000       16.094     8467.719
      13.539        0.000       16.094     8467.719
      13.543      237.900       16.094     8467.719
      13.547        0.000       16.094     8467.719
      13.551      239.200       16.094     8467.719
      13.556        0.000       16.094     8467.719
      13.560      241.500       16.094     8467.719
      13.564        0.000       16.094     8467.719
      13.568        0.000       16.094     8467.719
      13.572      241.800       16.094     8467.719
      13.576        0.000       16.094     8467.719
      13.580      242.400       16.094     8467.719
      13.585        0.000       16.094     8467.719
      13.589        0.000       16.094     8467.719
      13.593      293.800       16.094     8467.719
      13.597        0.000       16.094     8467.719
      13.601      192.500       16.094     8467.719
      13.605        0.000       16.094     8467.719
      13.609        0.000       16.094     8467.719
      13.613      242.900       16.094     8467.719
      13.617        0.000       16.094     8467.719
      13.622      239.900       16.094     8467.719
      13.626        0.000       16.094     8467.719
      13.630      241.900       16.094     8467.719
      13.634        0.000       16.094     8467.719
      13.638        0.000       16.094     8467.719
      13.642      236.600       16.094     8467.719
      13.646        0.000       16.094     8467.719
      13.651      243.900       16.094     8467.719
      13.655        0.000       16.094     8467.719
      13.659      139.500       16.094     8467.719
      13.663        0.000       16.094     8467.719
      13.667      240.300       16.094     8467.719
      13.671        0.000       16.094     8467.719
      13.675      239.500       16.094     8467.719
      13.680        0.000       16.094     8467.719
      13.684        0.000       16.094     8467.719
      13.688      233.700       16.094     8467.719
      13.692      151.700       16.094     8467.719
      13.696       89.000       16.094     8467.719
      13.701        0.000       16.094     8467.719
      13.705      230.400       16.094     8467.719
      13.709        0.000       16.094     8467.719
      13.713        0.000       16.094     8467.719
      13.717      233.700       16.094     8467.719
      13.721        0.000       16.094     8467.719
      13.726      246.200       16.094     8467.719
      13.730        0.000       16.094     8467.719
      13.734      181.900       16.094     8467.719
      13.738      131.100       16.094     8467.719
      13.742       86.200       16.094     8467.719
      13.746      102.000       16.094     8467.719
      13.750       55.000       16.094     8467.719
      13.754        0.000       16.094     8467.719
      13.758      242.200       16.094     8467.719
      13.763        0.000       16.094     8467.719
      13.767        0.000       16.094     8467.719
      13.771      315.900       16.094     8467.719
      13.775       97.700       16.094     8467.719
      13.779       74.100       16.094     8467.719
      13.783        0.000       16.094     8467.719
      13.787        0.000       16.094     8467.719
      13.791      326.800       16.094     8467.719
      13.796       36.000       16.094     8467.719
      13.800      122.200       16.094     8467.719
      13.804      145.100       16.094     8467.719
      13.808        0.000       16.094     8467.719
      13.812        0.000       16.094     8467.719
      13.816      243.800       16.094     8467.719
      13.820        0.000       16.094     8467.719
      13.824      243.500       16.094     8467.719
      13.828        0.000       16.094     8467.719
      13.833        0.000       16.094     8467.719
      13.837      318.100       16.094     8467.719
      13.841        0.600       16.094     8467.719
      13.845        0.000       16.094     8467.719
      13.849      241.400       16.094     8467.719
      13.853      105.700       16.094     8467.719
      13.857       90.700       16.094     8467.719
      13.861      151.200       16.094     8467.719
      13.866        0.000       16.094     8467.719
      13.870      210.500       16.094     8467.719
      13.874        0.000       16.094     8467.719
      13.878      184.900       16.094     8467.719
      13.883       28.000       16.094     8467.719
      13.887        0.000       16.094     8467.719
      13.891      273.900       16.094     8467.719
      13.896        0.000       16.094     8467.719
      13.900      199.400       16.094     8467.719
      13.904       79.800       16.094     8467.719
      13.908        0.000       16.094     8467.719
      13.912        0.000       16.094     8467.719
      13.916      229.500       16.094     8467.719
      13.921        0.000       16.094     8467.719
      13.925      288.900       16.094     8467.719
      13.929        0.000       16.094     8467.719
      13.933      189.600       16.094     8467.719
      13.937       72.600       16.094     8467.719
      13.941      133.800       16.094     8467.719
      13.945       82.300       16.094     8467.719
      13.950        0.000       16.094     8467.719
      13.954      189.000       16.094     8467.719
      13.958      129.700       16.094     8467.719
      13.962        0.000       16.094     8467.719
      13.966      170.400       16.094     8467.719
      13.971       86.900       16.094     8467.719
      13.975        0.000       16.094     8467.719
      13.979      144.300       16.094     8467.719
      13.984        0.000       16.094     8467.719
      13.988      229.500       16.094     8467.719
      13.992      156.500       16.094     8467.719
      13.996       85.600       16.094     8467.719
      14.000        0.000       16.094     8467.719
      14.004        0.000       16.094     8467.719
      14.008      240.600       16.094     8467.719
      14.013        0.000       16.094     8467.719
      14.017      241.900       16.094     8467.719
      14.021        0.000       16.094     8467.719
      14.025        0.000       16.094     8467.719
      14.029      239.500       16.094     8467.719
      14.033        0.000       16.094     8467.719
      14.037      209.500       16.094     8467.719
      14.042      173.200       16.094     8467.719
      14.046       61.800       16.094     8467.719
      14.050        0.000       16.094     8467.719
      14.054      246.800       16.094     8467.719
      14.058        0.000       16.094     8467.719
      14.062        0.000       16.094     8467.719
      14.066      242.300       16.094     8467.719
      14.071       89.900       16.094     8467.719
      14.075      168.600       16.094     8467.719
      14.079       72.800       16.094     8467.719
      14.083        0.000       16.094     8467.719
      14.087        0.000       16.094     8467.719
      14.091      329.900       16.094     8467.719
      14.095        7.300       16.094     8467.719
      14.099      152.300       16.094     8467.719
      14.103       68.700       16.094     8467.719
      14.108        0.000       16.094     8467.719
      14.112      245.100       16.094     8467.719
      14.116        0.000       16.094     8467.719
      14.120        0.000       16.094     8467.719
      14.124      245.700       16.094     8467.719
      14.128        0.000       16.094     8467.719
      14.132      242.000       16.094     8467.719
      14.137        0.000       16.094     8467.719
      14.141      242.900       16.094     8467.719
      14.145        0.000       16.094     8467.719
      14.149        0.000       16.094     8467.719
      14.153      244.200       16.094     8467.719
      14.157        0.000       16.094     8467.719
      14.161      244.100       16.094     8467.719
      14.165        0.000       16.094     8467.719
      14.169        0.000       16.094     8467.719
      14.174      241.800       16.094     8467.719
      14.178        0.000       16.094     8467.719
      14.182      244.200       16.094     8467.719
      14.186        0.000       16.094     8467.719
      14.190        0.000       16.094     8467.719
      14.194      263.100       16.094     8467.719
      14.198        0.000       16.094     8467.719
      14.202      222.300       16.094     8467.719
      14.207        0.000       16.094     8467.719
      14.211      245.200       16.094     8467.719
      14.215        0.000       16.094     8467.719
      14.219        0.000       16.094     8467.719
      14.223      243.500       16.094     8467.719
      14.227        0.000       16.094     8467.719
      14.231      244.400       16.094     8467.719
      14.235        0.000       16.094     8467.719
      14.240        0.000       16.094     8467.719
      14.244      240.500       16.094     8467.719
      14.248        0.000       16.094     8467.719
      14.252      243.800       16.094     8467.719
      14.256        0.000       16.094     8467.719
      14.260        0.000       16.094     8467.719
      14.264      243.600       16.094     8467.719
      14.268        0.000       16.094     8467.719
      14.272      242.800       16.094     8467.719
      14.277        0.000       16.094     8467.719
      14.281      242.100       16.094     8467.719
      14.285        0.000       16.094     8467.719
      14.289        0.000       16.094     8467.719
      14.293      263.800       16.094     8467.719
      14.297        0.000       16.094     8467.719
      14.301      224.100       16.094     8467.719
      14.305        0.000       16.094     8467.719
      14.309        0.000       16.094     8467.719
      14.314      241.200       16.094     8467.719
      14.318        0.000       16.094     8467.719
      14.322      245.900       16.094     8467.719
      14.326        0.000       16.094     8467.719
      14.330        0.000       16.094     8467.719
      14.334      241.600       16.094     8467.719
      14.338        0.000       16.094     8467.719
      14.342      241.900       16.094     8467.719
      14.347        0.000       16.094     8467.719
      14.351      246.300       16.094     8467.719
      14.355        0.000       16.094     8467.719
      14.359        0.000       16.094     8467.719
      14.363      243.100       16.094     8467.719
      14.367        0.000       16.094     8467.719
      14.371      238.800       16.094     8467.719
      14.375        0.000       16.094     8467.719
      14.380        0.000       16.094     8467.719
      14.384      241.100       16.094     8467.719
      14.388        0.000       16.094     8467.719
      14.392      259.500       16.094     8467.719
      14.396        0.000       16.094     8467.719
      14.401      216.600       16.094     8467.719
      14.405        0.000       16.094     8467.719
      14.409        0.000       16.094     8467.719
      14.413      239.400       16.094     8467.719
      14.417        0.000       16.094     8467.719
      14.421      241.200       16.094     8467.719
      14.426        0.000       16.094     8467.719
      14.430        0.000       16.094     8467.719
      14.434      240.300       16.094     8467.719
      14.438        0.000       16.094     8467.719
      14.442      237.200       16.094     8467.719
      14.446        0.000       16.094     8467.719
      14.451      238.800       16.094     8467.719
      14.455        0.000       16.094     8467.719
      14.459        0.000       16.094     8467.719
      14.463      240.300       16.094     8467.719
      14.467       72.500       16.094     8467.719
      14.472      166.400       16.094     8467.719
      14.476        0.000       16.094     8467.719
      14.480      179.300       16.094     8467.719
      14.484        0.000       16.094     8467.719
      14.489      235.600       16.094     8467.719
      14.493       67.200       16.094     8467.719
      14.497      124.300       16.094     8467.719
      14.501        0.000       16.094     8467.719
      14.505        0.000       16.094     8467.719
      14.510      239.700       16.094     8467.719
      14.514        0.000       16.094     8467.719
      14.518      239.900       16.094     8467.719
      14.522        0.000       16.094     8467.719
      14.526        0.000       16.094     8467.719
      14.531      310.400       16.094     8467.719
      14.535        0.000       16.094     8467.719
      14.539        0.000       16.094     8467.719
      14.543      241.200       16.094     8467.719
      14.547      150.800       16.094     8467.719
      14.551        0.000       16.094     8467.719
      14.556        0.000       16.094     8467.719
      14.560      240.000       16.094     8467.719
      14.564      162.200       16.094     8467.719
      14.568       78.300       16.094     8467.719
      14.572        0.000       16.094     8467.719
      14.576      237.300       16.094     8467.719
      14.581        0.000       16.094     8467.719
      14.585        0.000       16.094     8467.719
      14.589      239.800       16.094     8467.719
      14.593      146.700       16.094     8467.719
      14.597       63.700       16.094     8467.719
      14.601        0.000       16.094     8467.719
      14.606      166.700       16.094     8467.719
      14.610        0.000       16.094     8467.719
      14.614      241.000       16.094     8467.719
      14.618        0.000       16.094     8467.719
      14.622      241.400       16.094     8467.719
      14.626        0.000       16.094     8467.719
      14.630        0.000       16.094     8467.719
      14.635      240.300       16.094     8467.719
      14.639        0.000       16.094     8467.719
      14.643      241.100       16.094     8467.719
      14.647        0.000       16.094     8467.719
      14.651        0.000       16.094     8467.719
      14.655      239.700       16.094     8467.719
      14.660        0.000       16.094     8467.719
      14.664      240.900       16.094     8467.719
      14.668        0.000       16.094     8467.719
      14.672      242.200       16.094     8467.719
      14.676        0.000       16.094     8467.719
      14.680        0.000       16.094     8467.719
      14.685      241.900       16.094     8467.719
      14.689        0.000       16.094     8467.719
      14.693      242.400       16.094     8467.719
      14.697        0.000       16.094     8467.719
      14.701        0.000       16.094     8467.719
      14.705      243.500       16.094     8467.719
      14.709        0.000       16.094     8467.719
      14.713      240.800       16.094     8467.719
      14.718        0.000       16.094     8467.719
      14.722      238.500       16.094     8467.719
      14.726        0.000       16.094     8467.719
      14.730        0.000       16.094     8467.719
      14.734      242.200       16.094     8467.719
      14.738        0.000       16.094     8467.719
      14.743      240.200       16.094     8467.719
      14.747        0.000       16.094     8467.719
      14.751        0.000       16.094     8467.719
      14.755      238.000       16.094     8467.719
      14.759        0.000       16.094     8467.719
      14.763      240.500       16.094     8467.719
      14.768        0.000       16.094     8467.719
      14.772      240.800       16.094     8467.719
      14.776        0.000       16.094     8467.719
      14.780        0.000       16.094     8467.719
      14.784      242.700       16.094     8467.719
      14.788        0.000       16.094     8467.719
      14.793      239.800       16.094     8467.719
      14.797      104.200       16.094     8467.719
      14.801        0.000       16.094     8467.719
      14.805      135.400       16.094     8467.719
      14.809        0.000       16.094     8467.719
      14.813      240.200       16.094     8467.719
      14.818        0.000       16.094     8467.719
      14.822      233.500       16.094     8467.719
      14.826        0.000       16.094     8467.719
      14.831        0.000       16.094     8467.719
      14.835      214.900       16.094     8467.719
      14.840        0.000       16.094     8467.719
      14.844      223.200       16.094     8467.719
      14.848        0.000       16.094     8467.719
      14.853      229.400       16.094     8467.719
      14.857        0.000       16.094     8467.719
      14.862      230.500       16.094     8467.719
      14.866        0.000       16.094     8467.719
      14.870        0.000       16.094     8467.719
      14.874      232.200       16.094     8467.719
      14.879        0.000       16.094     8467.719
      14.883      232.000       16.094     8467.719
      14.887        0.000       16.094     8467.719
      14.892      230.500       16.094     8467.719
      14.896       17.600       16.094     8467.719
      14.902      192.000       16.094     8467.719
      14.907        0.000       16.094     8467.719
      14.912        0.000       16.094     8467.719
      14.916      233.700       16.094     8467.719
      14.920        0.000       16.094     8467.719
      14.925      229.500       16.094     8467.719
      14.929        0.000       16.094     8467.719
      14.933      231.000       16.094     8467.719
      14.938        0.000       16.094     8467.719
      14.942        0.000       16.094     8467.719
      14.946      230.300       16.094     8467.719
      14.951        0.000       16.094     8467.719
      14.955      231.500       16.094     8467.719
      14.959        0.000       16.094     8467.719
      14.964      230.800       16.094     8467.719
      14.968        0.000       16.094     8467.719
      14.972        0.000       16.094     8467.719
      14.977      232.000       16.094     8467.719
      14.981      185.600       16.094     8467.719
      14.985       21.400       16.094     8467.719
      14.990        0.000       16.094     8467.719
      14.994      230.400       16.094     8467.719
      14.998        0.000       16.094     8467.719
      15.003      223.500       16.094     8467.719
      15.007        0.000       16.094     8467.719
      15.011      234.200       16.094     8467.719
      15.015        0.000       16.094     8467.719
      15.020        0.000       16.094     8467.719
      15.024      235.900       16.094     8467.719
      15.028       81.600       16.094     8467.719
      15.033        0.000       16.094     8467.719
      15.037      228.200       16.094     8467.719
      15.041        0.000       16.094     8467.719
      15.046      235.100       16.094     8467.719
      15.050        0.000       16.094     8467.719
      15.054        0.000       16.094     8467.719
      15.058      234.200       16.094     8467.719
      15.063        0.000       16.094     8467.719
      15.067      231.700       16.094     8467.719
      15.071        0.000       16.094     8467.719
      15.075      233.500       16.094     8467.719
      15.080        0.000       16.094     8467.719
      15.084        0.000       16.094     8467.719
      15.088      234.400       16.094     8467.719
      15.093      159.400       16.094     8467.719
      15.097       71.600       16.094     8467.719
      15.101        0.000       16.094     8467.719
      15.106      232.900       16.094     8467.719
      15.110        0.000       16.094     8467.719
      15.114        0.000       16.094     8467.719
      15.118      226.800       16.094     8467.719
      15.123        0.000       16.094     8467.719
      15.127      231.900       16.094     8467.719
      15.131        0.000       16.094     8467.719
      15.136      234.300       16.094     8467.719
      15.140        0.000       16.094     8467.719
      15.144        0.000       16.094     8467.719
      15.149      232.100       16.094     8467.719
      15.153        0.000       16.094     8467.719
      15.157      227.600       16.094     8467.719
      15.162        0.000       16.094     8467.719
      15.166      235.300       16.094     8467.719
      15.170        0.000       16.094     8467.719
      15.174        0.000       16.094     8467.719
      15.179      227.800       16.094     8467.719
      15.183        0.000       16.094     8467.719
      15.187      234.100       16.094     8467.719
      15.192      160.600       16.094     8467.719
      15.196       72.200       16.094     8467.719
      15.200        0.000       16.094     8467.719
      15.205      234.100       16.094     8467.719
      15.209        0.000       16.094     8467.719
      15.213        0.000       16.094     8467.719
      15.217      234.200       16.094     8467.719
      15.222        0.000       16.094     8467.719
      15.226      233.100       16.094     8467.719
      15.230        0.000       16.094     8467.719
      15.235      232.300       16.094     8467.719
      15.239        0.000       16.094     8467.719
      15.243        0.000       16.094     8467.719
      15.247      232.700       16.094     8467.719
      15.252        0.000       16.094     8467.719
      15.256      231.400       16.094     8467.719
      15.260        0.000       16.094     8467.719
      15.265      232.500       16.094     8467.719
      15.269        0.000       16.094     8467.719
      15.273        0.000       16.094     8467.719
      15.278      234.300       16.094     8467.719
      15.282        0.000       16.094     8467.719
      15.286      232.700       16.094     8467.719
      15.290        0.000       16.094     8467.719
      15.295      233.000       16.094     8467.719
      15.299        0.000       16.094     8467.719
      15.303        0.000       16.094     8467.719
      15.307      231.100       16.094     8467.719
      15.312        0.000       16.094     8467.719
      15.316      231.600       16.094     8467.719
      15.320        0.000       16.094     8467.719
      15.325      233.600       16.094     8467.719
      15.329        0.000       16.094     8467.719
      15.333        0.000       16.094     8467.719
      15.338      233.100       16.094     8467.719
      15.342        0.000       16.094     8467.719
      15.346      232.400       16.094     8467.719
      15.351        0.000       16.094     8467.719
      15.355      231.500       16.094     8467.719
      15.359        0.000       16.094     8467.719
      15.363        0.000       16.094     8467.719
      15.368      231.600       16.094     8467.719
      15.372        0.000       16.094     8467.719
      15.376      232.500       16.094     8467.719
      15.381        0.000       16.094     8467.719
      15.385      234.200       16.094     8467.719
      15.389        0.000       16.094     8467.719
      15.394      160.800       16.094     8467.719
      15.398       72.600       16.094     8467.719
      15.402        0.000       16.094     8467.719
      15.406      234.000       16.094     8467.719
      15.411        0.000       16.094     8467.719
      15.415      234.200       16.094     8467.719
      15.419        0.000       16.094     8467.719
      15.424      138.800       16.094     8467.719
      15.428       95.900       16.094     8467.719
      15.432      125.800       16.094     8467.719
      15.436        0.000       16.094     8467.719
      15.441      231.400       16.094     8467.719
      15.445       24.300       16.094     8467.719
      15.449      104.000       16.094     8467.719
      15.454      188.700       16.094     8467.719
      15.458        0.000       16.094     8467.719
      15.462        0.000       16.094     8467.719
      15.466      232.300       16.094     8467.719
      15.471        0.000       16.094     8467.719
      15.475      256.800       16.094     8467.719
      15.479        0.000       16.094     8467.719
      15.484      207.200       16.094     8467.719
      15.488       26.000       16.094     8467.719
      15.492      161.300       16.094     8467.719
      15.497       44.400       16.094     8467.719
      15.501        0.000       16.094     8467.719
      15.505      232.600       16.094     8467.719
      15.509        0.000       16.094     8467.719
      15.514      233.500       16.094     8467.719
      15.518        0.000       16.094     8467.719
      15.522      143.800       16.094     8467.719
      15.527      118.000       16.094     8467.719
      15.531      114.700       16.094     8467.719
      15.535        0.000       16.094     8467.719
      15.539        0.000       16.094     8467.719
      15.544      270.900       16.094     8467.719
      15.548      149.400       16.094     8467.719
      15.552       47.700       16.094     8467.719
      15.557       69.300       16.094     8467.719
      15.561      164.300       16.094     8467.719
      15.565        0.000       16.094     8467.719
      15.569        0.000       16.094     8467.719
      15.574      235.100       16.094     8467.719
      15.578      191.900       16.094     8467.719
      15.582       41.100       16.094     8467.719
      15.587      122.200       16.094     8467.719
      15.591        0.000       16.094     8467.719
      15.595      232.500       16.094     8467.719
      15.599        0.000       16.094     8467.719
      15.604        0.000       16.094     8467.719
      15.608      231.800       16.094     8467.719
      15.612        0.000       16.094     8467.719
      15.617      235.200       16.094     8467.719
      15.621       89.400       16.094     8467.719
      15.625        0.000       16.094     8467.719
      15.629      230.700       16.094     8467.719
      15.634        0.000       16.094     8467.719
      15.638      216.000       16.094     8467.719
      15.642       77.300       16.094     8467.719
      15.647       75.600       16.094     8467.719
      15.651       98.200       16.094     8467.719
      15.655       70.100       16.094     8467.719
      15.659      163.400       16.094     8467.719
      15.664        0.000       16.094     8467.719
      15.668        0.000       16.094     8467.719
      15.672      233.400       16.094     8467.719
      15.677      140.900       16.094     8467.719
      15.681       93.100       16.094     8467.719
      15.685      139.100       16.094     8467.719
      15.689        0.000       16.094     8467.719
      15.694      163.300       16.094     8467.719
      15.698       70.100       16.094     8467.719
      15.702        0.000       16.094     8467.719
      15.707      233.600       16.094     8467.719
      15.711        0.000       16.094     8467.719
      15.715      233.500       16.094     8467.719
      15.719        0.000       16.094     8467.719
      15.724        0.000       16.094     8467.719
      15.728      230.300       16.094     8467.719
      15.732        0.000       16.094     8467.719
      15.737      233.600       16.094     8467.719
      15.741        0.000       16.094     8467.719
      15.745      194.500       16.094     8467.719
      15.750        0.000       16.094     8467.719
      15.754      231.300       16.094     8467.719
      15.758        0.000       16.094     8467.719
      15.762        0.000       16.094     8467.719
      15.767      235.700       16.094     8467.719
      15.771        0.000       16.094     8467.719
      15.775      230.800       16.094     8467.719
      15.780        0.000       16.094     8467.719
      15.784      249.900       16.094     8467.719
      15.788        0.000       16.094     8467.719
      15.792      188.300       16.094     8467.719
      15.797       46.500       16.094     8467.719
      15.801      156.400       16.094     8467.719
      15.805       76.500       16.094     8467.719
      15.810        0.000       16.094     8467.719
      15.814      232.400       16.094     8467.719
      15.818       70.300       16.094     8467.719
      15.823        0.000       16.094     8467.719
      15.827      231.300       16.094     8467.719
      15.831        0.000       16.094     8467.719
      15.835        0.000       16.094     8467.719
      15.840      238.800       16.094     8467.719
      15.844        0.000       16.094     8467.719
      15.848      223.200       16.094     8467.719
      15.853       69.000       16.094     8467.719
      15.857      163.000       16.094     8467.719
      15.861        0.000       16.094     8467.719
      15.866        0.000       16.094     8467.719
      15.870      233.500       16.094     8467.719
      15.874        0.000       16.094     8467.719
      15.878      232.100       16.094     8467.719
      15.883      137.400       16.094     8467.719
      15.887       93.800       16.094     8467.719
      15.895       75.700       16.094     8467.719
      15.901       41.300       16.094     8467.719
      15.906      147.000       16.094     8467.719
      15.910        0.000       16.094     8467.719
      15.914      240.600       16.094     8467.719
      15.919       27.300       16.094     8467.719
      15.923        0.000       16.094     8467.719
      15.927      204.800       16.094     8467.719
      15.932        0.000       16.094     8467.719
      15.936      231.700       16.094     8467.719
      15.940      123.000       16.094     8467.719
      15.945        0.000       16.094     8467.719
      15.949      175.500       16.094     8467.719
      15.954       55.500       16.094     8467.719
      15.958      171.700       16.094     8467.719
      15.963        0.000       16.094     8467.719
      15.967      173.600       16.094     8467.719
      15.971        0.000       16.094     8467.719
      15.976      229.200       16.094     8467.719
      15.980      117.600       16.094     8467.719
      15.984       41.400       16.094     8467.719
      15.988      136.400       16.094     8467.719
      15.993       95.500       16.094     8467.719
      15.997      112.300       16.094     8467.719
      16.001        0.000       16.094     8467.719
      16.006        0.000       16.094     8467.719
      16.010      235.000       16.094     8467.719
      16.014        0.000       16.094     8467.719
      16.018      192.200       16.094     8467.719
      16.023        0.000       16.094     8467.719
      16.027      227.300       16.094     8467.719
      16.031        0.000       16.094     8467.719
      16.036      214.400       16.094     8467.719
      16.040        0.000       16.094     8467.719
      16.044      232.000       16.094     8467.719
      16.048       90.700       16.094     8467.719
      16.053       89.100       16.094     8467.719
      16.057       55.400       16.094     8467.719
      16.061        0.000       16.094     8467.719
      16.065      237.100       16.094     8467.719
      16.070        0.000       16.094     8467.719
      16.074      235.500       16.094     8467.719
      16.078       95.500       16.094     8467.719
      16.082       65.200       16.094     8467.719
      16.087        0.000       16.094     8467.719
      16.091      190.700       16.094     8467.719
      16.095       71.100       16.094     8467.719
      16.099      140.400       16.094     8467.719
      16.104       98.000       16.094     8467.719
      16.108      135.100       16.094     8467.719
      16.112        0.000       16.094     8467.719
      16.116      137.400       16.094     8467.719
      16.121        0.000       16.094     8467.719
      16.125      249.600       16.094     8467.719
      16.129        0.000       16.094     8467.719
      16.134        0.000       16.094     8467.719
      16.138      229.000       16.094     8467.719
      16.142        0.000       16.094     8467.719
      16.147      237.200       16.094     8467.719
      16.151        0.000       16.094     8467.719
      16.155      234.800       16.094     8467.719
      16.159        0.000       16.094     8467.719
      16.164        0.000       16.094     8467.719
      16.168      232.600       16.094     8467.719
      16.172        0.000       16.094     8467.719
      16.176      232.300       16.094     8467.719
      16.181      110.700       16.094     8467.719
      16.185      124.200       16.094     8467.719
      16.189        0.000       16.094     8467.719
      16.193      161.500       16.094     8467.719
      16.198       73.900       16.094     8467.719
      16.202        0.000       16.094     8467.719
      16.206      237.000       16.094     8467.719
      16.210        0.000       16.094     8467.719
      16.214      183.500       16.094     8467.719
      16.219        0.000       16.094     8467.719
      16.223      235.900       16.094     8467.719
      16.227        0.000       16.094     8467.719
      16.231        0.000       16.094     8467.719
      16.236      235.400       16.094     8467.719
      16.240        0.000       16.094     8467.719
      16.244      232.700       16.094     8467.719
      16.248        0.000       16.094     8467.719
      16.253      232.700       16.094     8467.719
      16.257        0.000       16.094     8467.719
      16.261        0.000       16.094     8467.719
      16.266      234.800       16.094     8467.719
      16.270        0.000       16.094     8467.719
      16.274      236.900       16.094     8467.719
      16.278        0.000       16.094     8467.719
      16.283      236.100       16.094     8467.719
      16.287        0.000       16.094     8467.719
      16.291        0.000       16.094     8467.719
      16.295      234.900       16.094     8467.719
      16.300        0.000       16.094     8467.719
      16.304      235.900       16.094     8467.719
      16.308        0.000       16.094     8467.719
      16.312        0.000       16.094     8467.719
      16.316      236.700       16.094     8467.719
      16.321        0.000       16.094     8467.719
      16.325      236.200       16.094     8467.719
      16.329        0.000       16.094     8467.719
      16.333      234.300       16.094     8467.719
      16.338        0.000       16.094     8467.719
      16.342        0.000       16.094     8467.719
      16.346      233.400       16.094     8467.719
      16.350        0.000       16.094     8467.719
      16.355      232.700       16.094     8467.719
      16.359        0.000       16.094     8467.719
      16.363      236.700       16.094     8467.719
      16.368        0.000       16.094     8467.719
      16.372        0.000       16.094     8467.719
      16.376      234.700       16.094     8467.719
      16.380        0.000       16.094     8467.719
      16.385      233.800       16.094     8467.719
      16.389        0.000       16.094     8467.719
      16.393      234.500       16.094     8467.719
      16.397        0.000       16.094     8467.719
      16.402        0.000       16.094     8467.719
      16.406      235.000       16.094     8467.719
      16.410        0.000       16.094     8467.719
      16.414      236.800       16.094     8467.719
      16.419        0.000       16.094     8467.719
      16.423      236.100       16.094     8467.719
      16.427        0.000       16.094     8467.719
      16.431        0.000       16.094     8467.719
      16.436      235.300       16.094     8467.719
      16.440        0.000       16.094     8467.719
      16.444      233.700       16.094     8467.719
      16.448        0.000       16.094     8467.719
      16.453      235.100       16.094     8467.719
      16.457        0.000       16.094     8467.719
      16.461        0.000       16.094     8467.719
      16.465      236.900       16.094     8467.719
      16.470        0.000       16.094     8467.719
      16.474      237.100       16.094     8467.719
      16.478        0.000       16.094     8467.719
      16.482        0.000       16.094     8467.719
      16.487      235.200       16.094     8467.719
      16.491      177.700       16.094     8467.719
      16.495       25.800       16.094     8467.719
      16.500        0.000       16.094     8467.719
      16.504      205.000       16.094     8467.719
      16.508        0.000       16.094     8467.719
      16.513      229.500       16.094     8467.719
      16.517        0.000       16.094     8467.719
      16.521      233.100       16.094     8467.719
      16.526        0.000       16.094     8467.719
      16.530        0.000       16.094     8467.719
      16.534      232.000       16.094     8467.719
      16.539        0.000       16.094     8467.719
      16.543      235.700       16.094     8467.719
      16.547        0.000       16.094     8467.719
      16.551      237.800       16.094     8467.719
      16.556        0.000       16.094     8467.719
      16.560        0.000       16.094     8467.719
      16.564      237.800       16.094     8467.719
      16.568        0.000       16.094     8467.719
      16.572      237.900       16.094     8467.719
      16.577        0.000       16.094     8467.719
      16.581      232.100       16.094     8467.719
      16.585        0.000       16.094     8467.719
      16.590        0.000       16.094     8467.719
      16.594      258.600       16.094     8467.719
      16.598        0.000       16.094     8467.719
      16.603      203.700       16.094     8467.719
      16.607        0.000       16.094     8467.719
      16.611      233.300       16.094     8467.719
      16.616        0.000       16.094     8467.719
      16.620        0.000       16.094     8467.719
      16.624      232.000       16.094     8467.719
      16.629        0.000       16.094     8467.719
      16.633      231.700       16.094     8467.719
      16.637        0.000       16.094     8467.719
      16.642      232.600       16.094     8467.719
      16.646        0.000       16.094     8467.719
      16.650        0.000       16.094     8467.719
      16.654      237.900       16.094     8467.719
      16.659        0.000       16.094     8467.719
      16.663      235.400       16.094     8467.719
      16.667        0.000       16.094     8467.719
      16.671      236.800       16.094     8467.719
      16.676        0.000       16.094     8467.719
      16.680        0.000       16.094     8467.719
      16.684      238.800       16.094     8467.719
      16.688        0.000       16.094     8467.719
      16.693      261.000       16.094     8467.719
      16.697        0.000       16.094     8467.719
      16.701      207.700       16.094     8467.719
      16.705        0.000       16.094     8467.719
      16.710        0.000       16.094     8467.719
      16.714      237.200       16.094     8467.719
      16.718        0.000       16.094     8467.719
      16.722      237.200       16.094     8467.719
      16.727        0.000       16.094     8467.719
      16.731      237.400       16.094     8467.719
      16.735        0.000       16.094     8467.719
      16.739        0.000       16.094     8467.719
      16.743      229.600       16.094     8467.719
      16.748        0.000       16.094     8467.719
      16.752      235.400       16.094     8467.719
      16.756        0.000       16.094     8467.719
      16.761      237.700       16.094     8467.719
      16.765        0.000       16.094     8467.719
      16.769        0.000       16.094     8467.719
      16.773      235.500       16.094     8467.719
      16.777        0.000       16.094     8467.719
      16.782      236.400       16.094     8467.719
      16.786        0.000       16.094     8467.719
      16.790        0.000       16.094     8467.719
      16.794      263.200       16.094     8467.719
      16.799        0.000       16.094     8467.719
      16.803      208.000       16.094     8467.719
      16.807        0.000       16.094     8467.719
      16.811      235.700       16.094     8467.719
      16.816        0.000       16.094     8467.719
      16.820        0.000       16.094     8467.719
      16.824      237.600       16.094     8467.719
      16.828        0.000       16.094     8467.719
      16.833      233.000       16.094     8467.719
      16.837        0.000       16.094     8467.719
      16.841      232.700       16.094     8467.719
      16.846        0.000       16.094     8467.719
      16.850        0.000       16.094     8467.719
      16.854      235.600       16.094     8467.719
      16.858        0.000       16.094     8467.719
      16.863      236.000       16.094     8467.719
      16.867        0.000       16.094     8467.719
      16.871      235.300       16.094     8467.719
      16.875        0.000       16.094     8467.719
      16.881      168.300       16.094     8467.719
      16.887        0.000       16.094     8467.719
      16.891      229.500       16.094     8467.719
      16.895       16.900       16.094     8467.719
      16.900      131.400       16.094     8467.719
      16.904        0.000       16.094     8467.719
      16.908      232.900       16.094     8467.719
      16.913        0.000       16.094     8467.719
      16.917        0.000       16.094     8467.719
      16.921      236.700       16.094     8467.719
      16.925        0.000       16.094     8467.719
      16.930      238.000       16.094     8467.719
      16.934        0.000       16.094     8467.719
      16.938      236.900       16.094     8467.719
      16.942        0.000       16.094     8467.719
      16.947        0.000       16.094     8467.719
      16.951      233.100       16.094     8467.719
      16.955        0.000       16.094     8467.719
      16.959      233.700       16.094     8467.719
      16.964        0.000       16.094     8467.719
      16.968      228.900       16.094     8467.719
      16.972        0.000       16.094     8467.719
      16.977        0.000       16.094     8467.719
      16.981      260.200       16.094     8467.719
      16.985        0.000       16.094     8467.719
      16.989      207.500       16.094     8467.719
      16.994       94.400       16.094     8467.719
      16.998      136.100       16.094     8467.719
      17.002        0.000       16.094     8467.719
      17.007        0.000       16.094     8467.719
      17.011      236.400       16.094     8467.719
      17.015        0.000       16.094     8467.719
      17.020      230.000       16.094     8467.719
      17.024        0.000       16.094     8467.719
      17.028      171.500       16.094     8467.719
      17.033      132.300       16.094     8467.719
      17.037       97.200       16.094     8467.719
      17.041      128.600       16.094     8467.719
      17.046        0.000       16.094     8467.719
      17.050      151.100       16.094     8467.719
      17.054        0.000       16.094     8467.719
      17.059      190.100       16.094     8467.719
      17.063        0.000       16.094     8467.719
      17.067      234.400       16.094     8467.719
      17.071       95.800       16.094     8467.719
      17.076      139.500       16.094     8467.719
      17.080        0.000       16.094     8467.719
      17.084        0.000       16.094     8467.719
      17.088      235.900       16.094     8467.719
      17.093      140.600       16.094     8467.719
      17.097       92.500       16.094     8467.719
      17.101        0.000       16.094     8467.719
      17.105      183.500       16.094     8467.719
      17.110        0.000       16.094     8467.719
      17.114      234.900       16.094     8467.719
      17.118        0.000       16.094     8467.719
      17.122      118.500       16.094     8467.719
      17.127      115.500       16.094     8467.719
      17.131        0.000       16.094     8467.719
      17.135      234.600       16.094     8467.719
      17.140       71.400       16.094     8467.719
      17.144        0.000       16.094     8467.719
      17.148      234.100       16.094     8467.719
      17.152        0.000       16.094     8467.719
      17.157      233.300       16.094     8467.719
      17.161        0.000       16.094     8467.719
      17.165        0.000       16.094     8467.719
      17.169      300.600       16.094     8467.719
      17.174        0.000       16.094     8467.719
      17.178        0.000       16.094     8467.719
      17.182      231.600       16.094     8467.719
      17.187        0.000       16.094     8467.719
      17.191      234.300       16.094     8467.719
      17.195       52.100       16.094     8467.719
      17.199        0.000       16.094     8467.719
      17.204      243.700       16.094     8467.719
      17.208        0.000       16.094     8467.719
      17.212        0.000       16.094     8467.719
      17.217      232.400       16.094     8467.719
      17.221        0.000       16.094     8467.719
      17.225      235.100       16.094     8467.719
      17.229        0.000       16.094     8467.719
      17.234      235.100       16.094     8467.719
      17.238       71.100       16.094     8467.719
      17.242        0.000       16.094     8467.719
      17.247      232.500       16.094     8467.719
      17.251        0.000       16.094     8467.719
      17.255        0.000       16.094     8467.719
      17.259      231.300       16.094     8467.719
      17.264        0.000       16.094     8467.719
      17.268      233.900       16.094     8467.719
      17.272        0.000       16.094     8467.719
      17.276      233.000       16.094     8467.719
      17.281        0.000       16.094     8467.719
      17.285        0.000       16.094     8467.719
      17.289      232.900       16.094     8467.719
      17.294      146.800       16.094     8467.719
      17.298       86.800       16.094     8467.719
      17.302      140.300       16.094     8467.719
      17.306        0.000       16.094     8467.719
      17.311      122.500       16.094     8467.719
      17.315      112.700       16.094     8467.719
      17.319        0.000       16.094     8467.719
      17.324      233.500       16.094     8467.719
      17.328       72.000       16.094     8467.719
      17.332      163.700       16.094     8467.719
      17.336       72.200       16.094     8467.719
      17.341        0.000       16.094     8467.719
      17.345      231.900       16.094     8467.719
      17.349        0.000       16.094     8467.719
      17.353        0.000       16.094     8467.719
      17.358      236.800       16.094     8467.719
      17.362      159.100       16.094     8467.719
      17.366        0.000       16.094     8467.719
      17.370      143.900       16.094     8467.719
      17.375      165.000       16.094     8467.719
      17.379        0.000       16.094     8467.719
      17.383      159.400       16.094     8467.719
      17.387        0.000       16.094     8467.719
      17.392      244.500       16.094     8467.719
      17.396        0.000       16.094     8467.719
      17.400      153.600       16.094     8467.719
      17.405       50.700       16.094     8467.719
      17.409        0.000       16.094     8467.719
      17.413      232.600       16.094     8467.719
      17.417        0.000       16.094     8467.719
      17.422      233.300       16.094     8467.719
      17.426        0.000       16.094     8467.719
      17.430        0.000       16.094     8467.719
      17.434      302.300       16.094     8467.719
      17.439        0.000       16.094     8467.719
      17.443        0.000       16.094     8467.719
      17.447      231.500       16.094     8467.719
      17.452        0.000       16.094     8467.719
      17.456      232.700       16.094     8467.719
      17.460        0.000       16.094     8467.719
      17.465      231.700       16.094     8467.719
      17.469       70.800       16.094     8467.719
      17.473        0.000       16.094     8467.719
      17.477      234.700       16.094     8467.719
      17.482        0.000       16.094     8467.719
      17.486        0.000       16.094     8467.719
      17.490      231.500       16.094     8467.719
      17.495      125.100       16.094     8467.719
      17.499      110.000       16.094     8467.719
      17.503       69.600       16.094     8467.719
      17.507      164.300       16.094     8467.719
      17.512        0.000       16.094     8467.719
      17.516        0.000       16.094     8467.719
      17.520      236.500       16.094     8467.719
      17.524        0.000       16.094     8467.719
      17.529      271.900       16.094     8467.719
      17.533       91.400       16.094     8467.719
      17.538      113.300       16.094     8467.719
      17.542       84.200       16.094     8467.719
      17.546        0.000       16.094     8467.719
      17.550      150.700       16.094     8467.719
      17.555        0.000       16.094     8467.719
      17.559      236.700       16.094     8467.719
      17.563        0.000       16.094     8467.719
      17.567      229.200       16.094     8467.719
      17.572        0.000       16.094     8467.719
      17.576        0.000       16.094     8467.719
      17.580      233.800       16.094     8467.719
      17.584        0.000       16.094     8467.719
      17.589      235.300       16.094     8467.719
      17.593      102.100       16.094     8467.719
      17.597        0.000       16.094     8467.719
      17.601      133.800       16.094     8467.719
      17.606        0.000       16.094     8467.719
      17.610      236.400       16.094     8467.719
      17.614        0.000       16.094     8467.719
      17.618      234.700       16.094     8467.719
      17.623        0.000       16.094     8467.719
      17.627        0.000       16.094     8467.719
      17.631      236.300       16.094     8467.719
      17.635        0.000       16.094     8467.719
      17.640      235.000       16.094     8467.719
      17.644        0.000       16.094     8467.719
      17.648      234.000       16.094     8467.719
      17.652        0.000       16.094     8467.719
      17.657        0.000       16.094     8467.719
      17.661      236.300       16.094     8467.719
      17.665        0.000       16.094     8467.719
      17.670      229.400       16.094     8467.719
      17.674        0.000       16.094     8467.719
      17.678      230.700       16.094     8467.719
      17.683        0.000       16.094     8467.719
      17.687        0.000       16.094     8467.719
      17.691      232.000       16.094     8467.719
      17.696       99.600       16.094     8467.719
      17.700      134.000       16.094     8467.719
      17.704        0.000       16.094     8467.719
      17.708      230.200       16.094     8467.719
      17.713        0.000       16.094     8467.719
      17.717        0.000       16.094     8467.719
      17.722      231.600       16.094     8467.719
      17.726        0.000       16.094     8467.719
      17.730      232.400       16.094     8467.719
      17.734        0.000       16.094     8467.719
      17.739      229.300       16.094     8467.719
      17.743        0.000       16.094     8467.719
      17.747      226.400       16.094     8467.719
      17.752        0.000       16.094     8467.719
      17.756        0.000       16.094     8467.719
      17.760      236.200       16.094     8467.719
      17.765        0.000       16.094     8467.719
      17.769      233.800       16.094     8467.719
      17.773        0.000       16.094     8467.719
      17.777      237.600       16.094     8467.719
      17.782        0.000       16.094     8467.719
      17.786        0.000       16.094     8467.719
      17.790      233.300       16.094     8467.719
      17.794      100.200       16.094     8467.719
      17.799      132.300       16.094     8467.719
      17.803        0.000       16.094     8467.719
      17.807        0.000       16.094     8467.719
      17.812      235.100       16.094     8467.719
      17.816        0.000       16.094     8467.719
      17.820      235.700       16.094     8467.719
      17.824        0.000       16.094     8467.719
      17.829      237.000       16.094     8467.719
      17.833        0.000       16.094     8467.719
      17.837        0.000       16.094     8467.719
      17.841      235.600       16.094     8467.719
      17.846        0.000       16.094     8467.719
      17.850      235.300       16.094     8467.719
      17.854        0.000       16.094     8467.719
      17.859      234.200       16.094     8467.719
      17.863        0.000       16.094     8467.719
      17.867        0.000       16.094     8467.719
      17.871      235.700       16.094     8467.719
      17.875        0.000       16.094     8467.719
      17.880      238.000       16.094     8467.719
      17.884        0.000       16.094     8467.719
      17.888      231.400       16.094     8467.719
      17.893      101.100       16.094     8467.719
      17.897        0.000       16.094     8467.719
      17.901      162.600       16.094     8467.719
      17.907       85.600       16.094     8467.719
      17.912       44.900       16.094     8467.719
      17.917        0.000       16.094     8467.719
      17.921      230.700       16.094     8467.719
      17.925        0.000       16.094     8467.719
      17.930      228.700       16.094     8467.719
      17.934        0.000       16.094     8467.719
      17.938        0.000       16.094     8467.719
      17.943      287.300       16.094     8467.719
      17.947        0.000       16.094     8467.719
      17.951      229.300       16.094     8467.719
      17.956        0.000       16.094     8467.719
      17.960        0.000       16.094     8467.719
      17.964      232.400       16.094     8467.719
      17.969        0.000       16.094     8467.719
      17.973      234.500       16.094     8467.719
      17.977        0.000       16.094     8467.719
      17.982      232.800       16.094     8467.719
      17.986        0.000       16.094     8467.719
      17.990        0.000       16.094     8467.719
      17.995      308.800       16.094     8467.719
      17.999        0.000       16.094     8467.719
      18.003        0.000       16.094     8467.719
      18.007      235.400       16.094     8467.719
      18.012        0.000       16.094     8467.719
      18.016      233.900       16.094     8467.719
      18.020        0.000       16.094     8467.719
      18.025      233.900       16.094     8467.719
      18.029        0.000       16.094     8467.719
      18.033      153.400       16.094     8467.719
      18.038        0.000       16.094     8467.719
      18.042      221.400       16.094     8467.719
      18.047        0.000       16.094     8467.719
      18.051        0.000       16.094     8467.719
      18.055      237.300       16.094     8467.719
      18.059        0.000       16.094     8467.719
      18.063      203.800       16.094     8467.719
      18.068        0.000       16.094     8467.719
      18.072      234.000       16.094     8467.719
      18.076      116.800       16.094     8467.719
      18.080        0.000       16.094     8467.719
      18.085      233.900       16.094     8467.719
      18.089        0.000       16.094     8467.719
      18.093      168.600       16.094     8467.719
      18.097       65.500       16.094     8467.719
      18.102        0.000       16.094     8467.719
      18.106      234.200       16.094     8467.719
      18.110        0.000       16.094     8467.719
      18.115      235.300       16.094     8467.719
      18.119        0.000       16.094     8467.719
      18.123      120.500       16.094     8467.719
      18.127      159.200       16.094     8467.719
      18.132        0.000       16.094     8467.719
      18.136      189.000       16.094     8467.719
      18.140        0.000       16.094     8467.719
      18.144      152.900       16.094     8467.719
      18.149       83.000       16.094     8467.719
      18.153        0.000       16.094     8467.719
      18.157      236.600       16.094     8467.719
      18.161      115.700       16.094     8467.719
      18.166        0.000       16.094     8467.719
      18.170      236.300       16.094     8467.719
      18.174        0.000       16.094     8467.719
      18.178        0.000       16.094     8467.719
      18.182      235.400       16.094     8467.719
      18.187        0.000       16.094     8467.719
      18.191      235.600       16.094     8467.719
      18.195       53.300       16.094     8467.719
      18.199      182.000       16.094     8467.719
      18.204        0.000       16.094     8467.719
      18.208        0.000       16.094     8467.719
      18.212      234.900       16.094     8467.719
      18.216        0.000       16.094     8467.719
      18.221      235.800       16.094     8467.719
      18.225        0.000       16.094     8467.719
      18.229        0.000       16.094     8467.719
      18.233      237.300       16.094     8467.719
      18.238        0.000       16.094     8467.719
      18.242      237.000       16.094     8467.719
      18.246        0.000       16.094     8467.719
      18.250      235.400       16.094     8467.719
      18.255        0.000       16.094     8467.719
      18.259        0.000       16.094     8467.719
      18.263      234.400       16.094     8467.719
      18.267        0.000       16.094     8467.719
      18.272      236.500       16.094     8467.719
      18.276        0.000       16.094     8467.719
      18.280      237.400       16.094     8467.719
      18.284        0.000       16.094     8467.719
      18.288        0.000       16.094     8467.719
      18.293      291.400       16.094     8467.719
      18.297        0.000       16.094     8467.719
      18.301      183.100       16.094     8467.719
      18.305        0.000       16.094     8467.719
      18.310      238.000       16.094     8467.719
      18.314        0.000       16.094     8467.719
      18.318        0.000       16.094     8467.719
      18.322      234.400       16.094     8467.719
      18.327        0.000       16.094     8467.719
      18.331      235.800       16.094     8467.719
      18.335        0.000       16.094     8467.719
      18.339      235.800       16.094     8467.719
      18.344        0.000       16.094     8467.719
      18.348        0.000       16.094     8467.719
      18.352      235.400       16.094     8467.719
      18.356        0.000       16.094     8467.719
      18.361      235.600       16.094     8467.719
      18.365        0.000       16.094     8467.719
      18.369        0.000       16.094     8467.719
      18.373      234.700       16.094     8467.719
      18.378        0.000       16.094     8467.719
      18.382      235.000       16.094     8467.719
      18.386        0.000       16.094     8467.719
      18.390      235.200       16.094     8467.719
      18.395       53.600       16.094     8467.719
      18.399        0.000       16.094     8467.719
      18.403      183.300       16.094     8467.719
      18.407        0.000       16.094     8467.719
      18.412      236.500       16.094     8467.719
      18.416        0.000       16.094     8467.719
      18.420      237.000       16.094     8467.719
      18.424        0.000       16.094     8467.719
      18.429        0.000       16.094     8467.719
      18.433      235.000       16.094     8467.719
      18.437        0.000       16.094     8467.719
      18.441      235.000       16.094     8467.719
      18.446        0.000       16.094     8467.719
      18.450      235.500       16.094     8467.719
      18.454        0.000       16.094     8467.719
      18.458        0.000       16.094     8467.719
      18.463      234.700       16.094     8467.719
      18.467        0.000       16.094     8467.719
      18.471      234.000       16.094     8467.719
      18.475        0.000       16.094     8467.719
      18.480      235.400       16.094     8467.719
      18.484        0.000       16.094     8467.719
      18.488        0.000       16.094     8467.719
      18.492      286.700       16.094     8467.719
      18.497        0.000       16.094     8467.719
      18.501      180.800       16.094     8467.719
      18.505        0.000       16.094     8467.719
      18.509        0.000       16.094     8467.719
      18.514      235.800       16.094     8467.719
      18.518        0.000       16.094     8467.719
      18.522      235.200       16.094     8467.719
      18.526        0.000       16.094     8467.719
      18.531      234.300       16.094     8467.719
      18.535      100.500       16.094     8467.719
      18.540        0.000       16.094     8467.719
      18.544      195.700       16.094     8467.719
      18.549        0.000       16.094     8467.719
      18.553        0.000       16.094     8467.719
      18.557      289.600       16.094     8467.719
      18.562        0.000       16.094     8467.719
      18.566      218.000       16.094     8467.719
      18.570        0.000       16.094     8467.719
      18.575        0.000       16.094     8467.719
      18.579      228.800       16.094     8467.719
      18.583        0.000       16.094     8467.719
      18.588      234.200       16.094     8467.719
      18.592      145.300       16.094     8467.719
      18.596       88.600       16.094     8467.719
      18.601        0.000       16.094     8467.719
      18.605        0.000       16.094     8467.719
      18.609      233.100       16.094     8467.719
      18.613        0.000       16.094     8467.719
      18.618      235.400       16.094     8467.719
      18.622      139.200       16.094     8467.719
      18.626        0.000       16.094     8467.719
      18.630        0.000       16.094     8467.719
      18.635      226.200       16.094     8467.719
      18.639        0.000       16.094     8467.719
      18.643      234.600       16.094     8467.719
      18.648        0.000       16.094     8467.719
      18.652      233.900       16.094     8467.719
      18.656        0.000       16.094     8467.719
      18.660        0.000       16.094     8467.719
      18.665      234.700       16.094     8467.719
      18.669        0.000       16.094     8467.719
      18.673      232.500       16.094     8467.719
      18.678        0.000       16.094     8467.719
      18.682      234.100       16.094     8467.719
      18.686        0.000       16.094     8467.719
      18.690        0.000       16.094     8467.719
      18.695      237.400       16.094     8467.719
      18.699        0.000       16.094     8467.719
      18.703      226.900       16.094     8467.719
      18.708        0.000       16.094     8467.719
      18.712      233.700       16.094     8467.719
      18.716        0.000       16.094     8467.719
      18.721        0.000       16.094     8467.719
      18.725      231.600       16.094     8467.719
      18.729        0.000       16.094     8467.719
      18.734      233.000       16.094     8467.719
      18.738        0.000       16.094     8467.719
      18.742      232.000       16.094     8467.719
      18.746        0.000       16.094     8467.719
      18.751        0.000       16.094     8467.719
      18.755      234.800       16.094     8467.719
      18.759        0.000       16.094     8467.719
      18.764      232.800       16.094     8467.719
      18.768        0.000       16.094     8467.719
      18.772      230.900       16.094     8467.719
      18.777        0.000       16.094     8467.719
      18.781        0.000       16.094     8467.719
      18.785      234.900       16.094     8467.719
      18.789        0.000       16.094     8467.719
      18.794      239.000       16.094     8467.719
      18.798        0.000       16.094     8467.719
      18.802      226.200       16.094     8467.719
      18.806        0.000       16.094     8467.719
      18.811        0.000       16.094     8467.719
      18.815      233.200       16.094     8467.719
      18.819        0.000       16.094     8467.719
      18.824      229.900       16.094     8467.719
      18.828        0.000       16.094     8467.719
      18.832      233.100       16.094     8467.719
      18.837        0.000       16.094     8467.719
      18.841        0.000       16.094     8467.719
      18.845      234.700       16.094     8467.719
      18.849        0.000       16.094     8467.719
      18.854      233.200       16.094     8467.719
      18.858        0.000       16.094     8467.719
      18.862      223.500       16.094     8467.719
      18.867        0.000       16.094     8467.719
      18.871      228.700       16.094     8467.719
      18.876        0.000       16.094     8467.719
      18.880        0.000       16.094     8467.719
      18.884      235.100       16.094     8467.719
      18.889      151.000       16.094     8467.719
      18.894       41.000       16.094     8467.719
      18.899      120.500       16.094     8467.719
      18.903        0.000       16.094     8467.719
      18.907      233.600       16.094     8467.719
      18.911        0.000       16.094     8467.719
      18.916        0.000       16.094     8467.719
      18.920      235.100       16.094     8467.719
      18.924        0.000       16.094     8467.719
      18.928      234.800       16.094     8467.719
      18.933        0.000       16.094     8467.719
      18.937      236.700       16.094     8467.719
      18.941        0.000       16.094     8467.719
      18.945        0.000       16.094     8467.719
      18.950      238.000       16.094     8467.719
      18.954        0.000       16.094     8467.719
      18.958      235.800       16.094     8467.719
      18.962        0.000       16.094     8467.719
      18.967      186.500       16.094     8467.719
      18.971        0.000       16.094     8467.719
      18.975      230.000       16.094     8467.719
      18.979        0.000       16.094     8467.719
      18.984        0.000       16.094     8467.719
      18.988      234.600       16.094     8467.719
      18.992      165.200       16.094     8467.719
      18.997       70.700       16.094     8467.719
      19.001        0.000       16.094     8467.719
      19.005      235.200       16.094     8467.719
      19.009        0.000       16.094     8467.719
      19.013        0.000       16.094     8467.719
      19.018      297.000       16.094     8467.719
      19.022        0.000       16.094     8467.719
      19.026      194.800       16.094     8467.719
      19.031        0.000       16.094     8467.719
      19.035      175.700       16.094     8467.719
      19.039       81.100       16.094     8467.719
      19.044       79.900       16.094     8467.719
      19.049      149.300       16.094     8467.719
      19.053       71.200       16.094     8467.719
      19.057        0.000       16.094     8467.719
      19.061      233.200       16.094     8467.719
      19.066        0.000       16.094     8467.719
      19.070        0.000       16.094     8467.719
      19.074      236.700       16.094     8467.719
      19.078        0.000       16.094     8467.719
      19.083      235.300       16.094     8467.719
      19.087        0.000       16.094     8467.719
      19.091      232.500       16.094     8467.719
      19.096       31.800       16.094     8467.719
      19.100        0.000       16.094     8467.719
      19.104      200.800       16.094     8467.719
      19.109        0.000       16.094     8467.719
      19.113      233.000       16.094     8467.719
      19.117        0.000       16.094     8467.719
      19.121      234.000       16.094     8467.719
      19.126        0.000       16.094     8467.719
      19.130        0.000       16.094     8467.719
      19.134      232.000       16.094     8467.719
      19.139        0.000       16.094     8467.719
      19.143      235.000       16.094     8467.719
      19.147        0.000       16.094     8467.719
      19.152      230.100       16.094     8467.719
      19.156        0.000       16.094     8467.719
      19.160        0.000       16.094     8467.719
      19.164      236.400       16.094     8467.719
      19.169        0.000       16.094     8467.719
      19.173      231.600       16.094     8467.719
      19.177        0.000       16.094     8467.719
      19.181      236.000       16.094     8467.719
      19.186        0.000       16.094     8467.719
      19.190        0.000       16.094     8467.719
      19.194      263.400       16.094     8467.719
      19.199        0.000       16.094     8467.719
      19.203      201.600       16.094     8467.719
      19.207        0.000       16.094     8467.719
      19.211      236.000       16.094     8467.719
      19.216        0.000       16.094     8467.719
      19.220        0.000       16.094     8467.719
      19.224      233.600       16.094     8467.719
      19.229        0.000       16.094     8467.719
      19.233      235.000       16.094     8467.719
      19.237        0.000       16.094     8467.719
      19.241      231.300       16.094     8467.719
      19.246        0.000       16.094     8467.719
      19.250        0.000       16.094     8467.719
      19.254      232.000       16.094     8467.719
      19.259        0.000       16.094     8467.719
      19.263      232.300       16.094     8467.719
      19.267        0.000       16.094     8467.719
      19.272      236.400       16.094     8467.719
      19.276        0.000       16.094     8467.719
      19.280        0.000       16.094     8467.719
      19.284      233.300       16.094     8467.719
      19.289        0.000       16.094     8467.719
      19.293      266.900       16.094     8467.719
      19.297        0.000       16.094     8467.719
      19.301      202.500       16.094     8467.719
      19.306        0.000       16.094     8467.719
      19.310        0.000       16.094     8467.719
      19.314      237.100       16.094     8467.719
      19.318        0.000       16.094     8467.719
      19.323      236.700       16.094     8467.719
      19.327        0.000       16.094     8467.719
      19.331      235.300       16.094     8467.719
      19.335        0.000       16.094     8467.719
      19.340        0.000       16.094     8467.719
      19.344      226.500       16.094     8467.719
      19.348        0.000       16.094     8467.719
      19.353      233.900       16.094     8467.719
      19.357        0.000       16.094     8467.719
      19.361      232.000       16.094     8467.719
      19.365        0.000       16.094     8467.719
      19.370        0.000       16.094     8467.719
      19.374      237.000       16.094     8467.719
      19.378        0.000       16.094     8467.719
      19.382      236.300       16.094     8467.719
      19.387        0.000       16.094     8467.719
      19.391      233.200       16.094     8467.719
      19.395       31.400       16.094     8467.719
      19.400        0.000       16.094     8467.719
      19.404      201.800       16.094     8467.719
      19.408        0.000       16.094     8467.719
      19.412      235.300       16.094     8467.719
      19.417        0.000       16.094     8467.719
      19.421      234.800       16.094     8467.719
      19.425        0.000       16.094     8467.719
      19.429        0.000       16.094     8467.719
      19.434      234.500       16.094     8467.719
      19.438        0.000       16.094     8467.719
      19.442      235.400       16.094     8467.719
      19.446        0.000       16.094     8467.719
      19.451      237.900       16.094     8467.719
      19.455        0.000       16.094     8467.719
      19.459        0.000       16.094     8467.719
      19.463      234.000       16.094     8467.719
      19.468        0.000       16.094     8467.719
      19.472      236.100       16.094     8467.719
      19.476        0.000       16.094     8467.719
      19.480        0.000       16.094     8467.719
      19.484      235.700       16.094     8467.719
      19.489        0.000       16.094     8467.719
      19.493      269.900       16.094     8467.719
      19.497        0.000       16.094     8467.719
      19.501      205.500       16.094     8467.719
      19.506        0.000       16.094     8467.719
      19.510        0.000       16.094     8467.719
      19.514      234.800       16.094     8467.719
      19.518        0.000       16.094     8467.719
      19.523      234.300       16.094     8467.719
      19.527        0.000       16.094     8467.719
      19.531      236.500       16.094     8467.719
      19.535        0.000       16.094     8467.719
      19.540        0.000       16.094     8467.719
      19.544      227.900       16.094     8467.719
      19.548       92.600       16.094     8467.719
      19.553      142.600       16.094     8467.719
      19.557        0.000       16.094     8467.719
      19.561      236.400       16.094     8467.719
      19.565        0.000       16.094     8467.719
      19.569      149.200       16.094     8467.719
      19.574       82.800       16.094     8467.719
      19.578        0.000       16.094     8467.719
      19.582      227.500       16.094     8467.719
      19.587        0.000       16.094     8467.719
      19.591      233.500       16.094     8467.719
      19.595       33.800       16.094     8467.719
      19.599        0.000       16.094     8467.719
      19.604      201.400       16.094     8467.719
      19.608        0.000       16.094     8467.719
      19.612      236.100       16.094     8467.719
      19.616        0.000       16.094     8467.719
      19.621      236.400       16.094     8467.719
      19.625        0.000       16.094     8467.719
      19.629        0.000       16.094     8467.719
      19.633      237.000       16.094     8467.719
      19.638        0.000       16.094     8467.719
      19.642      234.100       16.094     8467.719
      19.646      103.300       16.094     8467.719
      19.650        0.000       16.094     8467.719
      19.655        0.000       16.094     8467.719
      19.659      233.800       16.094     8467.719
      19.663        0.000       16.094     8467.719
      19.667      238.000       16.094     8467.719
      19.672        0.000       16.094     8467.719
      19.676      235.000       16.094     8467.719
      19.680       61.000       16.094     8467.719
      19.684        0.000       16.094     8467.719
      19.689      232.400       16.094     8467.719
      19.693      103.400       16.094     8467.719
      19.697        0.000       16.094     8467.719
      19.702      132.800       16.094     8467.719
      19.706        0.000       16.094     8467.719
      19.710      234.500       16.094     8467.719
      19.714        0.000       16.094     8467.719
      19.719      232.500       16.094     8467.719
      19.723        0.000       16.094     8467.719
      19.727        0.000       16.094     8467.719
      19.731      239.600       16.094     8467.719
      19.736        0.000       16.094     8467.719
      19.740      235.400       16.094     8467.719
      19.744        0.000       16.094     8467.719
      19.748      233.400       16.094     8467.719
      19.753        0.000       16.094     8467.719
      19.757        0.000       16.094     8467.719
      19.761      234.700       16.094     8467.719
      19.766        0.000       16.094     8467.719
      19.770      235.800       16.094     8467.719
      19.774        0.000       16.094     8467.719
      19.779      227.000       16.094     8467.719
      19.783        0.000       16.094     8467.719
      19.787        0.000       16.094     8467.719
      19.791      234.700       16.094     8467.719
      19.796      104.000       16.094     8467.719
      19.800      130.700       16.094     8467.719
      19.804        0.000       16.094     8467.719
      19.809      234.000       16.094     8467.719
      19.813        0.000       16.094     8467.719
      19.817        0.000       16.094     8467.719
      19.821      233.900       16.094     8467.719
      19.826        0.000       16.094     8467.719
      19.830      232.000       16.094     8467.719
      19.834        0.000       16.094     8467.719
      19.839      226.800       16.094     8467.719
      19.843        0.000       16.094     8467.719
      19.847        0.000       16.094     8467.719
      19.851      236.200       16.094     8467.719
      19.856        0.000       16.094     8467.719
      19.860      235.500       16.094     8467.719
      19.864        0.000       16.094     8467.719
      19.869      235.300       16.094     8467.719
      19.873        0.000       16.094     8467.719
      19.877      180.000       16.094     8467.719
      19.883       50.700       16.094     8467.719
      19.887      155.300       16.094     8467.719
      19.891      108.300       16.094     8467.719
      19.896       20.500       16.094     8467.719
      19.900      105.000       16.094     8467.719
      19.904        0.000       16.094     8467.719
      19.909      284.100       16.094     8467.719
      19.913        0.000       16.094     8467.719
      19.917        0.000       16.094     8467.719
      19.922      223.900       16.094     8467.719
      19.926      140.900       16.094     8467.719
      19.930       93.900       16.094     8467.719
      19.935        0.000       16.094     8467.719
      19.939      234.000       16.094     8467.719
      19.943       61.000       16.094     8467.719
      19.948        0.000       16.094     8467.719
      19.952      230.900       16.094     8467.719
      19.956        0.000       16.094     8467.719
      19.960      198.300       16.094     8467.719
      19.965      121.500       16.094     8467.719
      19.969        0.000       16.094     8467.719
      19.973        0.000       16.094     8467.719
      19.978      233.900       16.094     8467.719
      19.982        0.000       16.094     8467.719
      19.986      236.400       16.094     8467.719
      19.990        0.000       16.094     8467.719
      19.995      170.000       16.094     8467.719
      19.999       67.200       16.094     8467.719
      20.003        0.000       16.094     8467.719
      20.007      238.300       16.094     8467.719
      20.011        0.000       16.094     8467.719
      20.016      237.300       16.094     8467.719
      20.020        0.000       16.094     8467.719
      20.024        0.000       16.094     8467.719
      20.028      236.100       16.094     8467.719
      20.033        0.000       16.094     8467.719
      20.037      229.900       16.094     8467.719
      20.041        0.000       16.094     8467.719
      20.045      234.500       16.094     8467.719
      20.050        0.000       16.094     8467.719
      20.054        0.000       16.094     8467.719
      20.058      235.800       16.094     8467.719
      20.062        0.000       16.094     8467.719
      20.067      237.300       16.094     8467.719
      20.071        0.000       16.094     8467.719
      20.075      232.800       16.094     8467.719
      20.079       15.000       16.094     8467.719
      20.084        0.000       16.094     8467.719
      20.088      233.800       16.094     8467.719
      20.093      154.000       16.094     8467.719
      20.097       82.300       16.094     8467.719
      20.101        0.000       16.094     8467.719
      20.105        0.000       16.094     8467.719
      20.109      231.000       16.094     8467.719
      20.114        0.000       16.094     8467.719
      20.118      234.500       16.094     8467.719
      20.122        0.000       16.094     8467.719
      20.127      226.100       16.094     8467.719
      20.131        0.000       16.094     8467.719
      20.135      231.900       16.094     8467.719
      20.140        0.000       16.094     8467.719
      20.144        0.000       16.094     8467.719
      20.148      231.700       16.094     8467.719
      20.153        0.000       16.094     8467.719
      20.157      233.800       16.094     8467.719
      20.161        0.000       16.094     8467.719
      20.165        0.000       16.094     8467.719
      20.170      234.000       16.094     8467.719
      20.174        0.000       16.094     8467.719
      20.178      230.200       16.094     8467.719
      20.182        0.000       16.094     8467.719
      20.187      236.800       16.094     8467.719
      20.191        0.000       16.094     8467.719
      20.195      153.200       16.094     8467.719
      20.199       82.200       16.094     8467.719
      20.204        0.000       16.094     8467.719
      20.208      227.900       16.094     8467.719
      20.212        0.000       16.094     8467.719
      20.217      233.100       16.094     8467.719
      20.221        0.000       16.094     8467.719
      20.225        0.000       16.094     8467.719
      20.230      236.300       16.094     8467.719
      20.234        0.000       16.094     8467.719
      20.238      234.900       16.094     8467.719
      20.242        0.000       16.094     8467.719
      20.247      234.200       16.094     8467.719
      20.251        0.000       16.094     8467.719
      20.255        0.000       16.094     8467.719
      20.259      232.700       16.094     8467.719
      20.264        0.000       16.094     8467.719
      20.268      230.600       16.094     8467.719
      20.272        0.000       16.094     8467.719
      20.277      236.700       16.094     8467.719
      20.281        0.000       16.094     8467.719
      20.285        0.000       16.094     8467.719
      20.289      236.200       16.094     8467.719
      20.294      152.300       16.094     8467.719
      20.298       82.700       16.094     8467.719
      20.302        0.000       16.094     8467.719
      20.306      234.200       16.094     8467.719
      20.311        0.000       16.094     8467.719
      20.315        0.000       16.094     8467.719
      20.319      234.200       16.094     8467.719
      20.323        0.000       16.094     8467.719
      20.328      233.900       16.094     8467.719
      20.332        0.000       16.094     8467.719
      20.336      234.600       16.094     8467.719
      20.340        0.000       16.094     8467.719
      20.345        0.000       16.094     8467.719
      20.349      235.500       16.094     8467.719
      20.353        0.000       16.094     8467.719
      20.357      236.400       16.094     8467.719
      20.362      119.500       16.094     8467.719
      20.366        0.000       16.094     8467.719
      20.370        0.000       16.094     8467.719
      20.375      234.800       16.094     8467.719
      20.379      163.600       16.094     8467.719
      20.383        0.000       16.094     8467.719
      20.387        0.000       16.094     8467.719
      20.391      240.800       16.094     8467.719
      20.395      107.500       16.094     8467.719
      20.400      133.800       16.094     8467.719
      20.404        0.000       16.094     8467.719
      20.408      243.100       16.094     8467.719
      20.412        0.000       16.094     8467.719
      20.416        0.000       16.094     8467.719
      20.420      244.000       16.094     8467.719
      20.424        0.000       16.094     8467.719
      20.428      241.400       16.094     8467.719
      20.433        0.000       16.094     8467.719
      20.437        0.000       16.094     8467.719
      20.441      240.000       16.094     8467.719
      20.445        0.000       16.094     8467.719
      20.449      242.200       16.094     8467.719
      20.453        0.000       16.094     8467.719
      20.457        0.000       16.094     8467.719
      20.462      237.900       16.094     8467.719
      20.466        0.000       16.094     8467.719
      20.470      235.300       16.094     8467.719
      20.474        0.000       16.094     8467.719
      20.478      240.500       16.094     8467.719
      20.483        0.000       16.094     8467.719
      20.487        0.000       16.094     8467.719
      20.491      240.400       16.094     8467.719
      20.495      106.200       16.094     8467.719
      20.499      133.900       16.094     8467.719
      20.503        0.000       16.094     8467.719
      20.508      240.100       16.094     8467.719
      20.512        0.000       16.094     8467.719
      20.516        0.000       16.094     8467.719
      20.520      241.300       16.094     8467.719
      20.524        0.000       16.094     8467.719
      20.528      237.600       16.094     8467.719
      20.533        0.000       16.094     8467.719
      20.537        0.000       16.094     8467.719
      20.541      239.000       16.094     8467.719
      20.545        0.000       16.094     8467.719
      20.549      240.900       16.094     8467.719
      20.553        0.000       16.094     8467.719
      20.558      238.600       16.094     8467.719
      20.562        0.000       16.094     8467.719
      20.566        0.000       16.094     8467.719
      20.570      233.400       16.094     8467.719
      20.574        0.000       16.094     8467.719
      20.579      242.600       16.094     8467.719
      20.583        0.000       16.094     8467.719
      20.587        0.000       16.094     8467.719
      20.592      300.200       16.094     8467.719
      20.596       24.500       16.094     8467.719
      20.600      134.900       16.094     8467.719
      20.604       91.900       16.094     8467.719
      20.608        0.000       16.094     8467.719
      20.612      243.300       16.094     8467.719
      20.616        0.000       16.094     8467.719
      20.620        0.000       16.094     8467.719
      20.625      241.300       16.094     8467.719
      20.629        0.000       16.094     8467.719
      20.633      243.500       16.094     8467.719
      20.637       73.900       16.094     8467.719
      20.641        0.000       16.094     8467.719
      20.645      239.500       16.094     8467.719
      20.649        0.000       16.094     8467.719
      20.654        0.000       16.094     8467.719
      20.658      238.400       16.094     8467.719
      20.662        0.000       16.094     8467.719
      20.666      244.400       16.094     8467.719
      20.670       73.000       16.094     8467.719
      20.674        0.000       16.094     8467.719
      20.678      240.300       16.094     8467.719
      20.682        0.000       16.094     8467.719
      20.687        0.000       16.094     8467.719
      20.691      243.700       16.094     8467.719
      20.695      109.600       16.094     8467.719
      20.699      133.100       16.094     8467.719
      20.703       72.400       16.094     8467.719
      20.707        0.000       16.094     8467.719
      20.711      172.000       16.094     8467.719
      20.715        0.000       16.094     8467.719
      20.719      243.500       16.094     8467.719
      20.724        0.000       16.094     8467.719
      20.728      243.500       16.094     8467.719
      20.732        0.000       16.094     8467.719
      20.736      145.900       16.094     8467.719
      20.740        0.000       16.094     8467.719
      20.744      242.400       16.094     8467.719
      20.748       71.500       16.094     8467.719
      20.752        0.000       16.094     8467.719
      20.756      235.800       16.094     8467.719
      20.761        0.000       16.094     8467.719
      20.765        0.000       16.094     8467.719
      20.769      242.000       16.094     8467.719
      20.773        0.000       16.094     8467.719
      20.777      240.700       16.094     8467.719
      20.781        0.000       16.094     8467.719
      20.785        0.000       16.094     8467.719
      20.789      245.000       16.094     8467.719
      20.793      141.800       16.094     8467.719
      20.798      100.200       16.094     8467.719
      20.802       80.000       16.094     8467.719
      20.806        0.000       16.094     8467.719
      20.810      162.900       16.094     8467.719
      20.814        0.000       16.094     8467.719
      20.818      243.100       16.094     8467.719
      20.822        0.000       16.094     8467.719
      20.826      230.900       16.094     8467.719
      20.830        0.000       16.094     8467.719
      20.835      160.800       16.094     8467.719
      20.839       55.500       16.094     8467.719
      20.844      128.500       16.094     8467.719
      20.848      112.200       16.094     8467.719
      20.852        0.000       16.094     8467.719
      20.856      241.700       16.094     8467.719
      20.860        0.000       16.094     8467.719
      20.864        0.000       16.094     8467.719
      20.868      241.500       16.094     8467.719
      20.872        0.000       16.094     8467.719
      20.877      241.100       16.094     8467.719
      20.881        0.000       16.094     8467.719
      20.885        0.000       16.094     8467.719
      20.889      236.100       16.094     8467.719
      20.894      156.200       16.094     8467.719
      20.898       85.800       16.094     8467.719
      20.902      134.300       16.094     8467.719
      20.907        7.900       16.094     8467.719
      20.911      187.400       16.094     8467.719
      20.915        0.000       16.094     8467.719
      20.919        0.000       16.094     8467.719
      20.924      243.300       16.094     8467.719
      20.928        0.000       16.094     8467.719
      20.932      233.200       16.094     8467.719
      20.936        0.000       16.094     8467.719
      20.940        0.000       16.094     8467.719
      20.945      240.200       16.094     8467.719
      20.949        0.000       16.094     8467.719
      20.953      235.100       16.094     8467.719
      20.957        0.000       16.094     8467.719
      20.961      238.200       16.094     8467.719
      20.966       92.000       16.094     8467.719
      20.970        0.000       16.094     8467.719
      20.974        0.000       16.094     8467.719
      20.978      239.900       16.094     8467.719
      20.982        0.000       16.094     8467.719
      20.987      244.100       16.094     8467.719
      20.991        0.000       16.094     8467.719
      20.995      241.700       16.094     8467.719
      20.999       68.200       16.094     8467.719
      21.003        0.000       16.094     8467.719
      21.007      175.500       16.094     8467.719
      21.011        0.000       16.094     8467.719
      21.015      243.000       16.094     8467.719
      21.020        0.000       16.094     8467.719
      21.024        0.000       16.094     8467.719
      21.028      241.900       16.094     8467.719
      21.032      139.000       16.094     8467.719
      21.036       84.100       16.094     8467.719
      21.040        0.000       16.094     8467.719
      21.045      229.600       16.094     8467.719
      21.049        0.000       16.094     8467.719
      21.053        0.000       16.094     8467.719
      21.057      238.500       16.094     8467.719
      21.061        0.000       16.094     8467.719
      21.065      239.500       16.094     8467.719
      21.070        0.000       16.094     8467.719
      21.074        0.000       16.094     8467.719
      21.078      329.300       16.094     8467.719
      21.082       74.200       16.094     8467.719
      21.087        0.000       16.094     8467.719
      21.091      189.100       16.094     8467.719
      21.095       83.200       16.094     8467.719
      21.099      105.400       16.094     8467.719
      21.103        0.000       16.094     8467.719
      21.107      240.500       16.094     8467.719
      21.112        0.000       16.094     8467.719
      21.116        0.000       16.094     8467.719
      21.120      237.200       16.094     8467.719
      21.124        0.000       16.094     8467.719
      21.128      239.300       16.094     8467.719
      21.132        0.000       16.094     8467.719
      21.136      240.800       16.094     8467.719
      21.141        0.000       16.094     8467.719
      21.145        0.000       16.094     8467.719
      21.149      240.900       16.094     8467.719
      21.153        0.000       16.094     8467.719
      21.157      239.200       16.094     8467.719
      21.161        0.000       16.094     8467.719
      21.166        0.000       16.094     8467.719
      21.170      238.200       16.094     8467.719
      21.174        0.000       16.094     8467.719
      21.178      240.200       16.094     8467.719
      21.182        0.000       16.094     8467.719
      21.186      241.200       16.094     8467.719
      21.191        0.000       16.094     8467.719
      21.195      136.200       16.094     8467.719
      21.199      105.000       16.094     8467.719
      21.203        0.000       16.094     8467.719
      21.207      241.200       16.094     8467.719
      21.211        0.000       16.094     8467.719
      21.216        0.000       16.094     8467.719
      21.220      237.400       16.094     8467.719
      21.224        0.000       16.094     8467.719
      21.228      235.800       16.094     8467.719
      21.232        0.000       16.094     8467.719
      21.237      241.200       16.094     8467.719
      21.241        0.000       16.094     8467.719
      21.245        0.000       16.094     8467.719
      21.249      242.000       16.094     8467.719
      21.253        0.000       16.094     8467.719
      21.257      240.800       16.094     8467.719
      21.261        0.000       16.094     8467.719
      21.266        0.000       16.094     8467.719
      21.270      240.300       16.094     8467.719
      21.274        0.000       16.094     8467.719
      21.278      241.400       16.094     8467.719
      21.282        0.000       16.094     8467.719
      21.286        0.000       16.094     8467.719
      21.290      241.400       16.094     8467.719
      21.295      136.800       16.094     8467.719
      21.299      103.900       16.094     8467.719
      21.303        0.000       16.094     8467.719
      21.307      241.600       16.094     8467.719
      21.311        0.000       16.094     8467.719
      21.315        0.000       16.094     8467.719
      21.319      238.300       16.094     8467.719
      21.324        0.000       16.094     8467.719
      21.328      234.800       16.094     8467.719
      21.332        0.000       16.094     8467.719
      21.336        0.000       16.094     8467.719
      21.341      239.700       16.094     8467.719
      21.345        0.000       16.094     8467.719
      21.349      239.400       16.094     8467.719
      21.353        0.000       16.094     8467.719
      21.357      240.500       16.094     8467.719
      21.361        0.000       16.094     8467.719
      21.366        0.000       16.094     8467.719
      21.370      239.800       16.094     8467.719
      21.374        0.000       16.094     8467.719
      21.378      238.300       16.094     8467.719
      21.382        0.000       16.094     8467.719
      21.386        0.000       16.094     8467.719
      21.391      241.100       16.094     8467.719
      21.395      173.200       16.094     8467.719
      21.399        0.000       16.094     8467.719
      21.403        0.000       16.094     8467.719
      21.407      237.100       16.094     8467.719
      21.411        0.000       16.094     8467.719
      21.415      242.700       16.094     8467.719
      21.419        0.000       16.094     8467.719
      21.424      243.100       16.094     8467.719
      21.428       72.200       16.094     8467.719
      21.432        0.000       16.094     8467.719
      21.436        0.000       16.094     8467.719
      21.440      242.200       16.094     8467.719
      21.444        0.000       16.094     8467.719
      21.448      245.100       16.094     8467.719
      21.453        0.000       16.094     8467.719
      21.457      239.500       16.094     8467.719
      21.461        0.000       16.094     8467.719
      21.465        0.000       16.094     8467.719
      21.469      241.400       16.094     8467.719
      21.473        0.000       16.094     8467.719
      21.478      243.000       16.094     8467.719
      21.482        0.000       16.094     8467.719
      21.486        0.000       16.094     8467.719
      21.490      238.400       16.094     8467.719
      21.494      136.900       16.094     8467.719
      21.498      104.000       16.094     8467.719
      21.502        0.000       16.094     8467.719
      21.507      242.400       16.094     8467.719
      21.511        0.000       16.094     8467.719
      21.515        0.000       16.094     8467.719
      21.519      241.600       16.094     8467.719
      21.523        0.000       16.094     8467.719
      21.527      235.300       16.094     8467.719
      21.531        0.000       16.094     8467.719
      21.536        0.000       16.094     8467.719
      21.540      239.900       16.094     8467.719
      21.544        0.000       16.094     8467.719
      21.548      238.800       16.094     8467.719
      21.552        0.000       16.094     8467.719
      21.557      235.400       16.094     8467.719
      21.561        0.000       16.094     8467.719
      21.565        0.000       16.094     8467.719
      21.569      242.100       16.094     8467.719
      21.573       92.900       16.094     8467.719
      21.578        0.000       16.094     8467.719
      21.582      242.000       16.094     8467.719
      21.586       65.000       16.094     8467.719
      21.591        0.000       16.094     8467.719
      21.595      203.200       16.094     8467.719
      21.599        0.000       16.094     8467.719
      21.603      243.600       16.094     8467.719
      21.607        0.000       16.094     8467.719
      21.611        0.000       16.094     8467.719
      21.616      240.800       16.094     8467.719
      21.620        0.000       16.094     8467.719
      21.624      243.700       16.094     8467.719
      21.628       46.400       16.094     8467.719
      21.632      140.300       16.094     8467.719
      21.636      101.600       16.094     8467.719
      21.640        0.000       16.094     8467.719
      21.644        0.000       16.094     8467.719
      21.649      242.900       16.094     8467.719
      21.653        0.000       16.094     8467.719
      21.657      239.900       16.094     8467.719
      21.661        0.000       16.094     8467.719
      21.665      242.400       16.094     8467.719
      21.669        0.000       16.094     8467.719
      21.673        0.000       16.094     8467.719
      21.677      241.900       16.094     8467.719
      21.682        0.000       16.094     8467.719
      21.686      243.100       16.094     8467.719
      21.690        0.000       16.094     8467.719
      21.694      184.600       16.094     8467.719
      21.698       57.300       16.094     8467.719
      21.702        0.000       16.094     8467.719
      21.706      241.300       16.094     8467.719
      21.710        0.000       16.094     8467.719
      21.715      242.400       16.094     8467.719
      21.719        0.000       16.094     8467.719
      21.723        0.000       16.094     8467.719
      21.727      243.100       16.094     8467.719
      21.731        0.000       16.094     8467.719
      21.735      243.100       16.094     8467.719
      21.739        0.000       16.094     8467.719
      21.743        0.000       16.094     8467.719
      21.748      236.900       16.094     8467.719
      21.752        0.000       16.094     8467.719
      21.756      241.300       16.094     8467.719
      21.760        0.000       16.094     8467.719
      21.764        0.000       16.094     8467.719
      21.768      241.100       16.094     8467.719
      21.773        0.000       16.094     8467.719
      21.777      235.400       16.094     8467.719
      21.781        0.000       16.094     8467.719
      21.785      242.700       16.094     8467.719
      21.789        0.000       16.094     8467.719
      21.794      185.600       16.094     8467.719
      21.798       56.900       16.094     8467.719
      21.802        0.000       16.094     8467.719
      21.806      240.200       16.094     8467.719
      21.810        0.000       16.094     8467.719
      21.814        0.000       16.094     8467.719
      21.818      240.400       16.094     8467.719
      21.823        0.000       16.094     8467.719
      21.827      243.100       16.094     8467.719
      21.831        0.000       16.094     8467.719
      21.835      243.500       16.094     8467.719
      21.839        0.000       16.094     8467.719
      21.843        0.000       16.094     8467.719
      21.847      238.800       16.094     8467.719
      21.852        0.000       16.094     8467.719
      21.856      238.200       16.094     8467.719
      21.860        0.000       16.094     8467.719
      21.864        0.000       16.094     8467.719
      21.868      241.200       16.094     8467.719
      21.872        0.000       16.094     8467.719
      21.877      241.300       16.094     8467.719
      21.881        0.000       16.094     8467.719
      21.885      241.700       16.094     8467.719
      21.889        0.000       16.094     8467.719
      21.894      151.900       16.094     8467.719
      21.899        0.000       16.094     8467.719
      21.903      198.200       16.094     8467.719
      21.907        0.000       16.094     8467.719
      21.911      222.500       16.094     8467.719
      21.916        0.000       16.094     8467.719
      21.920        0.000       16.094     8467.719
      21.924      214.700       16.094     8467.719
      21.929        0.000       16.094     8467.719
      21.933      242.600       16.094     8467.719
      21.937        0.000       16.094     8467.719
      21.942      241.700       16.094     8467.719
      21.946        0.000       16.094     8467.719
      21.950        0.000       16.094     8467.719
      21.954      239.300       16.094     8467.719
      21.958        0.000       16.094     8467.719
      21.962      238.800       16.094     8467.719
      21.967        0.000       16.094     8467.719
      21.971      240.100       16.094     8467.719
      21.975        0.000       16.094     8467.719
      21.979        0.000       16.094     8467.719
      21.984      241.900       16.094     8467.719
      21.988      170.200       16.094     8467.719
      21.992       71.000       16.094     8467.719
      21.996       42.300       16.094     8467.719
      22.000        0.000       16.094     8467.719
      22.004      201.400       16.094     8467.719
      22.008        0.000       16.094     8467.719
      22.012      242.700       16.094     8467.719
      22.017        0.000       16.094     8467.719
      22.021      248.500       16.098     8467.719
      22.025       99.800       16.098     8467.719
      22.029      100.200       16.098     8467.719
      22.033      100.000       16.098     8467.719
      22.037      100.000       16.098     8467.719
      22.041      100.100       16.098     8467.719
      22.046      100.000       16.098     8467.719
      22.050      100.000       16.098     8467.719
      22.054       96.100       16.098     8467.719
      22.058        0.000       16.098     8467.719
      22.062      162.600       16.098     8467.719
      22.066      113.400       16.098     8467.719
      22.070        0.000       16.098     8467.719
      22.075        0.000       16.098     8467.719
      22.079      240.900       16.098     8467.719
      22.083        0.000       16.098     8467.719
      22.087      276.700       16.098     8467.719
      22.091      100.200       16.098     8467.719
      22.096       96.400       16.098     8467.719
      22.100      102.900       16.098     8467.719
      22.104       99.000       16.098     8467.719
      22.108      102.100       16.098     8467.719
      22.112       99.600       16.098     8467.719
      22.116       96.500       16.098     8467.719
      22.121       81.400       16.098     8467.719
      22.125      121.000       16.098     8467.719
      22.129       99.400       16.098     8467.719
      22.133      100.400       16.098     8467.719
      22.137       59.100       16.098     8467.719
      22.141      135.700       16.098     8467.719
      22.146      103.100       16.098     8467.719
      22.150       95.000       16.098     8467.719
      22.154       90.700       16.098     8467.719
      22.158       58.100       16.098     8467.719
      22.162      158.400       16.098     8467.719
      22.166      100.400       16.098     8467.719
      22.170       94.800       16.098     8467.719
      22.175       34.400       16.098     8467.719
      22.179      171.800       16.098     8467.719
      22.183       96.900       16.098     8467.719
      22.187       96.100       16.098     8467.719
      22.191      103.700       16.098     8467.719
      22.195      101.100       16.098     8467.719
      22.199      101.500       16.098     8467.719
      22.204       99.500       16.098     8467.719
      22.208       99.300       16.098     8467.719
      22.212       92.000       16.098     8467.719
      22.216      106.700       16.098     8467.719
      22.220      102.400       16.098     8467.719
      22.224       99.100       16.098     8467.719
      22.229       56.300       16.098     8467.719
      22.233      145.200       16.098     8467.719
      22.237       77.600       16.098     8467.719
      22.241      117.400       16.098     8467.719
      22.245      103.400       16.098     8467.719
      22.249       95.600       16.098     8467.719
      22.254      104.500       16.098     8467.719
      22.258      100.900       16.098     8467.719
      22.262       79.700       16.098     8467.719
      22.266       95.300       16.098     8467.719
      22.271        0.000       16.098     8467.719
      22.275      216.700       16.098     8467.719
      22.279       24.400       16.098     8467.719
      22.283        0.000       16.098     8467.719
      22.287      286.500       16.098     8467.719
      22.292       99.900       16.098     8467.719
      22.296       99.800       16.098     8467.719
      22.300       99.600       16.098     8467.719
      22.304       99.600       16.098     8467.719
      22.308       96.600       16.098     8467.719
      22.312       81.200       16.098     8467.719
      22.317      120.700       16.098     8467.719
      22.321      102.700       16.098     8467.719
      22.325       90.100       16.098     8467.719
      22.329      107.600       16.098     8467.719
      22.333       94.300       16.098     8467.719
      22.338      105.200       16.098     8467.719
      22.342       91.300       16.098     8467.719
      22.346       95.900       16.098     8467.719
      22.350      113.300       16.098     8467.719
      22.354       86.200       16.098     8467.719
      22.358      112.400       16.098     8467.719
      22.363      101.600       16.098     8467.719
      22.367       25.100       16.098     8467.719
      22.371      116.800       16.098     8467.719
      22.375      155.900       16.098     8467.719
      22.379      101.900       16.098     8467.719
      22.383       84.200       16.098     8467.719
      22.388      115.300       16.098     8467.719
      22.392      100.800       16.098     8467.719
      22.396       82.600       16.098     8467.719
      22.400       83.500       16.098     8467.719
      22.404      133.400       16.098     8467.719
      22.409      100.700       16.098     8467.719
      22.413       98.300       16.098     8467.719
      22.417      101.800       16.098     8467.719
      22.421       99.900       16.098     8467.719
      22.426      100.000       16.098     8467.719
      22.430      100.200       16.098     8467.719
      22.434       99.700       16.098     8467.719
      22.438      100.200       16.098     8467.719
      22.442      100.000       16.098     8467.719
      22.446      100.100       16.098     8467.719
      22.451       43.800       16.098     8467.719
      22.455        0.000       16.098     8467.719
      22.459      235.700       16.098     8467.719
      22.463        0.000       16.098     8467.719
      22.468        0.000       16.098     8467.719
      22.472      237.600       16.098     8467.719
      22.476        0.000       16.098     8467.719
      22.480      277.900       16.098     8467.719
      22.484      104.300       16.098     8467.719
      22.489       96.400       16.098     8467.719
      22.493      101.600       16.098     8467.719
      22.497       96.900       16.098     8467.719
      22.501      102.900       16.098     8467.719
      22.505       95.700       16.098     8467.719
      22.510      105.900       16.098     8467.719
      22.514      101.200       16.098     8467.719
      22.518       99.700       16.098     8467.719
      22.522       99.500       16.098     8467.719
      22.526       80.300       16.098     8467.719
      22.531      119.200       16.098     8467.719
      22.535       97.800       16.098     8467.719
      22.539       89.900       16.098     8467.719
      22.543      102.700       16.098     8467.719
      22.547      108.000       16.098     8467.719
      22.552      100.900       16.098     8467.719
      22.556      102.100       16.098     8467.719
      22.560       89.900       16.098     8467.719
      22.564       94.600       16.098     8467.719
      22.568        0.000       16.098     8467.719
      22.572      211.000       16.098     8467.719
      22.577       97.700       16.098     8467.719
      22.581      104.500       16.098     8467.719
      22.585       97.000       16.098     8467.719
      22.589       95.900       16.098     8467.719
      22.593      102.000       16.098     8467.719
      22.598       99.000       16.098     8467.719
      22.602      105.900       16.098     8467.719
      22.606       96.700       16.098     8467.719
      22.610      101.700       16.098     8467.719
      22.614       99.900       16.098     8467.719
      22.618       94.100       16.098     8467.719
      22.622      106.100       16.098     8467.719
      22.627      100.100       16.098     8467.719
      22.631       89.400       16.098     8467.719
      22.635      107.100       16.098     8467.719
      22.639       81.200       16.098     8467.719
      22.643      122.000       16.098     8467.719
      22.647       96.600       16.098     8467.719
      22.651       94.200       16.098     8467.719
      22.655       91.300       16.098     8467.719
      22.659        0.000       16.098     8467.719
      22.664        0.000       16.098     8467.719
      22.668      241.500       16.098     8467.719
      22.672        0.000       16.098     8467.719
      22.676      273.100       16.098     8467.719
      22.680      101.700       16.098     8467.719
      22.684      102.900       16.098     8467.719
      22.688       89.400       16.098     8467.719
      22.692      110.000       16.098     8467.719
      22.696       98.500       16.098     8467.719
      22.701       83.000       16.098     8467.719
      22.705      116.200       16.098     8467.719
      22.709      102.400       16.098     8467.719
      22.713       12.600       16.098     8467.719
      22.717      187.200       16.098     8467.719
      22.721      100.400       16.098     8467.719
      22.725       98.300       16.098     8467.719
      22.729       99.200       16.098     8467.719
      22.733      101.700       16.098     8467.719
      22.738       99.400       16.098     8467.719
      22.742      100.700       16.098     8467.719
      22.746       87.900       16.098     8467.719
      22.750      112.000       16.098     8467.719
      22.754        4.100       16.098     8467.719
      22.758      157.100       16.098     8467.719
      22.762      123.800       16.098     8467.719
      22.766      115.300       16.098     8467.719
      22.770      100.200       16.098     8467.719
      22.775      100.300       16.098     8467.719
      22.779       99.900       16.098     8467.719
      22.783       77.900       16.098     8467.719
      22.787      110.100       16.098     8467.719
      22.791      110.200       16.098     8467.719
      22.795       96.500       16.098     8467.719
      22.799      105.000       16.098     8467.719
      22.803       15.100       16.098     8467.719
      22.808      158.000       16.098     8467.719
      22.812        0.000       16.098     8467.719
      22.816      145.400       16.098     8467.719
      22.820       97.600       16.098     8467.719
      22.824        0.000       16.098     8467.719
      22.828      202.900       16.098     8467.719
      22.832        0.000       16.098     8467.719
      22.836      238.800       16.098     8467.719
      22.841        0.000       16.098     8467.719
      22.845      229.200       16.098     8467.719
      22.849       99.900       16.098     8467.719
      22.853       99.200       16.098     8467.719
      22.857      104.600       16.098     8467.719
      22.861       79.500       16.098     8467.719
      22.866      121.600       16.098     8467.719
      22.870       98.200       16.098     8467.719
      22.874       99.500       16.098     8467.719
      22.878       99.200       16.098     8467.719
      22.882       99.100       16.098     8467.719
      22.887       99.600       16.098     8467.719
      22.894      100.000       16.098     8467.719
      22.898       97.800       16.098     8467.719
      22.902       99.800       16.098     8467.719
      22.906      102.300       16.098     8467.719
      22.911       90.000       16.098     8467.719
      22.915      110.600       16.098     8467.719
      22.919       98.300       16.098     8467.719
      22.923       87.800       16.098     8467.719
      22.927      110.700       16.098     8467.719
      22.931       83.300       16.098     8467.719
      22.936       98.600       16.098     8467.719
      22.940      120.700       16.098     8467.719
      22.944      100.000       16.098     8467.719
      22.948       57.600       16.098     8467.719
      22.952      125.400       16.098     8467.719
      22.956      116.400       16.098     8467.719
      22.961      100.900       16.098     8467.719
      22.965       97.100       16.098     8467.719
      22.969       99.300       16.098     8467.719
      22.973        0.000       16.098     8467.719
      22.977      192.800       16.098     8467.719
      22.981      110.100       16.098     8467.719
      22.986       98.900       16.098     8467.719
      22.990      101.800       16.098     8467.719
      22.994       97.500       16.098     8467.719
      22.998      102.400       16.098     8467.719
      23.002       81.800       16.098     8467.719
      23.006      109.300       16.098     8467.719
      23.011      100.200       16.098     8467.719
      23.015        0.000       16.098     8467.719
      23.019      203.700       16.098     8467.719
      23.023      103.600       16.098     8467.719
      23.027       99.100       16.098     8467.719
      23.032       65.000       16.098     8467.719
      23.036      135.300       16.098     8467.719
      23.040      100.000       16.098     8467.719
      23.044       96.300       16.098     8467.719
      23.048      102.000       16.098     8467.719
      23.052       98.800       16.098     8467.719
      23.057      100.300       16.098     8467.719
      23.061       89.200       16.098     8467.719
      23.065      107.100       16.098     8467.719
      23.069      101.000       16.098     8467.719
      23.073      104.500       16.098     8467.719
      23.077       99.400       16.098     8467.719
      23.082       98.300       16.098     8467.719
      23.086       95.800       16.098     8467.719
      23.090      104.200       16.098     8467.719
      23.094      102.600       16.098     8467.719
      23.098       54.000       16.098     8467.719
      23.103        0.000       16.098     8467.719
      23.107      239.300       16.098     8467.719
      23.111      104.100       16.098     8467.719
      23.115       93.000       16.098     8467.719
      23.119       80.900       16.098     8467.719
      23.123      128.800       16.098     8467.719
      23.127       72.900       16.098     8467.719
      23.133      123.500       16.098     8467.719
      23.138      107.100       16.098     8467.719
      23.143       41.700       16.098     8467.719
      23.147      161.200       16.098     8467.719
      23.152       89.900       16.098     8467.719
      23.156      107.000       16.098     8467.719
      23.161       99.900       16.098     8467.719
      23.166       93.300       16.098     8467.719
      23.170      103.600       16.098     8467.719
      23.175       73.800       16.098     8467.719
      23.179      112.700       16.098     8467.719
      23.183        0.000       16.098     8467.719
      23.187      164.600       16.098     8467.719
      23.192        0.000       16.098     8467.719
      23.196      242.500       16.098     8467.719
      23.200       64.400       16.098     8467.719
      23.204        0.000       16.098     8467.719
      23.208      241.200       16.098     8467.719
      23.212      107.100       16.098     8467.719
      23.217       91.300       16.098     8467.719
      23.221      104.600       16.098     8467.719
      23.225      103.800       16.098     8467.719
      23.229       72.500       16.098     8467.719
      23.233      127.500       16.098     8467.719
      23.237       99.600       16.098     8467.719
      23.242       82.500       16.098     8467.719
      23.246      117.200       16.098     8467.719
      23.250       54.100       16.098     8467.719
      23.254      145.800       16.098     8467.719
      23.258      101.700       16.098     8467.719
      23.262       90.500       16.098     8467.719
      23.267      104.900       16.098     8467.719
      23.271      103.700       16.098     8467.719
      23.275       88.900       16.098     8467.719
      23.279      112.400       16.098     8467.719
      23.283       99.700       16.098     8467.719
      23.287       76.300       16.098     8467.719
      23.291      108.800       16.098     8467.719
      23.296      114.500       16.098     8467.719
      23.300       86.100       16.098     8467.719
      23.304      104.100       16.098     8467.719
      23.308      109.600       16.098     8467.719
      23.312       50.700       16.098     8467.719
      23.316      149.700       16.098     8467.719
      23.321      100.600       16.098     8467.719
      23.325       89.800       16.098     8467.719
      23.329      101.800       16.098     8467.719
      23.333       84.400       16.098     8467.719
      23.337      111.500       16.098     8467.719
      23.342      109.800       16.098     8467.719
      23.346       79.600       16.098     8467.719
      23.350      123.500       16.098     8467.719
      23.354       90.000       16.098     8467.719
      23.358      108.800       16.098     8467.719
      23.362       99.700       16.098     8467.719
      23.367      101.300       16.098     8467.719
      23.371       69.100       16.098     8467.719
      23.375      118.800       16.098     8467.719
      23.379       51.300       16.098     8467.719
      23.383        0.000       16.098     8467.719
      23.387      236.100       16.098     8467.719
      23.392      122.800       16.098     8467.719
      23.396       95.400       16.098     8467.719
      23.400      104.500       16.098     8467.719
      23.404      100.300       16.098     8467.719
      23.408       94.000       16.098     8467.719
      23.412       75.400       16.098     8467.719
      23.417      129.700       16.098     8467.719
      23.421        0.000       16.098     8467.719
      23.425      189.000       16.098     8467.719
      23.429       96.100       16.098     8467.719
      23.433      109.100       16.098     8467.719
      23.437      103.700       16.098     8467.719
      23.442       84.500       16.098     8467.719
      23.446       75.000       16.098     8467.719
      23.450       90.000       16.098     8467.719
      23.454        0.000       16.098     8467.719
      23.458      212.600       16.098     8467.719
      23.462      127.600       16.098     8467.719
      23.467      112.400       16.098     8467.719
      23.471      104.000       16.098     8467.719
      23.475       91.300       16.098     8467.719
      23.479       89.900       16.098     8467.719
      23.483      118.400       16.098     8467.719
      23.487       77.500       16.098     8467.719
      23.492       56.800       16.098     8467.719
      23.496      165.400       16.098     8467.719
      23.500       41.500       16.098     8467.719
      23.504        0.000       16.098     8467.719
      23.508      216.800       16.098     8467.719
      23.513        0.000       16.098     8467.719
      23.517      238.800       16.098     8467.719
      23.521        0.000       16.098     8467.719
      23.525        0.000       16.098     8467.719
      23.529      239.600       16.098     8467.719
      23.533      157.000       16.098     8467.719
      23.537      103.200       16.098     8467.719
      23.542      102.500       16.098     8467.719
      23.546      100.700       16.098     8467.719
      23.550       97.100       16.098     8467.719
      23.554       99.000       16.098     8467.719
      23.558      103.600       16.098     8467.719
      23.562       90.400       16.098     8467.719
      23.567       97.200       16.098     8467.719
      23.572       97.600       16.098     8467.719
      23.577       94.600       16.098     8467.719
      23.582       61.000       16.098     8467.719
      23.586      144.600       16.098     8467.719
      23.590       94.700       16.098     8467.719
      23.594      102.500       16.098     8467.719
      23.598      100.500       16.098     8467.719
      23.603       76.500       16.098     8467.719
      23.607      125.900       16.098     8467.719
      23.611       97.800       16.098     8467.719
      23.615       89.500       16.098     8467.719
      23.619       94.500       16.098     8467.719
      23.623      115.500       16.098     8467.719
      23.628      101.600       16.098     8467.719
      23.632       96.300       16.098     8467.719
      23.636      103.200       16.098     8467.719
      23.641       99.200       16.098     8467.719
      23.645      100.600       16.098     8467.719
      23.649       98.800       16.098     8467.719
      23.653       99.800       16.098     8467.719
      23.657       89.500       16.098     8467.719
      23.661      111.900       16.098     8467.719
      23.666       96.600       16.098     8467.719
      23.670      100.400       16.098     8467.719
      23.674       45.200       16.098     8467.719
      23.678      157.100       16.098     8467.719
      23.682       88.400       16.098     8467.719
      23.686      105.800       16.098     8467.719
      23.691       95.400       16.098     8467.719
      23.695       83.600       16.098     8467.719
      23.699      127.000       16.098     8467.719
      23.703       99.700       16.098     8467.719
      23.707       91.100       16.098     8467.719
      23.711       62.800       16.098     8467.719
      23.716        0.000       16.098     8467.719
      23.720      207.200       16.098     8467.719
      23.724        0.000       16.098     8467.719
      23.728        0.000       16.098     8467.719
      23.732      328.800       16.098     8467.719
      23.737       94.400       16.098     8467.719
      23.741      102.200       16.098     8467.719
      23.745      102.300       16.098     8467.719
      23.749       99.400       16.098     8467.719
      23.753       99.500       16.098     8467.719
      23.758      102.400       16.098     8467.719
      23.762       87.500       16.098     8467.719
      23.766      111.700       16.098     8467.719
      23.770       79.100       16.098     8467.719
      23.774      120.400       16.098     8467.719
      23.779       98.500       16.098     8467.719
      23.783      100.300       16.098     8467.719
      23.787       98.600       16.098     8467.719
      23.791      104.400       16.098     8467.719
      23.795       95.600       16.098     8467.719
      23.799       79.100       16.098     8467.719
      23.803      118.500       16.098     8467.719
      23.808      105.000       16.098     8467.719
      23.812       46.000       16.098     8467.719
      23.816        0.000       16.098     8467.719
      23.820      246.500       16.098     8467.719
      23.824      102.600       16.098     8467.719
      23.828      104.700       16.098     8467.719
      23.832       97.500       16.098     8467.719
      23.836      101.600       16.098     8467.719
      23.841       82.600       16.098     8467.719
      23.845       83.700       16.098     8467.719
      23.849      132.200       16.098     8467.719
      23.853      102.300       16.098     8467.719
      23.857       98.200       16.098     8467.719
      23.862       50.900       16.098     8467.719
      23.866        0.000       16.098     8467.719
      23.870      242.100       16.098     8467.719
      23.874        0.000       16.098     8467.719
      23.878        0.000       16.098     8467.719
      23.882      242.100       16.098     8467.719
      23.886        0.000       16.098     8467.719
      23.890      240.600       16.098     8467.719
      23.895       73.300       16.098     8467.719
      23.899        0.000       16.098     8467.719
      23.903      168.600       16.098     8467.719
      23.907        0.000       16.098     8467.719
      23.911      276.200       16.098     8467.719
      23.915       92.800       16.098     8467.719
      23.919      113.800       16.098     8467.719
      23.924       66.700       16.098     8467.719
      23.928      132.600       16.098     8467.719
      23.932      101.200       16.098     8467.719
      23.936       92.400       16.098     8467.719
      23.940      106.900       16.098     8467.719
      23.944       97.700       16.098     8467.719
      23.948      101.600       16.098     8467.719
      23.953       98.400       16.098     8467.719
      23.957      101.600       16.098     8467.719
      23.961       84.400       16.098     8467.719
      23.965      116.500       16.098     8467.719
      23.969       97.800       16.098     8467.719
      23.973       99.600       16.098     8467.719
      23.977      102.300       16.098     8467.719
      23.981       99.900       16.098     8467.719
      23.986       98.500       16.098     8467.719
      23.990       95.200       16.098     8467.719
      23.994      103.700       16.098     8467.719
      23.998      100.400       16.098     8467.719
      24.002       81.400       16.098     8467.719
      24.006       92.000       16.098     8467.719
      24.010      106.900       16.098     8467.719
      24.014      120.500       16.098     8467.719
      24.019       99.900       16.098     8467.719
      24.023       97.600       16.098     8467.719
      24.027       81.200       16.098     8467.719
      24.031       85.700       16.098     8467.719
      24.035      136.600       16.098     8467.719
      24.039       96.700       16.098     8467.719
      24.044      103.300       16.098     8467.719
      24.048       98.700       16.098     8467.719
      24.052       94.500       16.098     8467.719
      24.056      102.000       16.098     8467.719
      24.060       85.400       16.098     8467.719
      24.064      114.600       16.098     8467.719
      24.068        0.000       16.098     8467.719
      24.072        0.000       16.098     8467.719
      24.077      303.200       16.098     8467.719
      24.081       93.900       16.098     8467.719
      24.085      107.100       16.098     8467.719
      24.089       81.200       16.098     8467.719
      24.093      119.100       16.098     8467.719
      24.097       93.500       16.098     8467.719
      24.101      106.800       16.098     8467.719
      24.105       81.600       16.098     8467.719
      24.110      118.300       16.098     8467.719
      24.114       95.100       16.098     8467.719
      24.118      104.800       16.098     8467.719
      24.122       97.900       16.098     8467.719
      24.126       95.500       16.098     8467.719
      24.130       94.600       16.098     8467.719
      24.134      108.900       16.098     8467.719
      24.139      100.900       16.098     8467.719
      24.143      101.300       16.098     8467.719
      24.147       90.300       16.098     8467.719
      24.151      108.900       16.098     8467.719
      24.155       91.700       16.098     8467.719
      24.159        0.000       16.098     8467.719
      24.164      182.400       16.098     8467.719
      24.168      104.500       16.098     8467.719
      24.172      105.900       16.098     8467.719
      24.176      115.200       16.098     8467.719
      24.180      100.400       16.098     8467.719
      24.184      100.200       16.098     8467.719
      24.188       63.100       16.098     8467.719
      24.193      133.300       16.098     8467.719
      24.197       40.500       16.098     8467.719
      24.201      159.100       16.098     8467.719
      24.205      102.800       16.098     8467.719
      24.209       99.000       16.098     8467.719
      24.213       97.000       16.098     8467.719
      24.217       89.600       16.098     8467.719
      24.222      106.600       16.098     8467.719
      24.226       67.300       16.098     8467.719
      24.230      139.400       16.098     8467.719
      24.234       56.300       16.098     8467.719
      24.238        0.000       16.098     8467.719
      24.242      217.200       16.098     8467.719
      24.247        0.000       16.098     8467.719
      24.251        0.000       16.098     8467.719
      24.255      239.600       16.098     8467.719
      24.259        0.000       16.098     8467.719
      24.263      240.800       16.098     8467.719
      24.267      147.000       16.098     8467.719
      24.271       93.900       16.098     8467.719
      24.276       97.800       16.098     8467.719
      24.280      106.000       16.098     8467.719
      24.284       57.000       16.098     8467.719
      24.288      145.700       16.098     8467.719
      24.292       99.700       16.098     8467.719
      24.296       86.500       16.098     8467.719
      24.301      113.800       16.098     8467.719
      24.305       38.500       16.098     8467.719
      24.309      160.800       16.098     8467.719
      24.313      101.300       16.098     8467.719
      24.317      100.400       16.098     8467.719
      24.321       99.900       16.098     8467.719
      24.326       99.800       16.098     8467.719
      24.330       68.500       16.098     8467.719
      24.334      109.100       16.098     8467.719
      24.338       92.900       16.098     8467.719
      24.342      128.000       16.098     8467.719
      24.346        4.100       16.098     8467.719
      24.350      197.500       16.098     8467.719
      24.355       99.300       16.098     8467.719
      24.359       92.900       16.098     8467.719
      24.363      103.500       16.098     8467.719
      24.367       99.900       16.098     8467.719
      24.371       92.500       16.098     8467.719
      24.375      110.100       16.098     8467.719
      24.379       79.900       16.098     8467.719
      24.384      102.500       16.098     8467.719
      24.388      100.500       16.098     8467.719
      24.392       99.300       16.098     8467.719
      24.396      118.900       16.098     8467.719
      24.400       93.400       16.098     8467.719
      24.405      105.100       16.098     8467.719
      24.409       81.500       16.098     8467.719
      24.413      118.600       16.098     8467.719
      24.417       94.700       16.098     8467.719
      24.421       94.400       16.098     8467.719
      24.425      106.200       16.098     8467.719
      24.429       55.500       16.098     8467.719
      24.433      129.800       16.098     8467.719
      24.437        0.000       16.098     8467.719
      24.441        0.000       16.098     8467.719
      24.446      243.900       16.098     8467.719
      24.450      169.200       16.098     8467.719
      24.454       96.400       16.098     8467.719
      24.458      110.000       16.098     8467.719
      24.462      100.700       16.098     8467.719
      24.466       90.600       16.098     8467.719
      24.470       77.400       16.098     8467.719
      24.474       90.200       16.098     8467.719
      24.479        0.000       16.098     8467.719
      24.483      235.500       16.098     8467.719
      24.487       97.400       16.098     8467.719
      24.491      109.900       16.098     8467.719
      24.495      100.000       16.098     8467.719
      24.499       95.500       16.098     8467.719
      24.503       83.700       16.098     8467.719
      24.507       84.900       16.098     8467.719
      24.511        0.000       16.098     8467.719
      24.516      160.000       16.098     8467.719
      24.520      160.000       16.098     8467.719
      24.524      113.600       16.098     8467.719
      24.528      102.200       16.098     8467.719
      24.532       30.900       16.098     8467.719
      24.536      167.800       16.098     8467.719
      24.540       96.200       16.098     8467.719
      24.544       73.600       16.098     8467.719
      24.548      130.500       16.098     8467.719
      24.553       55.300       16.098     8467.719
      24.557      140.900       16.098     8467.719
      24.561       46.200       16.098     8467.719
      24.565        0.000       16.098     8467.719
      24.569      242.200       16.098     8467.719
      24.573        0.000       16.098     8467.719
      24.577        0.000       16.098     8467.719
      24.581      245.800       16.098     8467.719
      24.586        0.000       16.098     8467.719
      24.590      242.800       16.098     8467.719
      24.594      100.800       16.098     8467.719
      24.598      124.600       16.102     8467.719
      24.602       84.700       16.105     8467.719
      24.606      121.300       16.152     8467.719
      24.610       57.500       16.152     8467.719
      24.614        0.000       16.152     8467.719
      24.618        0.000       16.152     8467.719
      24.622      242.200       16.152     8467.719
      24.627        0.000       16.152     8467.719
      24.631      239.200       16.152     8467.719
      24.635      128.200       16.152     8467.719
      24.639       28.200       16.152     8467.719
      24.644        0.000       16.152     8467.719
      24.648      206.500       16.152     8467.719
      24.652        0.000       16.152     8467.719
      24.656      247.300       16.152     8467.719
      24.660      151.200       16.152     8467.719
      24.664       88.600       16.152     8467.719
      24.669        0.000       16.152     8467.719
      24.673      169.300       16.152     8467.719
      24.677       80.200       16.152     8467.719
      24.681      139.600       16.152     8467.719
      24.685       93.800       16.152     8467.719
      24.689        0.000       16.152     8467.719
      24.694      204.000       16.152     8467.719
      24.698        0.000       16.152     8467.719
      24.702        0.000       16.152     8467.719
      24.706      244.100       16.152     8467.719
      24.710        0.000       16.152     8467.719
      24.714      241.500       16.152     8467.719
      24.718        0.000       16.152     8467.719
      24.723        0.000       16.152     8467.719
      24.727      239.500       16.152     8467.719
      24.731        0.000       16.152     8467.719
      24.735      240.100       16.152     8467.719
      24.739        0.000       16.152     8467.719
      24.743      242.500       16.152     8467.719
      24.747        0.000       16.152     8467.719
      24.751        0.000       16.152     8467.719
      24.756      231.600       16.152     8467.719
      24.760      157.900       16.152     8467.719
      24.764       73.600       16.152     8467.719
      24.769        0.000       16.152     8467.719
      24.773      231.600       16.152     8467.719
      24.777        0.000       16.152     8467.719
      24.782        0.000       16.152     8467.719
      24.786      239.800       16.152     8467.719
      24.790        0.000       16.152     8467.719
      24.794      241.400       16.152     8467.719
      24.798        0.000       16.152     8467.719
      24.803      241.200       16.152     8467.719
      24.807        0.000       16.152     8467.719
      24.811        0.000       16.152     8467.719
      24.815      239.500       16.152     8467.719
      24.819        0.000       16.152     8467.719
      24.823      239.800       16.152     8467.719
      24.828       46.300       16.152     8467.719
      24.832        0.000       16.152     8467.719
      24.836      238.500       16.152     8467.719
      24.840        0.000       16.152     8467.719
      24.844      221.800       16.152     8467.719
      24.848        0.000       16.152     8467.719
      24.852        0.000       16.152     8467.719
      24.857      241.000       16.152     8467.719
      24.861      113.500       16.152     8467.719
      24.865      127.200       16.152     8467.719
      24.869        0.000       16.152     8467.719
      24.873        0.000       16.152     8467.719
      24.877      239.900       16.152     8467.719
      24.882        0.000       16.152     8467.719
      24.886      240.500       16.152     8467.719
      24.890        0.000       16.152     8467.719
      24.894      242.600       16.152     8467.719
      24.898       23.000       16.152     8467.719
      24.902        0.000       16.152     8467.719
      24.906      243.700       16.152     8467.719
      24.910        0.000       16.152     8467.719
      24.915      240.300       16.152     8467.719
      24.919        0.000       16.152     8467.719
      24.923        0.000       16.152     8467.719
      24.927      243.000       16.152     8467.719
      24.931        0.000       16.152     8467.719
      24.935      242.300       16.152     8467.719
      24.939        0.000       16.152     8467.719
      24.944      155.500       16.152     8467.719
      24.948        0.000       16.152     8467.719
      24.952      238.900       16.152     8467.719
      24.956        0.000       16.152     8467.719
      24.960      152.200       16.152     8467.719
      24.964       87.700       16.152     8467.719
      24.969       89.800       16.152     8467.719
      24.973        0.000       16.152     8467.719
      24.977      237.000       16.152     8467.719
      24.981        0.000       16.152     8467.719
      24.985      239.100       16.152     8467.719
      24.989        0.000       16.152     8467.719
      24.994      189.100       16.152     8467.719
      24.998       52.400       16.152     8467.719
      25.002        0.000       16.152     8467.719
      25.006      241.200       16.152     8467.719
      25.010        0.000       16.152     8467.719
      25.014        0.000       16.152     8467.719
      25.018      241.400       16.152     8467.719
      25.023        0.000       16.152     8467.719
      25.027      283.500       16.152     8467.719
      25.031        0.000       16.152     8467.719
      25.035      164.900       16.152     8467.719
      25.039       73.700       16.152     8467.719
      25.044        0.000       16.152     8467.719
      25.048      243.300       16.152     8467.719
      25.052        0.000       16.152     8467.719
      25.056        0.000       16.152     8467.719
      25.060      183.300       16.152     8467.719
      25.066      148.300       16.152     8467.719
      25.073       45.100       16.152     8467.719
      25.078      156.900       16.152     8467.719
      25.082        0.000       16.152     8467.719
      25.087        0.000       16.152     8467.719
      25.091      237.200       16.152     8467.719
      25.095      133.900       16.152     8467.719
      25.099      104.000       16.152     8467.719
      25.103        0.000       16.152     8467.719
      25.108      243.400       16.152     8467.719
      25.112        0.000       16.152     8467.719
      25.116        0.000       16.152     8467.719
      25.120      243.100       16.152     8467.719
      25.124        0.000       16.152     8467.719
      25.128      242.100       16.152     8467.719
      25.132        0.000       16.152     8467.719
      25.137        0.000       16.152     8467.719
      25.141      311.300       16.152     8467.719
      25.145        0.000       16.152     8467.719
      25.150      178.700       16.152     8467.719
      25.154        0.000       16.152     8467.719
      25.158      167.500       16.152     8467.719
      25.162       70.500       16.152     8467.719
      25.166        0.000       16.152     8467.719
      25.170      241.300       16.152     8467.719
      25.175      146.600       16.152     8467.719
      25.179       96.900       16.152     8467.719
      25.183        0.000       16.152     8467.719
      25.187        0.000       16.152     8467.719
      25.191      297.500       16.152     8467.719
      25.195       40.600       16.152     8467.719
      25.200      139.700       16.152     8467.719
      25.204      120.200       16.152     8467.719
      25.208        0.000       16.152     8467.719
      25.212      119.700       16.152     8467.719
      25.216        0.000       16.152     8467.719
      25.220      239.100       16.152     8467.719
      25.224      144.900       16.152     8467.719
      25.229       95.100       16.152     8467.719
      25.233        0.000       16.152     8467.719
      25.237        0.000       16.152     8467.719
      25.241      290.800       16.152     8467.719
      25.245        0.000       16.152     8467.719
      25.250      186.400       16.152     8467.719
      25.254        0.000       16.152     8467.719
      25.258      137.300       16.152     8467.719
      25.262      100.000       16.152     8467.719
      25.266        0.000       16.152     8467.719
      25.271      239.100       16.152     8467.719
      25.275      147.600       16.152     8467.719
      25.279       88.900       16.152     8467.719
      25.283        0.000       16.152     8467.719
      25.287      212.500       16.152     8467.719
      25.292        0.000       16.152     8467.719
      25.296      127.100       16.152     8467.719
      25.300      113.400       16.152     8467.719
      25.304        0.000       16.152     8467.719
      25.308      239.300       16.152     8467.719
      25.312        0.000       16.152     8467.719
      25.316        0.000       16.152     8467.719
      25.321      239.700       16.152     8467.719
      25.325        0.000       16.152     8467.719
      25.329      240.700       16.152     8467.719
      25.333        0.000       16.152     8467.719
      25.337        0.000       16.152     8467.719
      25.341      240.300       16.152     8467.719
      25.345        0.000       16.152     8467.719
      25.350      242.600       16.152     8467.719
      25.354      143.800       16.152     8467.719
      25.358       95.800       16.152     8467.719
      25.362        0.000       16.152     8467.719
      25.366        0.000       16.152     8467.719
      25.370      240.800       16.152     8467.719
      25.374        0.000       16.152     8467.719
      25.379      240.800       16.152     8467.719
      25.383        0.000       16.152     8467.719
      25.387      209.800       16.152     8467.719
      25.391      110.900       16.152     8467.719
      25.395       41.400       16.152     8467.719
      25.400       99.800       16.152     8467.719
      25.404        0.000       16.152     8467.719
      25.408      240.700       16.152     8467.719
      25.412        0.000       16.152     8467.719
      25.416        0.000       16.152     8467.719
      25.420      304.400       16.152     8467.719
      25.424        0.000       16.152     8467.719
      25.428        0.000       16.152     8467.719
      25.433      241.300       16.152     8467.719
      25.437        0.000       16.152     8467.719
      25.441      240.600       16.152     8467.719
      25.445        0.000       16.152     8467.719
      25.449        0.000       16.152     8467.719
      25.453      313.000       16.152     8467.719
      25.457        0.000       16.152     8467.719
      25.461        0.000       16.152     8467.719
      25.466      243.400       16.152     8467.719
      25.470        0.000       16.152     8467.719
      25.474      243.400       16.152     8467.719
      25.478        0.000       16.152     8467.719
      25.482        0.000       16.152     8467.719
      25.486      317.700       16.152     8467.719
      25.490        0.000       16.152     8467.719
      25.494      178.500       16.152     8467.719
      25.498        0.000       16.152     8467.719
      25.502      237.200       16.152     8467.719
      25.507        0.000       16.152     8467.719
      25.511        0.000       16.152     8467.719
      25.515      245.600       16.152     8467.719
      25.519      144.600       16.152     8467.719
      25.523        0.000       16.152     8467.719
      25.527        0.000       16.152     8467.719
      25.531      241.700       16.152     8467.719
      25.535        0.000       16.152     8467.719
      25.539      245.200       16.152     8467.719
      25.543        0.000       16.152     8467.719
      25.547        0.000       16.152     8467.719
      25.552      314.600       16.152     8467.719
      25.556        0.000       16.152     8467.719
      25.560        0.000       16.152     8467.719
      25.564      296.900       16.152     8467.719
      25.568       32.100       16.152     8467.719
      25.573      120.500       16.152     8467.719
      25.577       90.800       16.152     8467.719
      25.581      120.200       16.152     8467.719
      25.585      118.700       16.152     8467.719
      25.589      122.900       16.152     8467.719
      25.594       76.600       16.152     8467.719
      25.598        0.000       16.152     8467.719
      25.602      166.100       16.152     8467.719
      25.606        0.000       16.152     8467.719
      25.610      244.100       16.152     8467.719
      25.614        0.000       16.152     8467.719
      25.618        0.000       16.152     8467.719
      25.623      238.500       16.152     8467.719
      25.627        0.000       16.152     8467.719
      25.631      240.000       16.152     8467.719
      25.635        0.000       16.152     8467.719
      25.639        0.000       16.152     8467.719
      25.644      273.800       16.152     8467.719
      25.648        0.000       16.152     8467.719
      25.652      240.500       16.152     8467.719
      25.656        0.000       16.152     8467.719
      25.660        0.000       16.152     8467.719
      25.664      241.900       16.152     8467.719
      25.669        0.000       16.152     8467.719
      25.673      241.900       16.152     8467.719
      25.677        0.000       16.152     8467.719
      25.681        0.000       16.152     8467.719
      25.685      244.300       16.152     8467.719
      25.689        0.000       16.152     8467.719
      25.693      273.000       16.152     8467.719
      25.697        0.000       16.152     8467.719
      25.702      212.000       16.152     8467.719
      25.706        0.000       16.152     8467.719
      25.710        0.000       16.152     8467.719
      25.714      243.400       16.152     8467.719
      25.718        0.000       16.152     8467.719
      25.722      243.400       16.152     8467.719
      25.726        0.000       16.152     8467.719
      25.730        0.000       16.152     8467.719
      25.735      242.900       16.152     8467.719
      25.739        0.000       16.152     8467.719
      25.743      238.500       16.152     8467.719
      25.747        0.000       16.152     8467.719
      25.751      186.000       16.152     8467.719
      25.756        0.000       16.152     8467.719
      25.760      237.100       16.152     8467.719
      25.764        0.000       16.152     8467.719
      25.768        0.000       16.152     8467.719
      25.773      238.100       16.152     8467.719
      25.777        0.000       16.152     8467.719
      25.781      237.300       16.152     8467.719
      25.785       71.300       16.152     8467.719
      25.790      157.600       16.152     8467.719
      25.795       41.500       16.152     8467.719
      25.799      141.700       16.152     8467.719
      25.804        0.000       16.152     8467.719
      25.808        0.000       16.152     8467.719
      25.812      236.600       16.152     8467.719
      25.816        0.000       16.152     8467.719
      25.821      232.500       16.152     8467.719
      25.825        0.000       16.152     8467.719
      25.829      235.700       16.152     8467.719
      25.834        0.000       16.152     8467.719
      25.838      190.600       16.152     8467.719
      25.842       43.200       16.152     8467.719
      25.846        0.000       16.152     8467.719
      25.851      237.100       16.152     8467.719
      25.855        0.000       16.152     8467.719
      25.859      236.500       16.152     8467.719
      25.863        0.000       16.152     8467.719
      25.868        0.000       16.152     8467.719
      25.872      235.500       16.152     8467.719
      25.876        0.000       16.152     8467.719
      25.880      237.000       16.152     8467.719
      25.884        0.000       16.152     8467.719
      25.889      238.000       16.152     8467.719
      25.893       93.100       16.152     8467.719
      25.897        0.000       16.152     8467.719
      25.901      143.200       16.152     8467.719
      25.906        0.000       16.152     8467.719
      25.910      234.900       16.152     8467.719
      25.914        0.000       16.152     8467.719
      25.918        0.000       16.152     8467.719
      25.922      238.400       16.152     8467.719
      25.927        0.000       16.152     8467.719
      25.931      240.300       16.152     8467.719
      25.935        0.000       16.152     8467.719
      25.939      236.700       16.152     8467.719
      25.943        0.000       16.152     8467.719
      25.948        0.000       16.152     8467.719
      25.952      242.200       16.152     8467.719
      25.956        0.000       16.152     8467.719
      25.960      232.900       16.152     8467.719
      25.964        0.000       16.152     8467.719
      25.969      238.700       16.152     8467.719
      25.973        0.000       16.152     8467.719
      25.977        0.000       16.152     8467.719
      25.981      254.000       16.152     8467.719
      25.986        0.000       16.152     8467.719
      25.990      221.700       16.152     8467.719
      25.994       93.500       16.152     8467.719
      25.998        0.000       16.152     8467.719
      26.002      144.900       16.152     8467.719
      26.006        0.000       16.152     8467.719
      26.011      239.200       16.152     8467.719
      26.015        0.000       16.152     8467.719
      26.019      237.100       16.152     8467.719
      26.023        0.000       16.152     8467.719
      26.027        0.000       16.152     8467.719
      26.032      242.100       16.152     8467.719
      26.036      101.800       16.152     8467.719
      26.040      138.300       16.152     8467.719
      26.044      111.300       16.152     8467.719
      26.048        0.000       16.152     8467.719
      26.053        0.000       16.152     8467.719
      26.057      236.700       16.152     8467.719
      26.061        0.000       16.152     8467.719
      26.065      242.400       16.152     8467.719
      26.069       88.700       16.152     8467.719
      26.073        0.000       16.152     8467.719
      26.078      238.300       16.152     8467.719
      26.082       54.000       16.152     8467.719
      26.086        0.000       16.152     8467.719
      26.090      237.200       16.152     8467.719
      26.094       78.300       16.152     8467.719
      26.099        0.000       16.152     8467.719
      26.103      160.900       16.152     8467.719
      26.107        0.000       16.152     8467.719
      26.111      238.300       16.152     8467.719
      26.115       71.600       16.152     8467.719
      26.120        0.000       16.152     8467.719
      26.124      240.600       16.152     8467.719
      26.128       49.000       16.152     8467.719
      26.132        0.000       16.152     8467.719
      26.136      187.900       16.152     8467.719
      26.141        0.000       16.152     8467.719
      26.145      236.600       16.152     8467.719
      26.149        0.000       16.152     8467.719
      26.153      240.200       16.152     8467.719
      26.157        0.000       16.152     8467.719
      26.162        0.000       16.152     8467.719
      26.166      240.800       16.152     8467.719
      26.170        0.000       16.152     8467.719
      26.174      240.100       16.152     8467.719
      26.178      138.500       16.152     8467.719
      26.183        0.000       16.152     8467.719
      26.187      151.200       16.152     8467.719
      26.191        0.000       16.152     8467.719
      26.196      236.000       16.152     8467.719
      26.200        0.000       16.152     8467.719
      26.204        0.000       16.152     8467.719
      26.208      238.200       16.152     8467.719
      26.212        0.000       16.152     8467.719
      26.217      235.900       16.152     8467.719
      26.221        0.000       16.152     8467.719
      26.225      223.300       16.152     8467.719
      26.230        0.000       16.152     8467.719
      26.234      209.000       16.152     8467.719
      26.238       26.600       16.152     8467.719
      26.242        0.000       16.152     8467.719
      26.246      234.200       16.152     8467.719
      26.251        0.000       16.152     8467.719
      26.255      236.700       16.152     8467.719
      26.259        0.000       16.152     8467.719
      26.263        0.000       16.152     8467.719
      26.268      234.900       16.152     8467.719
      26.272        0.000       16.152     8467.719
      26.276      236.900       16.152     8467.719
      26.280        0.000       16.152     8467.719
      26.285      240.600       16.152     8467.719
      26.289        0.000       16.152     8467.719
      26.293      196.300       16.152     8467.719
      26.297       43.600       16.152     8467.719
      26.301        0.000       16.152     8467.719
      26.305      242.200       16.152     8467.719
      26.310        0.000       16.152     8467.719
      26.314        0.000       16.152     8467.719
      26.318      241.200       16.152     8467.719
      26.322        0.000       16.152     8467.719
      26.326      239.000       16.152     8467.719
      26.330        0.000       16.152     8467.719
      26.334      230.900       16.152     8467.719
      26.339        0.000       16.152     8467.719
      26.343        0.000       16.152     8467.719
      26.347      216.100       16.152     8467.719
      26.351        0.000       16.152     8467.719
      26.355      242.200       16.152     8467.719
      26.359        0.000       16.152     8467.719
      26.364      240.800       16.152     8467.719
      26.368        0.000       16.152     8467.719
      26.372        0.000       16.152     8467.719
      26.376      241.200       16.152     8467.719
      26.380        0.000       16.152     8467.719
      26.384      238.100       16.152     8467.719
      26.389        0.000       16.152     8467.719
      26.393      220.100       16.152     8467.719
      26.397        0.000       16.152     8467.719
      26.401        0.000       16.152     8467.719
      26.405      240.900       16.152     8467.719
      26.410        0.000       16.152     8467.719
      26.414      238.700       16.152     8467.719
      26.418        0.000       16.152     8467.719
      26.422        0.000       16.152     8467.719
      26.426      235.600       16.152     8467.719
      26.431        0.000       16.152     8467.719
      26.435      238.200       16.152     8467.719
      26.439        0.000       16.152     8467.719
      26.443      243.700       16.152     8467.719
      26.447        0.000       16.152     8467.719
      26.451        0.000       16.152     8467.719
      26.455      242.600       16.152     8467.719
      26.460        0.000       16.152     8467.719
      26.464      241.100       16.152     8467.719
      26.468        0.000       16.152     8467.719
      26.472        0.000       16.152     8467.719
      26.476      240.200       16.152     8467.719
      26.480        0.000       16.152     8467.719
      26.484      243.500       16.152     8467.719
      26.488        0.000       16.152     8467.719
      26.493        0.000       16.152     8467.719
      26.497      243.800       16.152     8467.719
      26.501        0.000       16.152     8467.719
      26.505      242.900       16.152     8467.719
      26.509        0.000       16.152     8467.719
      26.513      240.600       16.152     8467.719
      26.517        0.000       16.152     8467.719
      26.521        0.000       16.152     8467.719
      26.526      282.700       16.152     8467.719
      26.530        0.000       16.152     8467.719
      26.534      199.500       16.152     8467.719
      26.538        0.000       16.152     8467.719
      26.542      198.500       16.152     8467.719
      26.546       44.200       16.152     8467.719
      26.551        0.000       16.152     8467.719
      26.555      242.300       16.152     8467.719
      26.559        0.000       16.152     8467.719
      26.563      238.100       16.152     8467.719
      26.567        0.000       16.152     8467.719
      26.571      158.600       16.152     8467.719
      26.576        0.000       16.152     8467.719
      26.580      236.400       16.152     8467.719
      26.584        0.000       16.152     8467.719
      26.588        0.000       16.152     8467.719
      26.592      296.700       16.152     8467.719
      26.597        0.000       16.152     8467.719
      26.601      203.300       16.152     8467.719
      26.605        0.000       16.152     8467.719
      26.609        0.000       16.152     8467.719
      26.613      241.900       16.152     8467.719
      26.618        0.000       16.152     8467.719
      26.622      242.900       16.152     8467.719
      26.626        0.000       16.152     8467.719
      26.630        0.000       16.152     8467.719
      26.634      242.200       16.152     8467.719
      26.638        0.000       16.152     8467.719
      26.642      223.000       16.152     8467.719
      26.646        0.000       16.152     8467.719
      26.651      240.100       16.152     8467.719
      26.655       43.300       16.152     8467.719
      26.659        0.000       16.152     8467.719
      26.663      198.100       16.152     8467.719
      26.667        0.000       16.152     8467.719
      26.671      242.000       16.152     8467.719
      26.675        0.000       16.152     8467.719
      26.680      146.400       16.152     8467.719
      26.685        0.000       16.152     8467.719
      26.692      223.700       16.152     8467.719
      26.696      104.200       16.152     8467.719
      26.700      135.900       16.152     8467.719
      26.704        0.000       16.152     8467.719
      26.709      246.300       16.152     8467.719
      26.713        0.000       16.152     8467.719
      26.717        0.000       16.152     8467.719
      26.721      233.900       16.152     8467.719
      26.725        0.000       16.152     8467.719
      26.730      235.300       16.152     8467.719
      26.734        0.000       16.152     8467.719
      26.738        0.000       16.152     8467.719
      26.742      302.300       16.152     8467.719
      26.746       75.100       16.152     8467.719
      26.750      135.800       16.152     8467.719
      26.754        0.000       16.152     8467.719
      26.759      135.300       16.152     8467.719
      26.763      101.400       16.152     8467.719
      26.767        0.000       16.152     8467.719
      26.771      243.800       16.152     8467.719
      26.775       70.500       16.152     8467.719
      26.779        0.000       16.152     8467.719
      26.783      172.800       16.152     8467.719
      26.787        0.000       16.152     8467.719
      26.791      241.300       16.152     8467.719
      26.796       80.700       16.152     8467.719
      26.800      162.000       16.152     8467.719
      26.804        0.000       16.152     8467.719
      26.808      121.900       16.152     8467.719
      26.812        0.000       16.152     8467.719
      26.816      240.700       16.152     8467.719
      26.820        0.000       16.152     8467.719
      26.824      240.800       16.152     8467.719
      26.829        0.000       16.152     8467.719
      26.833        0.000       16.152     8467.719
      26.837      238.000       16.152     8467.719
      26.841      156.000       16.152     8467.719
      26.845       86.900       16.152     8467.719
      26.849        0.000       16.152     8467.719
      26.853        0.000       16.152     8467.719
      26.858      241.000       16.152     8467.719
      26.862      121.500       16.152     8467.719
      26.866      121.700       16.152     8467.719
      26.870        0.000       16.152     8467.719
      26.874      155.200       16.152     8467.719
      26.878      163.200       16.152     8467.719
      26.882        0.000       16.152     8467.719
      26.886      166.000       16.152     8467.719
      26.891      106.200       16.152     8467.719
      26.895       94.100       16.152     8467.719
      26.899        0.000       16.152     8467.719
      26.903      241.900       16.152     8467.719
      26.907      103.900       16.152     8467.719
      26.912       34.000       16.152     8467.719
      26.917       71.800       16.152     8467.719
      26.921        0.000       16.152     8467.719
      26.925      281.600       16.152     8467.719
      26.929       54.400       16.152     8467.719
      26.933      150.400       16.152     8467.719
      26.937      111.400       16.152     8467.719
      26.942        0.000       16.152     8467.719
      26.946        0.000       16.152     8467.719
      26.950      241.800       16.152     8467.719
      26.954        0.000       16.152     8467.719
      26.958      245.300       16.152     8467.719
      26.962        0.000       16.152     8467.719
      26.966        0.000       16.152     8467.719
      26.971      238.500       16.152     8467.719
      26.975        0.000       16.152     8467.719
      26.979      234.100       16.152     8467.719
      26.983        0.000       16.152     8467.719
      26.987      242.200       16.152     8467.719
      26.991        0.000       16.152     8467.719
      26.996      132.200       16.152     8467.719
      27.000      111.200       16.152     8467.719
      27.004      144.800       16.152     8467.719
      27.008        0.000       16.152     8467.719
      27.012        0.000       16.152     8467.719
      27.016      236.800       16.152     8467.719
      27.020      141.600       16.152     8467.719
      27.025      114.700       16.152     8467.719
      27.029        0.000       16.152     8467.719
      27.033      209.800       16.152     8467.719
      27.038        2.700       16.152     8467.719
      27.042        0.000       16.152     8467.719
      27.046      225.800       16.152     8467.719
      27.051        0.000       16.152     8467.719
      27.055      240.900       16.152     8467.719
      27.059        0.000       16.152     8467.719
      27.063        0.000       16.152     8467.719
      27.067      243.300       16.152     8467.719
      27.071      126.000       16.152     8467.719
      27.075      115.800       16.152     8467.719
      27.079        0.000       16.152     8467.719
      27.084      244.200       16.152     8467.719
      27.088        0.000       16.152     8467.719
      27.092        0.000       16.152     8467.719
      27.096      243.200       16.152     8467.719
      27.100        0.000       16.152     8467.719
      27.104      242.000       16.152     8467.719
      27.108        0.000       16.152     8467.719
      27.112        0.000       16.152     8467.719
      27.116      242.300       16.152     8467.719
      27.121        0.000       16.152     8467.719
      27.125      239.400       16.152     8467.719
      27.129        0.000       16.152     8467.719
      27.133      177.400       16.152     8467.719
      27.137       64.800       16.152     8467.719
      27.141        0.000       16.152     8467.719
      27.145      242.300       16.152     8467.719
      27.150        0.000       16.152     8467.719
      27.154      240.400       16.152     8467.719
      27.158       11.200       16.152     8467.719
      27.162        0.000       16.152     8467.719
      27.166      231.900       16.152     8467.719
      27.170      121.800       16.152     8467.719
      27.174        0.000       16.152     8467.719
      27.178      240.800       16.152     8467.719
      27.183       64.400       16.152     8467.719
      27.187        0.000       16.152     8467.719
      27.191      165.500       16.152     8467.719
      27.196      105.500       16.152     8467.719
      27.200      137.000       16.152     8467.719
      27.204       71.500       16.152     8467.719
      27.208        0.000       16.152     8467.719
      27.212      240.400       16.152     8467.719
      27.216        0.000       16.152     8467.719
      27.220      150.000       16.152     8467.719
      27.224        0.000       16.152     8467.719
      27.229      240.500       16.152     8467.719
      27.233        0.000       16.152     8467.719
      27.237        0.000       16.152     8467.719
      27.241      239.500       16.152     8467.719
      27.245        0.000       16.152     8467.719
      27.250      241.500       16.152     8467.719
      27.254        0.000       16.152     8467.719
      27.258      241.700       16.152     8467.719
      27.262        0.000       16.152     8467.719
      27.266        0.000       16.152     8467.719
      27.270      239.400       16.152     8467.719
      27.274        0.000       16.152     8467.719
      27.279      240.100       16.152     8467.719
      27.283        0.000       16.152     8467.719
      27.287        0.000       16.152     8467.719
      27.291      239.500       16.152     8467.719
      27.295      128.600       16.152     8467.719
      27.299      114.200       16.152     8467.719
      27.303        0.000       16.152     8467.719
      27.307        0.000       16.152     8467.719
      27.312      242.500       16.152     8467.719
      27.316        0.000       16.152     8467.719
      27.320      245.700       16.152     8467.719
      27.324        0.000       16.152     8467.719
      27.328      243.100       16.152     8467.719
      27.332        0.000       16.152     8467.719
      27.336        0.000       16.152     8467.719
      27.341      240.900       16.152     8467.719
      27.345        0.000       16.152     8467.719
      27.349      240.300       16.152     8467.719
      27.353        0.000       16.152     8467.719
      27.357        0.000       16.152     8467.719
      27.361      242.100       16.152     8467.719
      27.365        0.000       16.152     8467.719
      27.369      213.300       16.152     8467.719
      27.374        0.000       16.152     8467.719
      27.378      241.700       16.152     8467.719
      27.382        0.000       16.152     8467.719
      27.386        0.000       16.152     8467.719
      27.390      240.500       16.152     8467.719
      27.394      157.700       16.152     8467.719
      27.399      133.100       16.152     8467.719
      27.403        0.000       16.152     8467.719
      27.407      192.100       16.152     8467.719
      27.411        0.000       16.152     8467.719
      27.415        0.000       16.152     8467.719
      27.419      244.200       16.152     8467.719
      27.423        0.000       16.152     8467.719
      27.427      240.600       16.152     8467.719
      27.432        0.000       16.152     8467.719
      27.436        0.000       16.152     8467.719
      27.440      241.900       16.152     8467.719
      27.444        0.000       16.152     8467.719
      27.448      240.700       16.152     8467.719
      27.452        0.000       16.152     8467.719
      27.457      239.600       16.152     8467.719
      27.461        0.000       16.152     8467.719
      27.465        0.000       16.152     8467.719
      27.469      244.100       16.152     8467.719
      27.473        0.000       16.152     8467.719
      27.477      236.500       16.152     8467.719
      27.482        0.000       16.152     8467.719
      27.486        0.000       16.152     8467.719
      27.490      240.800       16.152     8467.719
      27.494      156.600       16.152     8467.719
      27.498      130.900       16.152     8467.719
      27.502        0.000       16.152     8467.719
      27.507        0.000       16.152     8467.719
      27.511      239.300       16.152     8467.719
      27.515        0.000       16.152     8467.719
      27.519      239.100       16.152     8467.719
      27.523        0.000       16.152     8467.719
      27.528        0.000       16.152     8467.719
      27.532      231.800       16.152     8467.719
      27.536        0.000       16.152     8467.719
      27.540      240.400       16.152     8467.719
      27.544        0.000       16.152     8467.719
      27.549      239.700       16.152     8467.719
      27.553       86.400       16.152     8467.719
      27.557        0.000       16.152     8467.719
      27.561        0.000       16.152     8467.719
      27.565      294.400       16.152     8467.719
      27.569       31.600       16.152     8467.719
      27.574      147.100       16.152     8467.719
      27.578        0.000       16.152     8467.719
      27.582      240.000       16.152     8467.719
      27.586        0.000       16.152     8467.719
      27.590        0.000       16.152     8467.719
      27.595      258.000       16.152     8467.719
      27.599      110.600       16.152     8467.719
      27.603      111.400       16.152     8467.719
      27.607        0.000       16.152     8467.719
      27.611        0.000       16.152     8467.719
      27.615      243.400       16.152     8467.719
      27.620        0.000       16.152     8467.719
      27.624      243.300       16.152     8467.719
      27.628       57.800       16.152     8467.719
      27.632      182.400       16.152     8467.719
      27.636        0.000       16.152     8467.719
      27.640        0.000       16.152     8467.719
      27.644      239.200       16.152     8467.719
      27.649        0.000       16.152     8467.719
      27.653      237.900       16.152     8467.719
      27.657        0.000       16.152     8467.719
      27.661        0.000       16.152     8467.719
      27.665      275.300       16.152     8467.719
      27.669        0.000       16.152     8467.719
      27.674      181.600       16.152     8467.719
      27.678       84.600       16.152     8467.719
      27.682      155.300       16.152     8467.719
      27.686       79.800       16.152     8467.719
      27.690        0.000       16.152     8467.719
      27.695      212.900       16.152     8467.719
      27.699        0.000       16.152     8467.719
      27.703        0.000       16.152     8467.719
      27.707      243.000       16.152     8467.719
      27.711        0.000       16.152     8467.719
      27.716      237.200       16.152     8467.719
      27.720      146.200       16.152     8467.719
      27.725        0.000       16.152     8467.719
      27.729      200.200       16.152     8467.719
      27.734        0.000       16.152     8467.719
      27.738      149.300       16.152     8467.719
      27.742        0.000       16.152     8467.719
      27.747      237.400       16.152     8467.719
      27.751        0.000       16.152     8467.719
      27.755        0.000       16.152     8467.719
      27.759      237.200       16.152     8467.719
      27.763        0.000       16.152     8467.719
      27.768      233.600       16.152     8467.719
      27.772        0.000       16.152     8467.719
      27.776      236.200       16.152     8467.719
      27.780        0.000       16.152     8467.719
      27.785        0.000       16.152     8467.719
      27.789      234.700       16.152     8467.719
      27.793      160.200       16.152     8467.719
      27.798       73.700       16.152     8467.719
      27.802        0.000       16.152     8467.719
      27.806      235.600       16.152     8467.719
      27.810        0.000       16.152     8467.719
      27.815        0.000       16.152     8467.719
      27.819      226.000       16.152     8467.719
      27.823        0.000       16.152     8467.719
      27.828      224.000       16.152     8467.719
      27.832       58.600       16.152     8467.719
      27.836        0.000       16.152     8467.719
      27.841      231.600       16.152     8467.719
      27.845        0.000       16.152     8467.719
      27.849      234.200       16.152     8467.719
      27.854        0.000       16.152     8467.719
      27.858        0.000       16.152     8467.719
      27.862      305.400       16.152     8467.719
      27.866        0.000       16.152     8467.719
      27.871        0.000       16.152     8467.719
      27.875      306.100       16.152     8467.719
      27.879        0.000       16.152     8467.719
      27.884      158.400       16.152     8467.719
      27.889        0.000       16.152     8467.719
      27.893      258.300       16.152     8467.719
      27.897        0.000       16.152     8467.719
      27.902      198.600       16.152     8467.719
      27.906        0.000       16.152     8467.719
      27.910      131.400       16.152     8467.719
      27.915        0.000       16.152     8467.719
      27.919      229.100       16.152     8467.719
      27.923        0.000       16.152     8467.719
      27.928      228.900       16.152     8467.719
      27.932        0.000       16.152     8467.719
      27.936        0.000       16.152     8467.719
      27.941      232.400       16.152     8467.719
      27.945        0.000       16.152     8467.719
      27.949      228.500       16.152     8467.719
      27.954        0.000       16.152     8467.719
      27.958      230.400       16.152     8467.719
      27.962        0.000       16.152     8467.719
      27.967        0.000       16.152     8467.719
      27.971      230.100       16.152     8467.719
      27.975        0.000       16.152     8467.719
      27.980      235.500       16.152     8467.719
      27.984        0.000       16.152     8467.719
      27.988      234.600       16.152     8467.719
      27.992        0.000       16.152     8467.719
      27.997      148.300       16.152     8467.719
      28.001        0.000       16.152     8467.719
      28.005      237.800       16.152     8467.719
      28.009        0.000       16.152     8467.719
      28.014      237.100       16.152     8467.719
      28.018        0.000       16.152     8467.719
      28.022        0.000       16.152     8467.719
      28.026      306.400       16.152     8467.719
      28.031        0.000       16.152     8467.719
      28.035      168.900       16.152     8467.719
      28.039       65.900       16.152     8467.719
      28.043        0.000       16.152     8467.719
      28.048      235.700       16.152     8467.719
      28.052        0.000       16.152     8467.719
      28.056        0.000       16.152     8467.719
      28.060      308.200       16.152     8467.719
      28.065        0.000       16.152     8467.719
      28.069      166.500       16.152     8467.719
      28.073        0.000       16.152     8467.719
      28.077      232.300       16.152     8467.719
      28.082        0.000       16.152     8467.719
      28.086        0.000       16.152     8467.719
      28.090      234.300       16.152     8467.719
      28.094      152.200       16.152     8467.719
      28.099       83.100       16.152     8467.719
      28.103        0.000       16.152     8467.719
      28.107      235.600       16.152     8467.719
      28.111        0.000       16.152     8467.719
      28.116        0.000       16.152     8467.719
      28.120      235.600       16.152     8467.719
      28.124        0.000       16.152     8467.719
      28.128      216.400       16.152     8467.719
      28.133        0.000       16.152     8467.719
      28.137      234.500       16.152     8467.719
      28.141        0.000       16.152     8467.719
      28.146        0.000       16.152     8467.719
      28.150      236.100       16.152     8467.719
      28.154        0.000       16.152     8467.719
      28.158      278.500       16.152     8467.719
      28.163       38.300       16.152     8467.719
      28.167      103.400       16.152     8467.719
      28.171       92.000       16.152     8467.719
      28.175      147.800       16.152     8467.719
      28.180       87.800       16.152     8467.719
      28.184        0.000       16.152     8467.719
      28.188      226.400       16.152     8467.719
      28.193      106.100       16.152     8467.719
      28.197        0.000       16.152     8467.719
      28.201      125.100       16.152     8467.719
      28.206        0.000       16.152     8467.719
      28.210      230.500       16.152     8467.719
      28.214        0.000       16.152     8467.719
      28.218      235.100       16.152     8467.719
      28.223        0.000       16.152     8467.719
      28.227        0.000       16.152     8467.719
      28.231      233.200       16.152     8467.719
      28.235        0.000       16.152     8467.719
      28.240      235.100       16.152     8467.719
      28.244        0.000       16.152     8467.719
      28.248      234.200       16.152     8467.719
      28.252        0.000       16.152     8467.719
      28.257        0.000       16.152     8467.719
      28.261      235.900       16.152     8467.719
      28.265      149.900       16.152     8467.719
      28.269       82.000       16.152     8467.719
      28.274        0.000       16.152     8467.719
      28.278      233.700       16.152     8467.719
      28.282        0.000       16.152     8467.719
      28.287        0.000       16.152     8467.719
      28.291      234.200       16.152     8467.719
      28.295      109.400       16.152     8467.719
      28.299      125.300       16.152     8467.719
      28.304        0.000       16.152     8467.719
      28.308      231.100       16.152     8467.719
      28.312        0.000       16.152     8467.719
      28.317        0.000       16.152     8467.719
      28.321      236.000       16.152     8467.719
      28.325        0.000       16.152     8467.719
      28.329      235.000       16.152     8467.719
      28.334        0.000       16.152     8467.719
      28.338        0.000       16.152     8467.719
      28.342      233.900       16.152     8467.719
      28.346        0.000       16.152     8467.719
      28.351      233.800       16.152     8467.719
      28.355        0.000       16.152     8467.719
      28.359      232.200       16.152     8467.719
      28.364        0.000       16.152     8467.719
      28.368        0.000       16.152     8467.719
      28.372      232.200       16.152     8467.719
      28.376        0.000       16.152     8467.719
      28.381      234.100       16.152     8467.719
      28.385        0.000       16.152     8467.719
      28.389      262.800       16.152     8467.719
      28.393       82.000       16.152     8467.719
      28.398        0.000       16.152     8467.719
      28.402      154.500       16.152     8467.719
      28.406        0.000       16.152     8467.719
      28.410      232.300       16.152     8467.719
      28.415        0.000       16.152     8467.719
      28.419        0.000       16.152     8467.719
      28.423      300.700       16.152     8467.719
      28.427       46.600       16.152     8467.719
      28.432      119.100       16.152     8467.719
      28.436       67.700       16.152     8467.719
      28.440        0.000       16.152     8467.719
      28.445      278.800       16.152     8467.719
      28.449        0.000       16.152     8467.719
      28.453        0.000       16.152     8467.719
      28.458      231.400       16.152     8467.719
      28.462        0.000       16.152     8467.719
      28.466      234.700       16.152     8467.719
      28.470        0.000       16.152     8467.719
      28.475      235.400       16.152     8467.719
      28.479        0.000       16.152     8467.719
      28.483        0.000       16.152     8467.719
      28.487      227.000       16.152     8467.719
      28.492        0.000       16.152     8467.719
      28.496      224.700       16.152     8467.719
      28.501        0.000       16.152     8467.719
      28.505      224.200       16.152     8467.719
      28.510        0.000       16.152     8467.719
      28.514      223.900       16.152     8467.719
      28.519        0.000       16.152     8467.719
      28.523        0.000       16.152     8467.719
      28.527      233.400       16.152     8467.719
      28.532        0.000       16.152     8467.719
      28.536      233.300       16.152     8467.719
      28.540        0.000       16.152     8467.719
      28.545      233.000       16.152     8467.719
      28.549        0.000       16.152     8467.719
      28.553        0.000       16.152     8467.719
      28.557      234.700       16.152     8467.719
      28.562        0.000       16.152     8467.719
      28.566      232.400       16.152     8467.719
      28.570        0.000       16.152     8467.719
      28.574      233.300       16.152     8467.719
      28.579        0.000       16.152     8467.719
      28.583        0.000       16.152     8467.719
      28.587      230.300       16.152     8467.719
      28.592        0.000       16.152     8467.719
      28.596      233.900       16.152     8467.719
      28.600        0.000       16.152     8467.719
      28.605      233.600       16.152     8467.719
      28.609        0.000       16.152     8467.719
      28.613        0.000       16.152     8467.719
      28.617      231.300       16.152     8467.719
      28.622        0.000       16.152     8467.719
      28.626      236.200       16.152     8467.719
      28.630        0.000       16.152     8467.719
      28.635      189.600       16.152     8467.719
      28.639        0.000       16.152     8467.719
      28.643      221.200       16.152     8467.719
      28.648        0.000       16.152     8467.719
      28.652        0.000       16.152     8467.719
      28.657      219.500       16.152     8467.719
      28.661      176.800       16.152     8467.719
      28.665       54.200       16.152     8467.719
      28.670      161.600       16.152     8467.719
      28.674        0.000       16.152     8467.719
      28.678        0.000       16.152     8467.719
      28.682      226.600       16.152     8467.719
      28.687      165.800       16.152     8467.719
      28.691       90.000       16.152     8467.719
      28.695       57.600       16.152     8467.719
      28.700      150.100       16.152     8467.719
      28.704        0.000       16.152     8467.719
      28.708        0.000       16.152     8467.719
      28.713      235.200       16.152     8467.719
      28.717        0.000       16.152     8467.719
      28.721      234.100       16.152     8467.719
      28.725        0.000       16.152     8467.719
      28.730      236.200       16.152     8467.719
      28.734        0.000       16.152     8467.719
      28.738        0.000       16.152     8467.719
      28.742      233.300       16.152     8467.719
      28.747        0.000       16.152     8467.719
      28.751      234.400       16.152     8467.719
      28.755       51.200       16.152     8467.719
      28.759      183.300       16.152     8467.719
      28.764        0.000       16.152     8467.719
      28.768        0.000       16.152     8467.719
      28.772      235.000       16.152     8467.719
      28.776        0.000       16.152     8467.719
      28.781      235.600       16.152     8467.719
      28.785        0.000       16.152     8467.719
      28.789      236.700       16.152     8467.719
      28.793       85.300       16.152     8467.719
      28.798        0.000       16.152     8467.719
      28.802      152.200       16.152     8467.719
      28.806        0.000       16.152     8467.719
      28.810      234.300       16.152     8467.719
      28.815        0.000       16.152     8467.719
      28.819      192.000       16.152     8467.719
      28.823        0.000       16.152     8467.719
      28.827      229.400       16.152     8467.719
      28.832        0.000       16.152     8467.719
      28.836      193.400       16.152     8467.719
      28.840        0.000       16.152     8467.719
      28.845        0.000       16.152     8467.719
      28.849      227.400       16.152     8467.719
      28.853      138.700       16.152     8467.719
      28.857       58.800       16.152     8467.719
      28.862        0.000       16.152     8467.719
      28.866      235.900       16.152     8467.719
      28.870        0.000       16.152     8467.719
      28.874      247.100       16.152     8467.719
      28.879        0.000       16.152     8467.719
      28.883        0.000       16.152     8467.719
      28.887      232.000       16.152     8467.719
      28.892        0.000       16.152     8467.719
      28.896      222.800       16.152     8467.719
      28.902        0.000       16.152     8467.719
      28.906      167.100       16.152     8467.719
      28.910        0.000       16.152     8467.719
      28.914      174.100       16.152     8467.719
      28.919        0.000       16.152     8467.719
      28.923      234.400       16.152     8467.719
      28.927        0.000       16.152     8467.719
      28.932      224.800       16.152     8467.719
      28.936        0.000       16.152     8467.719
      28.941        0.000       16.152     8467.719
      28.945      233.300       16.152     8467.719
      28.949        0.000       16.152     8467.719
      28.954      233.500       16.152     8467.719
      28.958        0.000       16.152     8467.719
      28.962      233.100       16.152     8467.719
      28.966       78.300       16.152     8467.719
      28.971        0.000       16.152     8467.719
      28.975      233.900       16.152     8467.719
      28.979        0.000       16.152     8467.719
      28.984      204.600       16.152     8467.719
      28.988        0.000       16.152     8467.719
      28.992        0.000       16.152     8467.719
      28.997      219.800       16.152     8467.719
      29.001        0.000       16.152     8467.719
      29.006      225.000       16.152     8467.719
      29.010        0.000       16.152     8467.719
      29.014      233.700       16.152     8467.719
      29.019        0.000       16.152     8467.719
      29.023        0.000       16.152     8467.719
      29.027      224.900       16.152     8467.719
      29.032        0.000       16.152     8467.719
      29.036      228.300       16.152     8467.719
      29.040        0.000       16.152     8467.719
      29.045      228.400       16.152     8467.719
      29.049      122.000       16.152     8467.719
      29.053      109.400       16.152     8467.719
      29.058       72.400       16.152     8467.719
      29.062        0.000       16.152     8467.719
      29.066      233.300       16.152     8467.719
      29.071        0.000       16.152     8467.719
      29.075        0.000       16.152     8467.719
      29.079      235.900       16.152     8467.719
      29.083        0.000       16.152     8467.719
      29.088      235.000       16.152     8467.719
      29.092        0.000       16.152     8467.719
      29.096      231.600       16.152     8467.719
      29.100        0.000       16.152     8467.719
      29.105        0.000       16.152     8467.719
      29.109      232.600       16.152     8467.719
      29.113        0.000       16.152     8467.719
      29.118      232.700       16.152     8467.719
      29.122        0.000       16.152     8467.719
      29.126      235.400       16.152     8467.719
      29.130        0.000       16.152     8467.719
      29.135        0.000       16.152     8467.719
      29.139      238.100       16.152     8467.719
      29.143        0.000       16.152     8467.719
      29.147      233.400       16.152     8467.719
      29.152       51.000       16.152     8467.719
      29.156        0.000       16.152     8467.719
      29.160      233.800       16.152     8467.719
      29.164       97.100       16.152     8467.719
      29.169        0.000       16.152     8467.719
      29.173      234.500       16.152     8467.719
      29.177      107.100       16.152     8467.719
      29.181      102.600       16.152     8467.719
      29.186       25.300       16.152     8467.719
      29.190        0.000       16.152     8467.719
      29.194      238.400       16.152     8467.719
      29.199        0.000       16.152     8467.719
      29.203      214.100       16.152     8467.719
      29.207        0.000       16.152     8467.719
      29.212        0.000       16.152     8467.719
      29.216      257.900       16.152     8467.719
      29.220        0.000       16.152     8467.719
      29.225      262.900       16.152     8467.719
      29.229        9.700       16.152     8467.719
      29.233        0.000       16.152     8467.719
      29.238      218.500       16.152     8467.719
      29.242        0.000       16.152     8467.719
      29.246      233.600       16.152     8467.719
      29.251        0.000       16.152     8467.719
      29.255      234.600       16.152     8467.719
      29.259        0.000       16.152     8467.719
      29.263        0.000       16.152     8467.719
      29.267      235.700       16.152     8467.719
      29.272        0.000       16.152     8467.719
      29.276      236.100       16.152     8467.719
      29.280        0.000       16.152     8467.719
      29.284      235.500       16.152     8467.719
      29.289        0.000       16.152     8467.719
      29.293      189.700       16.152     8467.719
      29.297       37.000       16.152     8467.719
      29.302        0.000       16.152     8467.719
      29.306      236.600       16.152     8467.719
      29.310        0.000       16.152     8467.719
      29.315      236.300       16.152     8467.719
      29.319        0.000       16.152     8467.719
      29.323        0.000       16.152     8467.719
      29.327      235.800       16.152     8467.719
      29.332        0.000       16.152     8467.719
      29.336      235.500       16.152     8467.719
      29.340        0.000       16.152     8467.719
      29.344        0.000       16.152     8467.719
      29.349      230.100       16.152     8467.719
      29.353        0.000       16.152     8467.719
      29.357      237.500       16.152     8467.719
      29.361        0.000       16.152     8467.719
      29.366      235.800       16.152     8467.719
      29.370        0.000       16.152     8467.719
      29.374        0.000       16.152     8467.719
      29.378      233.100       16.152     8467.719
      29.383        0.000       16.152     8467.719
      29.387      235.200       16.152     8467.719
      29.391        0.000       16.152     8467.719
      29.395      237.100       16.152     8467.719
      29.400        0.000       16.152     8467.719
      29.404        0.000       16.152     8467.719
      29.408      235.800       16.152     8467.719
      29.412        0.000       16.152     8467.719
      29.417      233.100       16.152     8467.719
      29.421        0.000       16.152     8467.719
      29.425      236.700       16.152     8467.719
      29.429        0.000       16.152     8467.719
      29.434        0.000       16.152     8467.719
      29.438      234.900       16.152     8467.719
      29.442        0.000       16.152     8467.719
      29.446      233.100       16.152     8467.719
      29.451        0.000       16.152     8467.719
      29.455      235.200       16.152     8467.719
      29.459        0.000       16.152     8467.719
      29.463        0.000       16.152     8467.719
      29.468      234.300       16.152     8467.719
      29.472        0.000       16.152     8467.719
      29.476      234.700       16.152     8467.719
      29.480        0.000       16.152     8467.719
      29.485      236.100       16.152     8467.719
      29.489        0.000       16.152     8467.719
      29.493      195.900       16.152     8467.719
      29.497       39.400       16.152     8467.719
      29.502        0.000       16.152     8467.719
      29.506      236.900       16.152     8467.719
      29.510        0.000       16.152     8467.719
      29.514      235.200       16.152     8467.719
      29.519        0.000       16.152     8467.719
      29.523        0.000       16.152     8467.719
      29.527      236.300       16.152     8467.719
      29.531        0.000       16.152     8467.719
      29.536      232.800       16.152     8467.719
      29.540        0.000       16.152     8467.719
      29.544        0.000       16.152     8467.719
      29.548      234.600       16.152     8467.719
      29.553        0.000       16.152     8467.719
      29.557      237.200       16.152     8467.719
      29.561        0.000       16.152     8467.719
      29.565      236.300       16.152     8467.719
      29.569        0.000       16.152     8467.719
      29.574        0.000       16.152     8467.719
      29.578      228.000       16.152     8467.719
      29.582        0.000       16.152     8467.719
      29.587      233.400       16.152     8467.719
      29.591        0.000       16.152     8467.719
      29.595      229.500       16.152     8467.719
      29.600        0.000       16.152     8467.719
      29.604        0.000       16.152     8467.719
      29.608      234.000       16.152     8467.719
      29.612        0.000       16.152     8467.719
      29.617      234.700       16.152     8467.719
      29.621        0.000       16.152     8467.719
      29.625      232.200       16.152     8467.719
      29.629        0.000       16.152     8467.719
      29.634        0.000       16.152     8467.719
      29.638      235.100       16.152     8467.719
      29.642        0.000       16.152     8467.719
      29.646      227.200       16.152     8467.719
      29.651        0.000       16.152     8467.719
      29.655      226.800       16.152     8467.719
      29.660        0.000       16.152     8467.719
      29.664        0.000       16.152     8467.719
      29.668      230.700       16.152     8467.719
      29.673        0.000       16.152     8467.719
      29.677      229.200       16.152     8467.719
      29.681        0.000       16.152     8467.719
      29.686      234.600       16.152     8467.719
      29.690        0.000       16.152     8467.719
      29.694      197.900       16.152     8467.719
      29.698       39.100       16.152     8467.719
      29.703        0.000       16.152     8467.719
      29.707      237.100       16.152     8467.719
      29.711        0.000       16.152     8467.719
      29.715      235.800       16.152     8467.719
      29.720        0.000       16.152     8467.719
      29.724        0.000       16.152     8467.719
      29.728      299.500       16.152     8467.719
      29.733       24.000       16.152     8467.719
      29.737        0.000       16.152     8467.719
      29.741      265.900       16.152     8467.719
      29.746       83.600       16.152     8467.719
      29.750       88.100       16.152     8467.719
      29.754        0.000       16.152     8467.719
      29.759      233.000       16.152     8467.719
      29.763        0.000       16.152     8467.719
      29.767        0.000       16.152     8467.719
      29.771      233.100       16.152     8467.719
      29.776        0.000       16.152     8467.719
      29.780      234.500       16.152     8467.719
      29.784        0.000       16.152     8467.719
      29.789      233.600       16.152     8467.719
      29.793      109.500       16.152     8467.719
      29.797        0.000       16.152     8467.719
      29.801      123.300       16.152     8467.719
      29.806        0.000       16.152     8467.719
      29.810      235.000       16.152     8467.719
      29.814        0.000       16.152     8467.719
      29.818      235.600       16.152     8467.719
      29.823        0.000       16.152     8467.719
      29.827        0.000       16.152     8467.719
      29.831      236.000       16.152     8467.719
      29.835        0.000       16.152     8467.719
      29.840      224.000       16.152     8467.719
      29.844      121.300       16.152     8467.719
      29.849        0.000       16.152     8467.719
      29.853      203.600       16.152     8467.719
      29.858        0.000       16.152     8467.719
      29.862        0.000       16.152     8467.719
      29.867      232.800       16.152     8467.719
      29.871        0.000       16.152     8467.719
      29.875      253.800       16.152     8467.719
      29.880       55.300       16.152     8467.719
      29.885        0.000       16.152     8467.719
      29.889      165.600       16.152     8467.719
      29.893      169.700       16.152     8467.719
      29.898       63.800       16.152     8467.719
      29.902        0.000       16.152     8467.719
      29.906      232.400       16.152     8467.719
      29.911       37.400       16.152     8467.719
      29.915      142.400       16.152     8467.719
      29.919       51.900       16.152     8467.719
      29.923        0.000       16.152     8467.719
      29.928      228.300       16.152     8467.719
      29.932        0.000       16.152     8467.719
      29.936      232.100       16.152     8467.719
      29.941      109.700       16.152     8467.719
      29.945       75.500       16.152     8467.719
      29.949        0.000       16.152     8467.719
      29.954      157.600       16.152     8467.719
      29.958        0.000       16.152     8467.719
      29.962      232.900       16.152     8467.719
      29.967       98.000       16.152     8467.719
      29.971        0.000       16.152     8467.719
      29.975      231.900       16.152     8467.719
      29.980        0.000       16.152     8467.719
      29.984        0.000       16.152     8467.719
      29.988      233.300       16.152     8467.719
      29.992        0.000       16.152     8467.719
      29.997      233.300       16.152     8467.719
      30.001        0.000       16.152     8467.719
      30.005      233.700       16.152     8467.719
      30.010       39.300       16.152     8467.719
      30.014        0.000       16.152     8467.719
      30.018      193.900       16.152     8467.719
      30.022        0.000       16.152     8467.719
      30.027      233.500       16.152     8467.719
      30.031        0.000       16.152     8467.719
      30.035      213.200       16.152     8467.719
      30.040      127.800       16.152     8467.719
      30.044      100.900       16.152     8467.719
      30.048        0.000       16.152     8467.719
      30.052        0.000       16.152     8467.719
      30.057      233.300       16.152     8467.719
      30.061        0.000       16.152     8467.719
      30.065      235.300       16.152     8467.719
      30.070      106.400       16.152     8467.719
      30.074      127.700       16.152     8467.719
      30.078       17.800       16.152     8467.719
      30.082        0.000       16.152     8467.719
      30.087      231.100       16.152     8467.719
      30.091      151.200       16.152     8467.719
      30.095       51.300       16.152     8467.719
      30.100        0.000       16.152     8467.719
      30.104      233.400       16.152     8467.719
      30.108       52.000       16.152     8467.719
      30.113        0.000       16.152     8467.719
      30.117      180.300       16.152     8467.719
      30.121        0.000       16.152     8467.719
      30.125      232.600       16.152     8467.719
      30.130        0.000       16.152     8467.719
      30.134      234.500       16.152     8467.719
      30.138      121.500       16.152     8467.719
      30.143       62.500       16.152     8467.719
      30.147        0.000       16.152     8467.719
      30.151      171.200       16.152     8467.719
      30.156        0.000       16.152     8467.719
      30.160      233.400       16.152     8467.719
      30.164        0.000       16.152     8467.719
      30.169      224.600       16.152     8467.719
      30.173       69.000       16.152     8467.719
      30.177        0.000       16.152     8467.719
      30.182      232.000       16.152     8467.719
      30.186        0.000       16.152     8467.719
      30.190        0.000       16.152     8467.719
      30.195      273.700       16.152     8467.719
      30.199        0.000       16.152     8467.719
      30.203      190.100       16.152     8467.719
      30.208       69.700       16.152     8467.719
      30.212        0.000       16.152     8467.719
      30.216      231.800       16.152     8467.719
      30.221        0.000       16.152     8467.719
      30.225      231.700       16.152     8467.719
      30.229        0.000       16.152     8467.719
      30.233      159.200       16.152     8467.719
      30.238        0.000       16.152     8467.719
      30.242      217.300       16.152     8467.719
      30.246        0.000       16.152     8467.719
      30.251      237.200       16.152     8467.719
      30.255        0.000       16.152     8467.719
      30.259        0.000       16.152     8467.719
      30.263      236.500       16.152     8467.719
      30.268        0.000       16.152     8467.719
      30.272      237.200       16.152     8467.719
      30.276        0.000       16.152     8467.719
      30.280        0.000       16.152     8467.719
      30.284      236.900       16.152     8467.719
      30.289        0.000       16.152     8467.719
      30.293      291.300       16.152     8467.719
      30.297        0.000       16.152     8467.719
      30.301      181.600       16.152     8467.719
      30.306        0.000       16.152     8467.719
      30.310        0.000       16.152     8467.719
      30.314      236.900       16.152     8467.719
      30.318        0.000       16.152     8467.719
      30.323      237.800       16.152     8467.719
      30.327        0.000       16.152     8467.719
      30.331      235.100       16.152     8467.719
      30.335        0.000       16.152     8467.719
      30.339        0.000       16.152     8467.719
      30.344      233.100       16.152     8467.719
      30.348        0.000       16.152     8467.719
      30.352      237.100       16.152     8467.719
      30.356        0.000       16.152     8467.719
      30.361      237.900       16.152     8467.719
      30.365        0.000       16.152     8467.719
      30.369        0.000       16.152     8467.719
      30.373      235.800       16.152     8467.719
      30.378        0.000       16.152     8467.719
      30.382      235.700       16.152     8467.719
      30.386        0.000       16.152     8467.719
      30.390        0.000       16.152     8467.719
      30.395      291.200       16.152     8467.719
      30.399        0.000       16.152     8467.719
      30.403      180.000       16.152     8467.719
      30.407        0.000       16.152     8467.719
      30.411      235.900       16.152     8467.719
      30.416        0.000       16.152     8467.719
      30.420        0.000       16.152     8467.719
      30.424      237.700       16.152     8467.719
      30.428        0.000       16.152     8467.719
      30.433      237.100       16.152     8467.719
      30.437        0.000       16.152     8467.719
      30.441      229.700       16.152     8467.719
      30.446        0.000       16.152     8467.719
      30.450        0.000       16.152     8467.719
      30.454      225.700       16.152     8467.719
      30.459        0.000       16.152     8467.719
      30.463      230.000       16.152     8467.719
      30.467        0.000       16.152     8467.719
      30.472      228.400       16.152     8467.719
      30.476        0.000       16.152     8467.719
      30.480      232.800       16.152     8467.719
      30.485        0.000       16.152     8467.719
      30.489        0.000       16.152     8467.719
      30.493      285.900       16.152     8467.719
      30.498        0.000       16.152     8467.719
      30.502      179.000       16.152     8467.719
      30.506        0.000       16.152     8467.719
      30.511      233.100       16.152     8467.719
      30.515        0.000       16.152     8467.719
      30.519        0.000       16.152     8467.719
      30.523      232.200       16.152     8467.719
      30.528        0.000       16.152     8467.719
      30.532      234.100       16.152     8467.719
      30.536        0.000       16.152     8467.719
      30.541      233.700       16.152     8467.719
      30.545        0.000       16.152     8467.719
      30.549        0.000       16.152     8467.719
      30.553      234.600       16.152     8467.719
      30.558        0.000       16.152     8467.719
      30.562      237.600       16.152     8467.719
      30.566        0.000       16.152     8467.719
      30.570        0.000       16.152     8467.719
      30.575      233.300       16.152     8467.719
      30.579        0.000       16.152     8467.719
      30.583      235.000       16.152     8467.719
      30.587        0.000       16.152     8467.719
      30.592      238.800       16.152     8467.719
      30.596       55.500       16.152     8467.719
      30.600        0.000       16.152     8467.719
      30.604      182.700       16.152     8467.719
      30.608        0.000       16.152     8467.719
      30.613      235.700       16.152     8467.719
      30.617        0.000       16.152     8467.719
      30.621      234.900       16.152     8467.719
      30.625        0.000       16.152     8467.719
      30.630        0.000       16.152     8467.719
      30.634      235.700       16.152     8467.719
      30.638        0.000       16.152     8467.719
      30.642      239.400       16.152     8467.719
      30.646        0.000       16.152     8467.719
      30.651      234.500       16.152     8467.719
      30.655        0.000       16.152     8467.719
      30.659        0.000       16.152     8467.719
      30.663      237.600       16.152     8467.719
      30.668        0.000       16.152     8467.719
      30.672      233.900       16.152     8467.719
      30.676        0.000       16.152     8467.719
      30.680        0.000       16.152     8467.719
      30.685      234.900       16.152     8467.719
      30.689        0.000       16.152     8467.719
      30.693      291.100       16.152     8467.719
      30.697        0.000       16.152     8467.719
      30.702      179.400       16.152     8467.719
      30.706        0.000       16.152     8467.719
      30.710        0.000       16.152     8467.719
      30.714      236.500       16.152     8467.719
      30.719        0.000       16.152     8467.719
      30.723      237.600       16.152     8467.719
      30.727        0.000       16.152     8467.719
      30.731      236.600       16.152     8467.719
      30.735       99.200       16.152     8467.719
      30.740        0.000       16.152     8467.719
      30.744      164.800       16.152     8467.719
      30.749      117.500       16.152     8467.719
      30.753      116.400       16.152     8467.719
      30.757       24.700       16.152     8467.719
      30.761        0.000       16.152     8467.719
      30.766      210.300       16.152     8467.719
      30.770        0.000       16.152     8467.719
      30.774      234.300       16.152     8467.719
      30.779        0.000       16.152     8467.719
      30.783      237.100       16.152     8467.719
      30.787        0.000       16.152     8467.719
      30.791        0.000       16.152     8467.719
      30.796      254.000       16.152     8467.719
      30.800      122.700       16.152     8467.719
      30.804       94.400       16.152     8467.719
      30.808        0.000       16.152     8467.719
      30.813      235.700       16.152     8467.719
      30.817        0.000       16.152     8467.719
      30.821        0.000       16.152     8467.719
      30.825      235.100       16.152     8467.719
      30.830        0.000       16.152     8467.719
      30.834      209.300       16.152     8467.719
      30.838        0.000       16.152     8467.719
      30.842      234.500       16.152     8467.719
      30.847        0.000       16.152     8467.719
      30.851        0.000       16.152     8467.719
      30.855      234.100       16.152     8467.719
      30.859        0.000       16.152     8467.719
      30.863      236.100       16.152     8467.719
      30.868       70.200       16.152     8467.719
      30.872      141.600       16.152     8467.719
      30.876       93.400       16.152     8467.719
      30.881      142.100       16.152     8467.719
      30.885        0.000       16.152     8467.719
      30.889        0.000       16.152     8467.719
      30.893      297.000       16.152     8467.719
      30.897        0.000       16.152     8467.719
      30.902      133.100       16.152     8467.719
      30.908        0.000       16.152     8467.719
      30.913      189.000       16.152     8467.719
      30.918        0.000       16.152     8467.719
      30.922      232.600       16.152     8467.719
      30.926        0.000       16.152     8467.719
      30.930      236.400       16.152     8467.719
      30.935        0.000       16.152     8467.719
      30.939        0.000       16.152     8467.719
      30.943      234.700       16.152     8467.719
      30.948        0.000       16.152     8467.719
      30.952      233.100       16.152     8467.719
      30.956        0.000       16.152     8467.719
      30.960      234.100       16.152     8467.719
      30.965      104.200       16.152     8467.719
      30.969        0.000       16.152     8467.719
      30.973        0.000       16.152     8467.719
      30.978      229.000       16.152     8467.719
      30.982        0.000       16.152     8467.719
      30.986      236.700       16.152     8467.719
      30.990        0.000       16.152     8467.719
      30.995      234.600       16.152     8467.719
      30.999       38.800       16.152     8467.719
      31.003        0.000       16.152     8467.719
      31.007      195.300       16.152     8467.719
      31.012        0.000       16.152     8467.719
      31.016      231.700       16.152     8467.719
      31.020        0.000       16.152     8467.719
      31.025      235.100       16.152     8467.719
      31.029        0.000       16.152     8467.719
      31.033      108.100       16.152     8467.719
      31.037       97.400       16.152     8467.719
      31.042      169.200       16.152     8467.719
      31.046        0.000       16.152     8467.719
      31.050      198.700       16.152     8467.719
      31.055        0.000       16.152     8467.719
      31.059        0.000       16.152     8467.719
      31.063      301.100       16.152     8467.719
      31.068        0.000       16.152     8467.719
      31.072      163.400       16.152     8467.719
      31.076      117.200       16.152     8467.719
      31.080      115.700       16.152     8467.719
      31.085        0.000       16.152     8467.719
      31.089        0.000       16.152     8467.719
      31.093      326.100       16.152     8467.719
      31.098        0.000       16.152     8467.719
      31.102      145.300       16.152     8467.719
      31.106        0.000       16.152     8467.719
      31.110      232.100       16.152     8467.719
      31.115        0.000       16.152     8467.719
      31.119        0.000       16.152     8467.719
      31.123      232.300       16.152     8467.719
      31.127        0.000       16.152     8467.719
      31.132      235.200       16.152     8467.719
      31.136        0.000       16.152     8467.719
      31.140      234.200       16.152     8467.719
      31.144        0.000       16.152     8467.719
      31.149        0.000       16.152     8467.719
      31.153      233.200       16.152     8467.719
      31.157        0.000       16.152     8467.719
      31.162      235.500       16.152     8467.719
      31.166        0.000       16.152     8467.719
      31.170      234.200       16.152     8467.719
      31.175        0.000       16.152     8467.719
      31.179        0.000       16.152     8467.719
      31.183      234.300       16.152     8467.719
      31.187        0.000       16.152     8467.719
      31.192      233.300       16.152     8467.719
      31.196       88.800       16.152     8467.719
      31.200      146.300       16.152     8467.719
      31.204        0.000       16.152     8467.719
      31.209        0.000       16.152     8467.719
      31.213      233.700       16.152     8467.719
      31.217        0.000       16.152     8467.719
      31.221      233.900       16.152     8467.719
      31.226        0.000       16.152     8467.719
      31.230      235.400       16.152     8467.719
      31.234        0.000       16.152     8467.719
      31.239      173.900       16.152     8467.719
      31.243        0.000       16.152     8467.719
      31.248      229.600       16.152     8467.719
      31.252        0.000       16.152     8467.719
      31.256        0.000       16.152     8467.719
      31.261      228.200       16.152     8467.719
      31.265        0.000       16.152     8467.719
      31.269      228.900       16.152     8467.719
      31.274        0.000       16.152     8467.719
      31.278      233.000       16.152     8467.719
      31.282        0.000       16.152     8467.719
      31.287        0.000       16.152     8467.719
      31.291      232.600       16.152     8467.719
      31.295      133.500       16.152     8467.719
      31.300       95.900       16.152     8467.719
      31.304        0.000       16.152     8467.719
      31.308      231.900       16.152     8467.719
      31.312        0.000       16.152     8467.719
      31.317        0.000       16.152     8467.719
      31.321      233.900       16.152     8467.719
      31.325        0.000       16.152     8467.719
      31.330      222.300       16.152     8467.719
      31.334        0.000       16.152     8467.719
      31.339      229.300       16.152     8467.719
      31.343        0.000       16.152     8467.719
      31.347      225.200       16.152     8467.719
      31.352        0.000       16.152     8467.719
      31.356        0.000       16.152     8467.719
      31.360      229.800       16.152     8467.719
      31.365        0.000       16.152     8467.719
      31.369      232.000       16.152     8467.719
      31.373        0.000       16.152     8467.719
      31.378      232.400       16.152     8467.719
      31.382        0.000       16.152     8467.719
      31.386        0.000       16.152     8467.719
      31.391      237.100       16.152     8467.719
      31.395      132.900       16.152     8467.719
      31.399       95.400       16.152     8467.719
      31.404        0.000       16.152     8467.719
      31.408      231.300       16.152     8467.719
      31.412        0.000       16.152     8467.719
      31.416        0.000       16.152     8467.719
      31.421      233.400       16.152     8467.719
      31.425      160.800       16.152     8467.719
      31.429        0.000       16.152     8467.719
      31.434        0.000       16.152     8467.719
      31.438      231.700       16.152     8467.719
      31.442        0.000       16.152     8467.719
      31.447      231.200       16.152     8467.719
      31.451        0.000       16.152     8467.719
      31.455      223.100       16.152     8467.719
      31.460       82.400       16.152     8467.719
      31.467       52.400       16.152     8467.719
      31.472      119.700       16.152     8467.719
      31.477      149.700       16.152     8467.719
      31.481      100.800       16.152     8467.719
      31.486       69.300       16.152     8467.719
      31.490        0.000       16.152     8467.719
      31.495      224.500       16.152     8467.719
      31.499        0.000       16.152     8467.719
      31.503      155.700       16.152     8467.719
      31.508        0.000       16.152     8467.719
      31.512      234.900       16.152     8467.719
      31.516        0.000       16.152     8467.719
      31.520      222.200       16.152     8467.719
      31.525        5.000       16.152     8467.719
      31.529        0.000       16.152     8467.719
      31.533      224.800       16.152     8467.719
      31.538        0.000       16.152     8467.719
      31.542      234.400       16.152     8467.719
      31.546        0.000       16.152     8467.719
      31.551      211.200       16.152     8467.719
      31.555      110.400       16.152     8467.719
      31.559      106.500       16.152     8467.719
      31.564        0.000       16.152     8467.719
      31.568      126.200       16.152     8467.719
      31.573        0.000       16.152     8467.719
      31.577      207.400       16.152     8467.719
      31.581      125.700       16.152     8467.719
      31.586      110.800       16.152     8467.719
      31.590        0.000       16.152     8467.719
      31.594      222.400       16.152     8467.719
      31.599       35.000       16.152     8467.719
      31.604       91.400       16.152     8467.719
      31.608      160.100       16.152     8467.719
      31.613        0.000       16.152     8467.719
      31.617      198.500       16.152     8467.719
      31.621       34.400       16.152     8467.719
      31.626      162.100       16.152     8467.719
      31.630        0.000       16.152     8467.719
      31.634      178.400       16.152     8467.719
      31.639       88.600       16.152     8467.719
      31.644      137.900       16.152     8467.719
      31.648        0.000       16.152     8467.719
      31.652        0.000       16.152     8467.719
      31.657      302.100       16.152     8467.719
      31.661        0.000       16.152     8467.719
      31.665      165.300       16.152     8467.719
      31.669        0.000       16.152     8467.719
      31.674      233.300       16.152     8467.719
      31.678        0.000       16.152     8467.719
      31.682        0.000       16.152     8467.719
      31.687      232.900       16.152     8467.719
      31.691        0.000       16.152     8467.719
      31.695      230.800       16.152     8467.719
      31.700        0.000       16.152     8467.719
      31.704      234.600       16.152     8467.719
      31.708        0.000       16.152     8467.719
      31.713        0.000       16.152     8467.719
      31.717      233.700       16.152     8467.719
      31.721        0.000       16.152     8467.719
      31.725      229.100       16.152     8467.719
      31.730        0.000       16.152     8467.719
      31.734      237.100       16.152     8467.719
      31.738        0.000       16.152     8467.719
      31.743      150.200       16.152     8467.719
      31.747        0.000       16.152     8467.719
      31.752      228.700       16.152     8467.719
      31.756      115.900       16.152     8467.719
      31.760        0.000       16.152     8467.719
      31.765      212.400       16.152     8467.719
      31.769        0.000       16.152     8467.719
      31.773      146.800       16.152     8467.719
      31.777        0.000       16.152     8467.719
      31.782      235.100       16.152     8467.719
      31.786        0.000       16.152     8467.719
      31.790      180.100       16.152     8467.719
      31.794       97.700       16.152     8467.719
      31.799        0.000       16.152     8467.719
      31.803      192.800       16.152     8467.719
      31.807        0.000       16.152     8467.719
      31.811      235.800       16.152     8467.719
      31.816        0.000       16.152     8467.719
      31.820        0.000       16.152     8467.719
      31.824      253.000       16.152     8467.719
      31.828        0.000       16.152     8467.719
      31.833      232.900       16.152     8467.719
      31.837        0.000       16.152     8467.719
      31.841      233.700       16.152     8467.719
      31.846        0.000       16.152     8467.719
      31.850        0.000       16.152     8467.719
      31.854      304.700       16.152     8467.719
      31.858        0.000       16.152     8467.719
      31.863        0.000       16.152     8467.719
      31.867      260.800       16.152     8467.719
      31.871        0.000       16.152     8467.719
      31.875      229.800       16.152     8467.719
      31.880        0.000       16.152     8467.719
      31.884        0.000       16.152     8467.719
      31.888      283.800       16.152     8467.719
      31.892      122.900       16.152     8467.719
      31.897       68.500       16.152     8467.719
      31.901        0.000       16.152     8467.719
      31.905        0.000       16.152     8467.719
      31.909      238.000       16.152     8467.719
      31.913        0.000       16.152     8467.719
      31.918      237.500       16.152     8467.719
      31.922      115.300       16.152     8467.719
      31.926       95.000       16.152     8467.719
      31.930      141.100       16.152     8467.719
      31.935        0.000       16.152     8467.719
      31.939        0.000       16.152     8467.719
      31.943      245.900       16.152     8467.719
      31.947        0.000       16.152     8467.719
      31.952      226.200       16.152     8467.719
      31.956       69.500       16.152     8467.719
      31.960      161.700       16.152     8467.719
      31.965      103.200       16.152     8467.719
      31.969        0.000       16.152     8467.719
      31.973        0.000       16.152     8467.719
      31.977      229.800       16.152     8467.719
      31.982        0.000       16.152     8467.719
      31.986      235.300       16.152     8467.719
      31.990       39.300       16.152     8467.719
      31.995      193.200       16.152     8467.719
      31.999        0.000       16.152     8467.719
      32.003        0.000       16.152     8467.719
      32.007      234.800       16.152     8467.719
      32.012        0.000       16.152     8467.719
      32.016      235.100       16.152     8467.719
      32.020        0.000       16.152     8467.719
      32.025      233.000       16.152     8467.719
      32.029        0.000       16.152     8467.719
      32.033        0.000       16.152     8467.719
      32.038      227.000       16.152     8467.719
      32.042        0.000       16.152     8467.719
      32.046      226.000       16.152     8467.719
      32.051        0.000       16.152     8467.719
      32.055      228.900       16.152     8467.719
      32.059        0.000       16.152     8467.719
      32.064        0.000       16.152     8467.719
      32.068      230.400       16.152     8467.719
      32.073        0.000       16.152     8467.719
      32.077      228.700       16.152     8467.719
      32.081        0.000       16.152     8467.719
      32.085      238.900       16.152     8467.719
      32.090        0.000       16.152     8467.719
      32.095      150.900       16.152     8467.719
      32.099       70.000       16.152     8467.719
      32.103        0.000       16.152     8467.719
      32.108      233.700       16.152     8467.719
      32.112        0.000       16.152     8467.719
      32.116      233.300       16.152     8467.719
      32.120       65.900       16.152     8467.719
      32.125        0.000       16.152     8467.719
      32.129      166.300       16.152     8467.719
      32.133        0.000       16.152     8467.719
      32.137      266.500       16.152     8467.719
      32.142        0.000       16.152     8467.719
      32.146      204.200       16.152     8467.719
      32.150        0.000       16.152     8467.719
      32.155      135.200       16.152     8467.719
      32.159        0.000       16.152     8467.719
      32.163      230.700       16.152     8467.719
      32.168        0.000       16.152     8467.719
      32.172      234.100       16.152     8467.719
      32.176       71.400       16.152     8467.719
      32.180        0.000       16.152     8467.719
      32.185      233.300       16.152     8467.719
      32.189        0.000       16.152     8467.719
      32.193      191.400       16.152     8467.719
      32.197       41.700       16.152     8467.719
      32.202        0.000       16.152     8467.719
      32.206      270.300       16.152     8467.719
      32.210        0.000       16.152     8467.719
      32.215      180.300       16.152     8467.719
      32.219       80.800       16.152     8467.719
      32.223        0.000       16.152     8467.719
      32.228      151.100       16.152     8467.719
      32.232        0.000       16.152     8467.719
      32.236      240.400       16.152     8467.719
      32.241      146.800       16.152     8467.719
      32.245       81.200       16.152     8467.719
      32.249        0.000       16.152     8467.719
      32.254      139.800       16.152     8467.719
      32.258       95.200       16.152     8467.719
      32.262        0.000       16.152     8467.719
      32.266      231.500       16.152     8467.719
      32.271        0.000       16.152     8467.719
      32.275      244.600       16.152     8467.719
      32.279        0.000       16.152     8467.719
      32.284      186.200       16.152     8467.719
      32.288       46.200       16.152     8467.719
      32.292      170.600       16.152     8467.719
      32.297       64.300       16.152     8467.719
      32.301        0.000       16.152     8467.719
      32.305      234.000       16.152     8467.719
      32.309       95.100       16.152     8467.719
      32.314        9.000       16.152     8467.719
      32.318      127.000       16.152     8467.719
      32.322      136.100       16.152     8467.719
      32.327       97.400       16.152     8467.719
      32.331        0.000       16.152     8467.719
      32.335      231.300       16.152     8467.719
      32.339        0.000       16.152     8467.719
      32.344      118.900       16.152     8467.719
      32.348      113.500       16.152     8467.719
      32.352       92.400       16.152     8467.719
      32.357      141.700       16.152     8467.719
      32.361        0.000       16.152     8467.719
      32.365      236.800       16.152     8467.719
      32.369        0.000       16.152     8467.719
      32.374        0.000       16.152     8467.719
      32.378      231.700       16.152     8467.719
      32.382      162.400       16.152     8467.719
      32.386       71.500       16.152     8467.719
      32.391        0.000       16.152     8467.719
      32.395      168.800       16.152     8467.719
      32.399       65.300       16.152     8467.719
      32.404        0.000       16.152     8467.719
      32.408      235.000       16.152     8467.719
      32.412        0.000       16.152     8467.719
      32.416      233.800       16.152     8467.719
      32.421        0.000       16.152     8467.719
      32.425        0.000       16.152     8467.719
      32.429      233.800       16.152     8467.719
      32.433        0.000       16.152     8467.719
      32.438      234.300       16.152     8467.719
      32.442        0.000       16.152     8467.719
      32.446      234.000       16.152     8467.719
      32.450       69.300       16.152     8467.719
      32.455      145.200       16.152     8467.719
      32.459       87.900       16.152     8467.719
      32.463        0.000       16.152     8467.719
      32.468        0.000       16.152     8467.719
      32.472      234.200       16.152     8467.719
      32.476      164.500       16.152     8467.719
      32.481       69.200       16.152     8467.719
      32.485       69.500       16.152     8467.719
      32.489      162.700       16.152     8467.719
      32.493       99.900       16.152     8467.719
      32.498       63.500       16.152     8467.719
      32.502       70.900       16.152     8467.719
      32.506        0.000       16.152     8467.719
      32.510      232.500       16.152     8467.719
      32.515      139.100       16.152     8467.719
      32.519       93.900       16.152     8467.719
      32.523      118.000       16.152     8467.719
      32.528       23.400       16.152     8467.719
      32.532       93.500       16.152     8467.719
      32.536        0.000       16.152     8467.719
      32.541      230.700       16.152     8467.719
      32.545        0.000       16.152     8467.719
      32.549      144.700       16.152     8467.719
      32.555      142.200       16.152     8467.719
      32.561        0.000       16.152     8467.719
      32.566      232.600       16.152     8467.719
      32.570        0.000       16.152     8467.719
      32.574        0.000       16.152     8467.719
      32.579      231.600       16.152     8467.719
      32.583        0.000       16.152     8467.719
      32.587      235.500       16.152     8467.719
      32.592        0.000       16.152     8467.719
      32.596      232.600       16.152     8467.719
      32.600        0.000       16.152     8467.719
      32.604        0.000       16.152     8467.719
      32.609      235.300       16.152     8467.719
      32.613        0.000       16.152     8467.719
      32.617      226.000       16.152     8467.719
      32.622        0.000       16.152     8467.719
      32.626      233.700       16.152     8467.719
      32.630        0.000       16.152     8467.719
      32.635      123.500       16.152     8467.719
      32.639        0.000       16.152     8467.719
      32.643      236.500       16.152     8467.719
      32.647        0.000       16.152     8467.719
      32.652      237.000       16.152     8467.719
      32.656        0.000       16.152     8467.719
      32.660        0.000       16.152     8467.719
      32.664      234.200       16.152     8467.719
      32.669        0.000       16.152     8467.719
      32.673      233.700       16.152     8467.719
      32.677      122.300       16.152     8467.719
      32.682       63.800       16.152     8467.719
      32.686        0.000       16.152     8467.719
      32.690      169.200       16.152     8467.719
      32.694      140.100       16.152     8467.719
      32.699       93.200       16.152     8467.719
      32.703        0.000       16.152     8467.719
      32.707      233.300       16.152     8467.719
      32.712        0.000       16.152     8467.719
      32.716      135.900       16.152     8467.719
      32.720        0.000       16.152     8467.719
      32.724      279.400       16.152     8467.719
      32.729        0.000       16.152     8467.719
      32.733      185.900       16.152     8467.719
      32.737        0.000       16.152     8467.719
      32.742        0.000       16.152     8467.719
      32.746      233.000       16.152     8467.719
      32.750        0.000       16.152     8467.719
      32.754      234.400       16.152     8467.719
      32.759        0.000       16.152     8467.719
      32.763      235.800       16.152     8467.719
      32.767        0.000       16.152     8467.719
      32.771      155.600       16.152     8467.719
      32.776        0.000       16.152     8467.719
      32.780      202.700       16.152     8467.719
      32.785        0.000       16.152     8467.719
      32.789      230.600       16.152     8467.719
      32.794       82.600       16.152     8467.719
      32.798        0.000       16.152     8467.719
      32.802      149.600       16.152     8467.719
      32.807        0.000       16.152     8467.719
      32.811      238.600       16.152     8467.719
      32.815       54.900       16.152     8467.719
      32.819      115.100       16.152     8467.719
      32.824      121.400       16.152     8467.719
      32.828      143.900       16.152     8467.719
      32.832       93.000       16.152     8467.719
      32.836      119.200       16.152     8467.719
      32.841       99.100       16.152     8467.719
      32.845       79.400       16.152     8467.719
      32.849        0.000       16.152     8467.719
      32.854      165.300       16.152     8467.719
      32.858       99.100       16.152     8467.719
      32.862      135.800       16.152     8467.719
      32.866        0.000       16.152     8467.719
      32.871        0.000       16.152     8467.719
      32.875      299.400       16.152     8467.719
      32.879       69.800       16.152     8467.719
      32.883        0.000       16.152     8467.719
      32.888      231.300       16.152     8467.719
      32.892       83.200       16.152     8467.719
      32.896       41.400       16.152     8467.719
      32.900      111.000       16.152     8467.719
      32.905        0.000       16.152     8467.719
      32.909      236.400       16.152     8467.719
      32.913       69.900       16.152     8467.719
      32.917        0.000       16.152     8467.719
      32.922      236.800       16.152     8467.719
      32.926        0.000       16.152     8467.719
      32.930      233.900       16.152     8467.719
      32.935        0.000       16.152     8467.719
      32.939        0.000       16.152     8467.719
      32.943      236.000       16.152     8467.719
      32.947        0.000       16.152     8467.719
      32.952      233.900       16.152     8467.719
      32.956        0.000       16.152     8467.719
      32.960      236.800       16.152     8467.719
      32.964      101.900       16.152     8467.719
      32.969        0.000       16.152     8467.719
      32.973        0.000       16.152     8467.719
      32.977      271.900       16.152     8467.719
      32.981        0.000       16.152     8467.719
      32.986        0.000       16.152     8467.719
      32.990      232.900       16.152     8467.719
      32.994      148.000       16.152     8467.719
      32.999       86.800       16.152     8467.719
      33.003        0.000       16.152     8467.719
      33.007      234.500       16.152     8467.719
      33.011       48.800       16.152     8467.719
      33.016        0.000       16.152     8467.719
      33.020      188.300       16.152     8467.719
      33.024        0.000       16.152     8467.719
      33.028      234.000       16.152     8467.719
      33.032        0.000       16.152     8467.719
      33.037      230.900       16.152     8467.719
      33.041        0.000       16.152     8467.719
      33.045      166.500       16.152     8467.719
      33.051       25.300       16.152     8467.719
      33.056      105.100       16.152     8467.719
      33.061        0.000       16.152     8467.719
      33.065      233.100       16.152     8467.719
      33.069        0.000       16.152     8467.719
      33.074      232.100       16.152     8467.719
      33.078        0.000       16.152     8467.719
      33.082      233.900       16.152     8467.719
      33.086        0.000       16.152     8467.719
      33.091        0.000       16.152     8467.719
      33.095      238.200       16.152     8467.719
      33.099        0.000       16.152     8467.719
      33.104      227.400       16.152     8467.719
      33.108      138.100       16.152     8467.719
      33.112        0.000       16.152     8467.719
      33.117        0.000       16.152     8467.719
      33.121      231.600       16.152     8467.719
      33.125      148.000       16.152     8467.719
      33.130       79.800       16.152     8467.719
      33.134        0.000       16.152     8467.719
      33.138      231.800       16.152     8467.719
      33.143        0.000       16.152     8467.719
      33.147        0.000       16.152     8467.719
      33.151      233.100       16.152     8467.719
      33.156        0.000       16.152     8467.719
      33.160      231.800       16.152     8467.719
      33.164        0.000       16.152     8467.719
      33.169      231.600       16.152     8467.719
      33.173        0.000       16.152     8467.719
      33.177      171.500       16.152     8467.719
      33.182       69.100       16.152     8467.719
      33.186      109.000       16.152     8467.719
      33.190      122.500       16.152     8467.719
      33.194      109.000       16.152     8467.719
      33.199        0.000       16.152     8467.719
      33.203      232.700       16.152     8467.719
      33.207       89.300       16.152     8467.719
      33.212        0.000       16.152     8467.719
      33.216      140.700       16.152     8467.719
      33.220      117.100       16.152     8467.719
      33.225      139.400       16.152     8467.719
      33.229       19.500       16.152     8467.719
      33.233      189.300       16.152     8467.719
      33.238        0.000       16.152     8467.719
      33.242      173.100       16.152     8467.719
      33.246       59.600       16.152     8467.719
      33.250        0.000       16.152     8467.719
      33.255      231.900       16.152     8467.719
      33.259        0.000       16.152     8467.719
      33.263      232.000       16.152     8467.719
      33.268        0.000       16.152     8467.719
      33.272        0.000       16.152     8467.719
      33.276      231.800       16.152     8467.719
      33.281      168.000       16.152     8467.719
      33.285        7.700       16.152     8467.719
      33.289        0.000       16.152     8467.719
      33.294      263.500       16.152     8467.719
      33.298        0.000       16.152     8467.719
      33.302      195.200       16.152     8467.719
      33.307        0.000       16.152     8467.719
      33.311      234.900       16.152     8467.719
      33.315        0.000       16.152     8467.719
      33.319        0.000       16.152     8467.719
      33.324      236.400       16.152     8467.719
      33.328        0.000       16.152     8467.719
      33.332      232.700       16.152     8467.719
      33.336        0.000       16.152     8467.719
      33.341        0.000       16.152     8467.719
      33.345      234.500       16.152     8467.719
      33.349        0.000       16.152     8467.719
      33.353      232.400       16.152     8467.719
      33.358        0.000       16.152     8467.719
      33.362      234.200       16.152     8467.719
      33.366        0.000       16.152     8467.719
      33.371        0.000       16.152     8467.719
      33.375      236.500       16.152     8467.719
      33.379        0.000       16.152     8467.719
      33.383      234.600       16.152     8467.719
      33.388        0.000       16.152     8467.719
      33.392      233.300       16.152     8467.719
      33.396       39.200       16.152     8467.719
      33.400        0.000       16.152     8467.719
      33.405      195.700       16.152     8467.719
      33.409        0.000       16.152     8467.719
      33.413      232.900       16.152     8467.719
      33.418        0.000       16.152     8467.719
      33.422      233.800       16.152     8467.719
      33.426        0.000       16.152     8467.719
      33.430        0.000       16.152     8467.719
      33.435      269.600       16.152     8467.719
      33.439        0.000       16.152     8467.719
      33.443      230.100       16.152     8467.719
      33.448        0.000       16.152     8467.719
      33.452        0.000       16.152     8467.719
      33.456      232.000       16.152     8467.719
      33.461        0.000       16.152     8467.719
      33.465      233.100       16.152     8467.719
      33.469        0.000       16.152     8467.719
      33.473      234.400       16.152     8467.719
      33.478        0.000       16.152     8467.719
      33.482        0.000       16.152     8467.719
      33.486      231.300       16.152     8467.719
      33.491        0.000       16.152     8467.719
      33.495      235.500       16.152     8467.719
      33.499        0.000       16.152     8467.719
      33.503      234.600       16.152     8467.719
      33.508        0.000       16.152     8467.719
      33.512        0.000       16.152     8467.719
      33.516      249.400       16.152     8467.719
      33.521        0.000       16.152     8467.719
      33.525      249.700       16.152     8467.719
      33.529       38.900       16.152     8467.719
      33.533        0.000       16.152     8467.719
      33.537      200.400       16.152     8467.719
      33.542        0.000       16.152     8467.719
      33.546      238.500       16.152     8467.719
      33.550        0.000       16.152     8467.719
      33.554        0.000       16.152     8467.719
      33.558      239.500       16.152     8467.719
      33.562        0.000       16.152     8467.719
      33.566      238.300       16.152     8467.719
      33.571      142.500       16.152     8467.719
      33.575        0.000       16.152     8467.719
      33.579        0.000       16.152     8467.719
      33.583      237.900       16.152     8467.719
      33.587        0.000       16.152     8467.719
      33.592      239.600       16.152     8467.719
      33.596       62.400       16.152     8467.719
      33.600        0.000       16.152     8467.719
      33.604      235.700       16.152     8467.719
      33.608        0.000       16.152     8467.719
      33.613        0.000       16.152     8467.719
      33.617      245.500       16.152     8467.719
      33.621        0.000       16.152     8467.719
      33.625      244.800       16.152     8467.719
      33.629        0.000       16.152     8467.719
      33.633      243.400       16.152     8467.719
      33.637        0.000       16.152     8467.719
      33.641        0.000       16.152     8467.719
      33.645      237.800       16.152     8467.719
      33.650        0.000       16.152     8467.719
      33.654      237.300       16.152     8467.719
      33.658        0.000       16.152     8467.719
      33.662        0.000       16.152     8467.719
      33.666      239.100       16.152     8467.719
      33.671      151.000       16.152     8467.719
      33.675        0.000       16.152     8467.719
      33.679      236.000       16.152     8467.719
      33.683       19.600       16.152     8467.719
      33.688        0.000       16.152     8467.719
      33.692      221.600       16.152     8467.719
      33.696       82.100       16.152     8467.719
      33.700      159.200       16.152     8467.719
      33.704        0.000       16.152     8467.719
      33.708        0.000       16.152     8467.719
      33.712      241.600       16.152     8467.719
      33.717        0.000       16.152     8467.719
      33.721      239.000       16.152     8467.719
      33.725        0.000       16.152     8467.719
      33.729      242.200       16.152     8467.719
      33.733        0.000       16.152     8467.719
      33.737        0.000       16.152     8467.719
      33.742      239.500       16.152     8467.719
      33.746        0.000       16.152     8467.719
      33.750      240.400       16.152     8467.719
      33.754        0.000       16.152     8467.719
      33.758        0.000       16.152     8467.719
      33.762      242.500       16.152     8467.719
      33.767        0.000       16.152     8467.719
      33.771      239.300       16.152     8467.719
      33.775        0.000       16.152     8467.719
      33.779      230.200       16.152     8467.719
      33.783       81.400       16.152     8467.719
      33.788       34.300       16.152     8467.719
      33.792        0.000       16.152     8467.719
      33.796      199.000       16.152     8467.719
      33.800        0.000       16.152     8467.719
      33.805      154.400       16.152     8467.719
      33.811        0.000       16.152     8467.719
      33.815      211.900       16.152     8467.719
      33.819        0.000       16.152     8467.719
      33.824      236.800       16.152     8467.719
      33.828        0.000       16.152     8467.719
      33.832      242.800       16.152     8467.719
      33.836       61.200       16.152     8467.719
      33.841      140.800       16.152     8467.719
      33.845       88.300       16.152     8467.719
      33.849       42.800       16.152     8467.719
      33.853      137.300       16.152     8467.719
      33.857      102.300       16.152     8467.719
      33.862        0.000       16.152     8467.719
      33.866      241.100       16.152     8467.719
      33.870      101.500       16.152     8467.719
      33.874       70.200       16.152     8467.719
      33.878      112.100       16.152     8467.719
      33.882        0.000       16.152     8467.719
      33.886        0.000       16.152     8467.719
      33.891      323.400       16.152     8467.719
      33.895       45.200       16.152     8467.719
      33.899      109.600       16.152     8467.719
      33.903      102.700       16.152     8467.719
      33.908        0.000       16.152     8467.719
      33.912      198.700       16.152     8467.719
      33.916        0.000       16.152     8467.719
      33.920      238.400       16.152     8467.719
      33.925        0.000       16.152     8467.719
      33.929        0.000       16.152     8467.719
      33.933      240.700       16.152     8467.719
      33.937        0.000       16.152     8467.719
      33.941      239.900       16.152     8467.719
      33.945        0.000       16.152     8467.719
      33.950        0.000       16.152     8467.719
      33.954      237.400       16.152     8467.719
      33.958        0.000       16.152     8467.719
      33.962      238.500       16.152     8467.719
      33.966      143.600       16.152     8467.719
      33.970        0.000       16.152     8467.719
      33.975      195.700       16.152     8467.719
      33.979        0.000       16.152     8467.719
      33.983      112.900       16.152     8467.719
      33.987      127.800       16.152     8467.719
      33.991      148.600       16.152     8467.719
      33.996       90.900       16.152     8467.719
      34.000      111.300       16.152     8467.719
      34.004        0.000       16.152     8467.719
      34.008        0.000       16.152     8467.719
      34.012      240.700       16.152     8467.719
      34.016        0.000       16.152     8467.719
      34.021      240.900       16.152     8467.719
      34.025        0.000       16.152     8467.719
      34.029        0.000       16.152     8467.719
      34.033      310.800       16.152     8467.719
      34.037       37.200       16.152     8467.719
      34.042        0.000       16.152     8467.719
      34.046      233.000       16.152     8467.719
      34.050       80.700       16.152     8467.719
      34.054      171.200       16.152     8467.719
      34.058       64.400       16.152     8467.719
      34.063        0.000       16.152     8467.719
      34.067      201.900       16.152     8467.719
      34.071       47.400       16.152     8467.719
      34.075      171.100       16.152     8467.719
      34.079       23.800       16.152     8467.719
      34.083        0.000       16.152     8467.719
      34.087      243.200       16.152     8467.719
      34.091        0.000       16.152     8467.719
      34.096      244.300       16.152     8467.719
      34.100        0.000       16.152     8467.719
      34.104        0.000       16.152     8467.719
      34.108      231.200       16.152     8467.719
      34.112        0.000       16.152     8467.719
      34.117      229.700       16.152     8467.719
      34.121        0.000       16.152     8467.719
      34.125      234.700       16.152     8467.719
      34.130        0.000       16.152     8467.719
      34.134        0.000       16.152     8467.719
      34.138      237.400       16.152     8467.719
      34.142        0.000       16.152     8467.719
      34.146      235.300       16.152     8467.719
      34.151        0.000       16.152     8467.719
      34.155        0.000       16.152     8467.719
      34.159      242.300       16.152     8467.719
      34.163        0.000       16.152     8467.719
      34.167      231.600       16.152     8467.719
      34.172        0.000       16.152     8467.719
      34.176      240.800       16.152     8467.719
      34.180        0.000       16.152     8467.719
      34.184      158.400       16.152     8467.719
      34.188       82.400       16.152     8467.719
      34.193      178.800       16.152     8467.719
      34.197       60.600       16.152     8467.719
      34.201        0.000       16.152     8467.719
      34.205      236.600       16.152     8467.719
      34.209        0.000       16.152     8467.719
      34.213        0.000       16.152     8467.719
      34.218      241.400       16.152     8467.719
      34.222        0.000       16.152     8467.719
      34.226      242.200       16.152     8467.719
      34.230        0.000       16.152     8467.719
      34.234      120.900       16.152     8467.719
      34.238        0.000       16.152     8467.719
      34.242      255.100       16.152     8467.719
      34.246       68.300       16.152     8467.719
      34.251      160.300       16.152     8467.719
      34.255        0.000       16.152     8467.719
      34.259        0.000       16.152     8467.719
      34.263      315.900       16.152     8467.719
      34.267        1.700       16.152     8467.719
      34.271        0.000       16.152     8467.719
      34.276      240.200       16.152     8467.719
      34.280        0.000       16.152     8467.719
      34.284      242.500       16.152     8467.719
      34.288      111.200       16.152     8467.719
      34.293       59.500       16.152     8467.719
      34.297      130.700       16.152     8467.719
      34.301       23.800       16.152     8467.719
      34.305        0.000       16.152     8467.719
      34.309      243.400       16.152     8467.719
      34.313        0.000       16.152     8467.719
      34.317      239.500       16.152     8467.719
      34.322        0.000       16.152     8467.719
      34.326      172.600       16.152     8467.719
      34.330      118.200       16.152     8467.719
      34.334        0.000       16.152     8467.719
      34.338      192.300       16.152     8467.719
      34.342        0.000       16.152     8467.719
      34.346        0.000       16.152     8467.719
      34.351      241.800       16.152     8467.719
      34.355        0.000       16.152     8467.719
      34.359      242.300       16.152     8467.719
      34.363        0.000       16.152     8467.719
      34.367      241.300       16.152     8467.719
      34.371        0.000       16.152     8467.719
      34.376        0.000       16.152     8467.719
      34.380      238.900       16.152     8467.719
      34.384        0.000       16.152     8467.719
      34.388      242.100       16.152     8467.719
      34.392        0.000       16.152     8467.719
      34.396      132.000       16.152     8467.719
      34.401      107.900       16.152     8467.719
      34.405        0.000       16.152     8467.719
      34.409      239.200       16.152     8467.719
      34.413        0.000       16.152     8467.719
      34.417      240.200       16.152     8467.719
      34.421        0.000       16.152     8467.719
      34.426        0.000       16.152     8467.719
      34.430      236.200       16.152     8467.719
      34.434        0.000       16.152     8467.719
      34.438      240.700       16.152     8467.719
      34.442        0.000       16.152     8467.719
      34.447        0.000       16.152     8467.719
      34.451      239.600       16.152     8467.719
      34.455        0.000       16.152     8467.719
      34.459      237.900       16.152     8467.719
      34.463        0.000       16.152     8467.719
      34.468      240.800       16.152     8467.719
      34.472        0.000       16.152     8467.719
      34.476        0.000       16.152     8467.719
      34.480      238.600       16.152     8467.719
      34.484        0.000       16.152     8467.719
      34.488      239.200       16.152     8467.719
      34.493      132.100       16.152     8467.719
      34.497        0.000       16.152     8467.719
      34.501      108.100       16.152     8467.719
      34.505        0.000       16.152     8467.719
      34.509      242.100       16.152     8467.719
      34.513        0.000       16.152     8467.719
      34.518      238.600       16.152     8467.719
      34.522        0.000       16.152     8467.719
      34.526        0.000       16.152     8467.719
      34.530      240.400       16.152     8467.719
      34.534      117.900       16.152     8467.719
      34.538      118.000       16.152     8467.719
      34.543        0.000       16.152     8467.719
      34.547        0.000       16.152     8467.719
      34.551      243.800       16.152     8467.719
      34.555        0.000       16.152     8467.719
      34.559      244.900       16.152     8467.719
      34.563        0.000       16.152     8467.719
      34.567      243.600       16.152     8467.719
      34.571        0.000       16.152     8467.719
      34.575        0.000       16.152     8467.719
      34.580      239.700       16.152     8467.719
      34.584        0.000       16.152     8467.719
      34.588      241.800       16.152     8467.719
      34.592        0.000       16.152     8467.719
      34.596      145.900       16.152     8467.719
      34.600       98.500       16.152     8467.719
      34.604        0.000       16.152     8467.719
      34.608      243.800       16.152     8467.719
      34.612        0.000       16.152     8467.719
      34.617        0.000       16.152     8467.719
      34.621      244.600       16.152     8467.719
      34.625        0.000       16.152     8467.719
      34.629      243.000       16.152     8467.719
      34.633        0.000       16.152     8467.719
      34.637        0.000       16.152     8467.719
      34.641      240.800       16.152     8467.719
      34.645        0.000       16.152     8467.719
      34.649      241.400       16.152     8467.719
      34.654        0.000       16.152     8467.719
      34.658      244.400       16.152     8467.719
      34.662        0.000       16.152     8467.719
      34.666        0.000       16.152     8467.719
      34.670      243.900       16.152     8467.719
      34.674        0.000       16.152     8467.719
      34.678      242.500       16.152     8467.719
      34.682        0.000       16.152     8467.719
      34.687        0.000       16.152     8467.719
      34.691      242.700       16.152     8467.719
      34.695      131.100       16.152     8467.719
      34.699      110.400       16.152     8467.719
      34.703        0.000       16.152     8467.719
      34.707      242.400       16.152     8467.719
      34.711        0.000       16.152     8467.719
      34.715        0.000       16.152     8467.719
      34.720      244.300       16.152     8467.719
      34.724        0.000       16.152     8467.719
      34.728      237.500       16.152     8467.719
      34.732        0.000       16.152     8467.719
      34.736        0.000       16.152     8467.719
      34.741      232.600       16.152     8467.719
      34.745        0.000       16.152     8467.719
      34.749      229.800       16.152     8467.719
      34.754        0.000       16.152     8467.719
      34.758      237.100       16.152     8467.719
      34.762        0.000       16.152     8467.719
      34.767        0.000       16.152     8467.719
      34.771      229.900       16.152     8467.719
      34.775      165.600       16.152     8467.719
      34.779       72.200       16.152     8467.719
      34.783        0.000       16.152     8467.719
      34.788      241.200       16.152     8467.719
      34.792       66.300       16.152     8467.719
      34.796       59.300       16.152     8467.719
      34.800      177.000       16.152     8467.719
      34.805        0.000       16.152     8467.719
      34.809        0.000       16.152     8467.719
      34.813      213.600       16.152     8467.719
      34.817        0.000       16.152     8467.719
      34.821      240.400       16.152     8467.719
      34.825      123.000       16.152     8467.719
      34.830        0.000       16.152     8467.719
      34.834        0.000       16.152     8467.719
      34.838      237.500       16.152     8467.719
      34.842        0.000       16.152     8467.719
      34.846      240.200       16.152     8467.719
      34.850        0.000       16.152     8467.719
      34.855      241.600       16.152     8467.719
      34.859       72.300       16.152     8467.719
      34.863        0.000       16.152     8467.719
      34.867      166.800       16.152     8467.719
      34.871        0.000       16.152     8467.719
      34.875      240.700       16.152     8467.719
      34.880        0.000       16.152     8467.719
      34.884        0.000       16.152     8467.719
      34.888      238.900       16.152     8467.719
      34.892      170.700       16.152     8467.719
      34.896       25.400       16.152     8467.719
      34.901      177.100       16.152     8467.719
      34.905        0.000       16.152     8467.719
      34.909        0.000       16.152     8467.719
      34.913      241.100       16.152     8467.719
      34.917        0.000       16.152     8467.719
      34.921      242.300       16.152     8467.719
      34.925       82.200       16.152     8467.719
      34.930      127.200       16.152     8467.719
      34.935       92.100       16.152     8467.719
      34.940        0.000       16.152     8467.719
      34.944      198.700       16.152     8467.719
      34.949        0.000       16.152     8467.719
      34.953        0.000       16.152     8467.719
      34.957      306.700       16.152     8467.719
      34.961        0.000       16.152     8467.719
      34.965      197.200       16.152     8467.719
      34.969       40.800       16.152     8467.719
      34.974        0.000       16.152     8467.719
      34.978      241.200       16.152     8467.719
      34.982        0.000       16.152     8467.719
      34.986        0.000       16.152     8467.719
      34.990      239.900       16.152     8467.719
      34.994      158.500       16.152     8467.719
      34.998       83.000       16.152     8467.719
      35.003        0.000       16.152     8467.719
      35.007      241.900       16.152     8467.719
      35.011        0.000       16.152     8467.719
      35.015        0.000       16.152     8467.719
      35.019      243.200       16.152     8467.719
      35.023      149.700       16.152     8467.719
      35.027        0.000       16.152     8467.719
      35.032        0.000       16.152     8467.719
      35.036      263.200       16.152     8467.719
      35.040        0.000       16.152     8467.719
      35.044      232.100       16.152     8467.719
      35.048        0.000       16.152     8467.719
      35.052        0.000       16.152     8467.719
      35.057      292.400       16.152     8467.719
      35.061        0.000       16.152     8467.719
      35.065      190.600       16.152     8467.719
      35.069        0.000       16.152     8467.719
      35.073      241.200       16.152     8467.719
      35.077        0.000       16.152     8467.719
      35.081        0.000       16.152     8467.719
      35.086      240.100       16.152     8467.719
      35.090      122.300       16.152     8467.719
      35.094      118.800       16.152     8467.719
      35.098        0.000       16.152     8467.719
      35.102        0.000       16.152     8467.719
      35.106      242.000       16.152     8467.719
      35.110        0.000       16.152     8467.719
      35.115      243.100       16.152     8467.719
      35.119        0.000       16.152     8467.719
      35.123        0.000       16.152     8467.719
      35.127      239.900       16.152     8467.719
      35.131        0.000       16.152     8467.719
      35.135      242.300       16.152     8467.719
      35.139        0.000       16.152     8467.719
      35.144      239.800       16.152     8467.719
      35.148        0.000       16.152     8467.719
      35.152        0.000       16.152     8467.719
      35.156      266.700       16.152     8467.719
      35.160        0.000       16.152     8467.719
      35.165      237.800       16.152     8467.719
      35.169        0.000       16.152     8467.719
      35.173        0.000       16.152     8467.719
      35.177      240.300       16.152     8467.719
      35.181        0.000       16.152     8467.719
      35.185      243.600       16.152     8467.719
      35.189       45.200       16.152     8467.719
      35.194      157.800       16.152     8467.719
      35.198       81.800       16.152     8467.719
      35.202        0.000       16.152     8467.719
      35.206      237.800       16.152     8467.719
      35.210        0.000       16.152     8467.719
      35.214        0.000       16.152     8467.719
      35.219      240.300       16.152     8467.719
      35.223        0.000       16.152     8467.719
      35.227      236.700       16.152     8467.719
      35.231        0.000       16.152     8467.719
      35.235        0.000       16.152     8467.719
      35.240      236.700       16.152     8467.719
      35.244        0.000       16.152     8467.719
      35.248      236.900       16.152     8467.719
      35.252        0.000       16.152     8467.719
      35.256      238.000       16.152     8467.719
      35.261        0.000       16.152     8467.719
      35.265        0.000       16.152     8467.719
      35.269      239.100       16.152     8467.719
      35.273        0.000       16.152     8467.719
      35.277      241.600       16.152     8467.719
      35.281        0.000       16.152     8467.719
      35.286        0.000       16.152     8467.719
      35.290      239.100       16.152     8467.719
      35.294      156.400       16.152     8467.719
      35.298       81.700       16.152     8467.719
      35.302        0.000       16.152     8467.719
      35.307      239.300       16.152     8467.719
      35.311        0.000       16.152     8467.719
      35.315        0.000       16.152     8467.719
      35.319      241.300       16.152     8467.719
      35.323        0.000       16.152     8467.719
      35.327      238.400       16.152     8467.719
      35.332        0.000       16.152     8467.719
      35.336      218.100       16.152     8467.719
      35.340        0.000       16.152     8467.719
      35.344        0.000       16.152     8467.719
      35.348      243.500       16.152     8467.719
      35.352        0.000       16.152     8467.719
      35.356      242.100       16.152     8467.719
      35.360        0.000       16.152     8467.719
      35.364        0.000       16.152     8467.719
      35.369      244.500       16.152     8467.719
      35.373        0.000       16.152     8467.719
      35.377      243.200       16.152     8467.719
      35.381        0.000       16.152     8467.719
      35.385        0.000       16.152     8467.719
      35.389      245.600       16.152     8467.719
      35.393      184.000       16.152     8467.719
      35.397       59.900       16.152     8467.719
      35.401        0.000       16.152     8467.719
      35.405      243.500       16.152     8467.719
      35.410        0.000       16.152     8467.719
      35.414        0.000       16.152     8467.719
      35.418      243.100       16.152     8467.719
      35.422       73.700       16.152     8467.719
      35.426        0.000       16.152     8467.719
      35.430      241.700       16.152     8467.719
      35.434        0.000       16.152     8467.719
      35.438      214.500       16.152     8467.719
      35.442        0.000       16.152     8467.719
      35.447        0.000       16.152     8467.719
      35.451      238.900       16.152     8467.719
      35.455        0.000       16.152     8467.719
      35.459      237.800       16.152     8467.719
      35.463        0.000       16.152     8467.719
      35.467      236.700       16.152     8467.719
      35.472        0.000       16.152     8467.719
      35.476        0.000       16.152     8467.719
      35.480      234.000       16.152     8467.719
      35.484        0.000       16.152     8467.719
      35.489      229.400       16.152     8467.719
      35.493      128.000       16.152     8467.719
      35.497      101.800       16.152     8467.719
      35.502        0.000       16.152     8467.719
      35.506        0.000       16.152     8467.719
      35.510      239.500       16.152     8467.719
      35.515        0.000       16.152     8467.719
      35.519      241.800       16.152     8467.719
      35.523        0.000       16.152     8467.719
      35.527        0.000       16.152     8467.719
      35.531      239.100       16.152     8467.719
      35.535        0.000       16.152     8467.719
      35.539      242.200       16.152     8467.719
      35.544        0.000       16.152     8467.719
      35.548      242.200       16.152     8467.719
      35.552       71.900       16.152     8467.719
      35.556        0.000       16.152     8467.719
      35.560      169.400       16.152     8467.719
      35.564        0.000       16.152     8467.719
      35.568      241.400       16.152     8467.719
      35.573        0.000       16.152     8467.719
      35.577        0.000       16.152     8467.719
      35.581      242.100       16.152     8467.719
      35.585      144.300       16.152     8467.719
      35.589       97.600       16.152     8467.719
      35.593      133.900       16.152     8467.719
      35.597      107.300       16.152     8467.719
      35.601        0.000       16.152     8467.719
      35.606        0.000       16.152     8467.719
      35.610      240.800       16.152     8467.719
      35.614        0.000       16.152     8467.719
      35.618      237.400       16.152     8467.719
      35.622        0.000       16.152     8467.719
      35.626        0.000       16.152     8467.719
      35.631      241.500       16.152     8467.719
      35.635      110.100       16.152     8467.719
      35.639        0.000       16.152     8467.719
      35.643      241.500       16.152     8467.719
      35.647        0.000       16.152     8467.719
      35.651      179.400       16.152     8467.719
      35.655       62.700       16.152     8467.719
      35.660        0.000       16.152     8467.719
      35.664      242.600       16.152     8467.719
      35.668        0.000       16.152     8467.719
      35.672      244.100       16.152     8467.719
      35.676        0.000       16.152     8467.719
      35.680        0.000       16.152     8467.719
      35.684      242.900       16.152     8467.719
      35.688      155.200       16.152     8467.719
      35.693       59.100       16.152     8467.719
      35.697       50.500       16.152     8467.719
      35.701      131.600       16.152     8467.719
      35.705        0.000       16.152     8467.719
      35.709      243.100       16.152     8467.719
      35.713        0.000       16.152     8467.719
      35.718      168.400       16.152     8467.719
      35.722        0.000       16.152     8467.719
      35.726      239.700       16.152     8467.719
      35.730        0.000       16.152     8467.719
      35.734        0.000       16.152     8467.719
      35.738      241.600       16.152     8467.719
      35.742        0.000       16.152     8467.719
      35.747      242.400       16.152     8467.719
      35.751       72.000       16.152     8467.719
      35.755        0.000       16.152     8467.719
      35.759      170.500       16.152     8467.719
      35.763        0.000       16.152     8467.719
      35.767      242.000       16.152     8467.719
      35.771        0.000       16.152     8467.719
      35.775      241.500       16.152     8467.719
      35.780        0.000       16.152     8467.719
      35.784      144.200       16.152     8467.719
      35.788        0.000       16.152     8467.719
      35.792      228.500       16.152     8467.719
      35.796       39.200       16.152     8467.719
      35.801        0.000       16.152     8467.719
      35.805      202.000       16.152     8467.719
      35.809        0.000       16.152     8467.719
      35.813      241.800       16.152     8467.719
      35.817       72.100       16.152     8467.719
      35.821        0.000       16.152     8467.719
      35.825      240.700       16.152     8467.719
      35.830       87.000       16.152     8467.719
      35.834       94.000       16.152     8467.719
      35.838      111.400       16.152     8467.719
      35.843        0.000       16.152     8467.719
      35.847        0.000       16.152     8467.719
      35.851      285.100       16.152     8467.719
      35.856        0.000       16.152     8467.719
      35.860      201.100       16.152     8467.719
      35.864        0.000       16.152     8467.719
      35.868        0.000       16.152     8467.719
      35.872      241.600       16.152     8467.719
      35.876        0.000       16.152     8467.719
      35.881      273.300       16.152     8467.719
      35.885        0.000       16.152     8467.719
      35.889        0.000       16.152     8467.719
      35.893      293.000       16.152     8467.719
      35.898        0.000       16.152     8467.719
      35.902      178.700       16.152     8467.719
      35.906        0.000       16.152     8467.719
      35.910      240.400       16.152     8467.719
      35.914       70.200       16.152     8467.719
      35.918        0.000       16.152     8467.719
      35.923        0.000       16.152     8467.719
      35.927      239.700       16.152     8467.719
      35.931        0.000       16.152     8467.719
      35.935      240.000       16.152     8467.719
      35.939        0.000       16.152     8467.719
      35.944      240.100       16.152     8467.719
      35.948       87.800       16.152     8467.719
      35.952        0.000       16.152     8467.719
      35.956      215.500       16.152     8467.719
      35.961        0.000       16.152     8467.719
      35.965      199.600       16.152     8467.719
      35.969        0.000       16.152     8467.719
      35.973        0.000       16.152     8467.719
      35.977      232.100       16.152     8467.719
      35.981        0.000       16.152     8467.719
      35.986      243.100       16.152     8467.719
      35.990        0.000       16.152     8467.719
      35.994      201.200       16.152     8467.719
      35.998       40.200       16.152     8467.719
      36.002        0.000       16.152     8467.719
      36.006      240.900       16.152     8467.719
      36.011        0.000       16.152     8467.719
      36.015      239.600       16.152     8467.719
      36.019        0.000       16.152     8467.719
      36.023        0.000       16.152     8467.719
      36.027      243.800       16.152     8467.719
      36.031        0.000       16.152     8467.719
      36.035      197.000       16.152     8467.719
      36.040        0.000       16.152     8467.719
      36.044      243.100       16.152     8467.719
      36.048        0.000       16.152     8467.719
      36.052        0.000       16.152     8467.719
      36.056      238.100       16.152     8467.719
      36.060        0.000       16.152     8467.719
      36.065      237.200       16.152     8467.719
      36.069        0.000       16.152     8467.719
      36.073      239.700       16.152     8467.719
      36.077        0.000       16.152     8467.719
      36.081        0.000       16.152     8467.719
      36.085      240.900       16.152     8467.719
      36.090        0.000       16.152     8467.719
      36.094      238.500       16.152     8467.719
      36.098        0.000       16.152     8467.719
      36.102        0.000       16.152     8467.719
      36.106      236.100       16.152     8467.719
      36.111        0.000       16.152     8467.719
      36.115      239.200       16.152     8467.719
      36.119        0.000       16.152     8467.719
      36.123      239.900       16.152     8467.719
      36.127        0.000       16.152     8467.719
      36.132        0.000       16.152     8467.719
      36.136      243.300       16.152     8467.719
      36.140        0.000       16.152     8467.719
      36.144      238.900       16.152     8467.719
      36.148        0.000       16.152     8467.719
      36.152        0.000       16.152     8467.719
      36.157      241.500       16.152     8467.719
      36.161        0.000       16.152     8467.719
      36.165      241.700       16.152     8467.719
      36.169        0.000       16.152     8467.719
      36.173      235.200       16.152     8467.719
      36.177       98.300       16.152     8467.719
      36.182        0.000       16.152     8467.719
      36.186        0.000       16.152     8467.719
      36.190      237.900       16.152     8467.719
      36.194      143.200       16.152     8467.719
      36.198        0.000       16.152     8467.719
      36.203      183.100       16.152     8467.719
      36.207        0.000       16.152     8467.719
      36.211      238.400       16.152     8467.719
      36.215        0.000       16.152     8467.719
      36.219        0.000       16.152     8467.719
      36.223      238.800       16.152     8467.719
      36.228        0.000       16.152     8467.719
      36.232      239.600       16.152     8467.719
      36.236        0.000       16.152     8467.719
      36.240        0.000       16.152     8467.719
      36.244      236.800       16.152     8467.719
      36.249        0.000       16.152     8467.719
      36.253      239.400       16.152     8467.719
      36.257        0.000       16.152     8467.719
      36.261      240.200       16.152     8467.719
      36.265        0.000       16.152     8467.719
      36.269        0.000       16.152     8467.719
      36.274      241.100       16.152     8467.719
      36.278      138.300       16.152     8467.719
      36.282        0.000       16.152     8467.719
      36.286      241.500       16.152     8467.719
      36.290        0.000       16.152     8467.719
      36.294      161.100       16.152     8467.719
      36.299       80.300       16.152     8467.719
      36.303        0.000       16.152     8467.719
      36.307      242.800       16.152     8467.719
      36.311       72.000       16.152     8467.719
      36.315        0.000       16.152     8467.719
      36.319      169.300       16.152     8467.719
      36.323        0.000       16.152     8467.719
      36.327      243.400       16.152     8467.719
      36.332      102.600       16.152     8467.719
      36.336        0.000       16.152     8467.719
      36.341      230.200       16.152     8467.719
      36.345       35.600       16.152     8467.719
      36.349      122.000       16.152     8467.719
      36.353        0.000       16.152     8467.719
      36.357      232.100       16.152     8467.719
      36.362        0.000       16.152     8467.719
      36.366        0.000       16.152     8467.719
      36.370      241.400       16.152     8467.719
      36.374        0.000       16.152     8467.719
      36.378      233.100       16.152     8467.719
      36.382        0.000       16.152     8467.719
      36.387        0.000       16.152     8467.719
      36.391      236.600       16.152     8467.719
      36.395      139.200       16.152     8467.719
      36.399      100.200       16.152     8467.719
      36.403        0.000       16.152     8467.719
      36.408      239.600       16.152     8467.719
      36.412        0.000       16.152     8467.719
      36.416        0.000       16.152     8467.719
      36.420      237.200       16.152     8467.719
      36.424        0.000       16.152     8467.719
      36.429      239.500       16.152     8467.719
      36.433        0.000       16.152     8467.719
      36.437      236.800       16.152     8467.719
      36.441       78.400       16.152     8467.719
      36.446       99.400       16.152     8467.719
      36.452      103.800       16.152     8467.719
      36.456        0.000       16.152     8467.719
      36.460      205.900       16.152     8467.719
      36.464       33.300       16.152     8467.719
      36.468        0.000       16.152     8467.719
      36.473      239.100       16.152     8467.719
      36.477       83.500       16.152     8467.719
      36.481        0.000       16.152     8467.719
      36.485      237.600       16.152     8467.719
      36.489        0.000       16.152     8467.719
      36.493      208.500       16.152     8467.719
      36.498       30.500       16.152     8467.719
      36.502        0.000       16.152     8467.719
      36.506      204.900       16.152     8467.719
      36.510      105.800       16.152     8467.719
      36.514      133.400       16.152     8467.719
      36.519        0.000       16.152     8467.719
      36.523      240.900       16.152     8467.719
      36.527       36.900       16.152     8467.719
      36.531        0.000       16.152     8467.719
      36.535      238.500       16.152     8467.719
      36.539        0.000       16.152     8467.719
      36.544      155.800       16.152     8467.719
      36.548       85.300       16.152     8467.719
      36.552        0.000       16.152     8467.719
      36.556      237.400       16.152     8467.719
      36.560        0.000       16.152     8467.719
      36.565      240.800       16.152     8467.719
      36.569        0.000       16.152     8467.719
      36.573        0.000       16.152     8467.719
      36.577      239.600       16.152     8467.719
      36.581      126.500       16.152     8467.719
      36.585      113.700       16.152     8467.719
      36.590        0.000       16.152     8467.719
      36.594      208.300       16.152     8467.719
      36.598       31.700       16.152     8467.719
      36.602        0.000       16.152     8467.719
      36.606      282.600       16.152     8467.719
      36.610        0.000       16.152     8467.719
      36.615        0.000       16.152     8467.719
      36.619      239.100       16.152     8467.719
      36.623        0.000       16.152     8467.719
      36.627      238.700       16.152     8467.719
      36.631        0.000       16.152     8467.719
      36.635        0.000       16.152     8467.719
      36.640      314.500       16.152     8467.719
      36.644        0.000       16.152     8467.719
      36.648      161.100       16.152     8467.719
      36.652        0.000       16.152     8467.719
      36.657      229.900       16.152     8467.719
      36.661        0.000       16.152     8467.719
      36.665        0.000       16.152     8467.719
      36.670      229.600       16.152     8467.719
      36.674      138.200       16.152     8467.719
      36.678       92.100       16.152     8467.719
      36.683        0.000       16.152     8467.719
      36.687      229.300       16.152     8467.719
      36.691      129.900       16.152     8467.719
      36.696       25.500       16.152     8467.719
      36.700      152.200       16.152     8467.719
      36.704       60.600       16.152     8467.719
      36.709       80.900       16.152     8467.719
      36.713       99.600       16.152     8467.719
      36.717      140.100       16.152     8467.719
      36.721        0.000       16.152     8467.719
      36.725      238.200       16.152     8467.719
      36.729       44.800       16.152     8467.719
      36.734        0.000       16.152     8467.719
      36.738      192.000       16.152     8467.719
      36.742       71.900       16.152     8467.719
      36.746        0.000       16.152     8467.719
      36.750      239.100       16.152     8467.719
      36.754        0.000       16.152     8467.719
      36.759      239.500       16.152     8467.719
      36.763        0.000       16.152     8467.719
      36.767        0.000       16.152     8467.719
      36.771      238.600       16.152     8467.719
      36.775        0.000       16.152     8467.719
      36.779      242.400       16.152     8467.719
      36.784        0.000       16.152     8467.719
      36.788        0.000       16.152     8467.719
      36.792      242.400       16.152     8467.719
      36.796      114.400       16.152     8467.719
      36.800      125.700       16.152     8467.719
      36.804        0.000       16.152     8467.719
      36.809      241.200       16.152     8467.719
      36.813        0.000       16.152     8467.719
      36.817        0.000       16.152     8467.719
      36.821      239.800       16.152     8467.719
      36.825        0.000       16.152     8467.719
      36.829      241.500       16.152     8467.719
      36.834        0.000       16.152     8467.719
      36.838      156.000       16.152     8467.719
      36.842        0.000       16.152     8467.719
      36.847      219.900       16.152     8467.719
      36.851        0.000       16.152     8467.719
      36.855      238.400       16.152     8467.719
      36.859        0.000       16.152     8467.719
      36.863        0.000       16.152     8467.719
      36.868      242.600       16.152     8467.719
      36.872      139.400       16.152     8467.719
      36.876       78.300       16.152     8467.719
      36.881      121.700       16.152     8467.719
      36.885       35.000       16.152     8467.719
      36.889      135.500       16.152     8467.719
      36.893      159.300       16.152     8467.719
      36.897        0.000       16.152     8467.719
      36.901      177.700       16.152     8467.719
      36.905      121.500       16.152     8467.719
      36.910       90.600       16.152     8467.719
      36.915        0.000       16.152     8467.719
      36.919        0.000       16.152     8467.719
      36.923      242.400       16.152     8467.719
      36.927        0.000       16.152     8467.719
      36.931      241.400       16.152     8467.719
      36.935        0.000       16.152     8467.719
      36.940        0.000       16.152     8467.719
      36.944      223.800       16.152     8467.719
      36.948        0.000       16.152     8467.719
      36.953      236.200       16.152     8467.719
      36.957        0.000       16.152     8467.719
      36.961      241.500       16.152     8467.719
      36.965        0.000       16.152     8467.719
      36.970        0.000       16.152     8467.719
      36.974      238.500       16.152     8467.719
      36.978        0.000       16.152     8467.719
      36.982      244.900       16.152     8467.719
      36.987        0.000       16.152     8467.719
      36.991      214.500       16.152     8467.719
      36.995       83.500       16.152     8467.719
      36.999        0.000       16.152     8467.719
      37.003      157.200       16.152     8467.719
      37.007        0.000       16.152     8467.719
      37.012      238.500       16.152     8467.719
      37.016        0.000       16.152     8467.719
      37.020      238.300       16.152     8467.719
      37.024        0.000       16.152     8467.719
      37.028        0.000       16.152     8467.719
      37.032      240.000       16.152     8467.719
      37.037       80.400       16.152     8467.719
      37.041      157.700       16.152     8467.719
      37.045        0.000       16.152     8467.719
      37.049        0.000       16.152     8467.719
      37.053      240.100       16.152     8467.719
      37.057        0.000       16.152     8467.719
      37.062      241.000       16.152     8467.719
      37.066        0.000       16.152     8467.719
      37.070      241.200       16.152     8467.719
      37.074      114.200       16.152     8467.719
      37.078        0.000       16.152     8467.719
      37.083        0.000       16.152     8467.719
      37.087      236.400       16.152     8467.719
      37.091        0.000       16.152     8467.719
      37.095      239.300       16.152     8467.719
      37.099        0.000       16.152     8467.719
      37.103        0.000       16.152     8467.719
      37.108      238.300       16.152     8467.719
      37.112        0.000       16.152     8467.719
      37.116      238.800       16.152     8467.719
      37.120        0.000       16.152     8467.719
      37.124      241.400       16.152     8467.719
      37.128        0.000       16.152     8467.719
      37.133        0.000       16.152     8467.719
      37.137      240.100       16.152     8467.719
      37.141        0.000       16.152     8467.719
      37.145      225.100       16.152     8467.719
      37.150        0.000       16.152     8467.719
      37.154        0.000       16.152     8467.719
      37.158      235.900       16.152     8467.719
      37.162        0.000       16.152     8467.719
      37.166      237.000       16.152     8467.719
      37.171        0.000       16.152     8467.719
      37.175      236.400       16.152     8467.719
      37.179        0.000       16.152     8467.719
      37.183        0.000       16.152     8467.719
      37.188      238.500       16.152     8467.719
      37.192        0.000       16.152     8467.719
      37.196      237.700       16.152     8467.719
      37.200      139.500       16.152     8467.719
      37.204        0.000       16.152     8467.719
      37.209        0.000       16.152     8467.719
      37.213      235.700       16.152     8467.719
      37.217        0.000       16.152     8467.719
      37.221      238.200       16.152     8467.719
      37.226        0.000       16.152     8467.719
      37.230      233.900       16.152     8467.719
      37.234       68.900       16.152     8467.719
      37.239        0.000       16.152     8467.719
      37.243      166.000       16.152     8467.719
      37.247        0.000       16.152     8467.719
      37.251      236.000       16.152     8467.719
      37.256        0.000       16.152     8467.719
      37.260        0.000       16.152     8467.719
      37.264      235.300       16.152     8467.719
      37.268        0.000       16.152     8467.719
      37.272      236.500       16.152     8467.719
      37.277        0.000       16.152     8467.719
      37.281      237.000       16.152     8467.719
      37.285        0.000       16.152     8467.719
      37.289        0.000       16.152     8467.719
      37.294      300.200       16.152     8467.719
      37.298        0.000       16.152     8467.719
      37.302      170.800       16.152     8467.719
      37.306        0.000       16.152     8467.719
      37.310      236.700       16.152     8467.719
      37.315        0.000       16.152     8467.719
      37.319        0.000       16.152     8467.719
      37.323      237.600       16.152     8467.719
      37.327        0.000       16.152     8467.719
      37.332      239.500       16.152     8467.719
      37.336       47.500       16.152     8467.719
      37.340      154.500       16.152     8467.719
      37.345      130.300       16.152     8467.719
      37.349       70.100       16.152     8467.719
      37.353        0.000       16.152     8467.719
      37.357        0.000       16.152     8467.719
      37.361      238.100       16.152     8467.719
      37.366        0.000       16.152     8467.719
      37.370      238.800       16.152     8467.719
      37.374        0.000       16.152     8467.719
      37.378      239.500       16.152     8467.719
      37.382        0.000       16.152     8467.719
      37.386        0.000       16.152     8467.719
      37.391      237.300       16.152     8467.719
      37.395      128.400       16.152     8467.719
      37.399      109.100       16.152     8467.719
      37.403        0.000       16.152     8467.719
      37.407      237.400       16.152     8467.719
      37.412        0.000       16.152     8467.719
      37.416        0.000       16.152     8467.719
      37.420      238.000       16.152     8467.719
      37.424        0.000       16.152     8467.719
      37.428      240.500       16.152     8467.719
      37.433       85.300       16.152     8467.719
      37.437        0.000       16.152     8467.719
      37.441        0.000       16.152     8467.719
      37.445      329.700       16.152     8467.719
      37.449        0.000       16.152     8467.719
      37.454      192.400       16.152     8467.719
      37.458       43.900       16.152     8467.719
      37.462        0.000       16.152     8467.719
      37.466      216.500       16.152     8467.719
      37.470        0.000       16.152     8467.719
      37.475      242.900       16.152     8467.719
      37.479        0.000       16.152     8467.719
      37.483        0.000       16.152     8467.719
      37.487      242.100       16.152     8467.719
      37.491        0.000       16.152     8467.719
      37.495      231.100       16.152     8467.719
      37.500       70.800       16.152     8467.719
      37.504      167.600       16.152     8467.719
      37.508        0.000       16.152     8467.719
      37.512        0.000       16.152     8467.719
      37.517      240.100       16.152     8467.719
      37.521        0.000       16.152     8467.719
      37.525      239.000       16.152     8467.719
      37.529        0.000       16.152     8467.719
      37.533      143.800       16.152     8467.719
      37.537        0.000       16.152     8467.719
      37.542      236.700       16.152     8467.719
      37.546        0.000       16.152     8467.719
      37.550      240.100       16.152     8467.719
      37.554        0.000       16.152     8467.719
      37.558        0.000       16.152     8467.719
      37.563      239.000       16.152     8467.719
      37.567        0.000       16.152     8467.719
      37.571      235.600       16.152     8467.719
      37.575      119.300       16.152     8467.719
      37.580        0.000       16.152     8467.719
      37.584        0.000       16.152     8467.719
      37.588      236.800       16.152     8467.719
      37.593        0.000       16.152     8467.719
      37.597      239.400       16.152     8467.719
      37.601        0.000       16.152     8467.719
      37.605        0.000       16.152     8467.719
      37.609      239.300       16.152     8467.719
      37.613        0.000       16.152     8467.719
      37.618      238.500       16.152     8467.719
      37.622        0.000       16.152     8467.719
      37.626      240.300       16.152     8467.719
      37.630        0.000       16.152     8467.719
      37.634        0.000       16.152     8467.719
      37.639      237.400       16.152     8467.719
      37.643        0.000       16.152     8467.719
      37.647      237.300       16.152     8467.719
      37.651        0.000       16.152     8467.719
      37.655      239.400       16.152     8467.719
      37.660        0.000       16.152     8467.719
      37.664        0.000       16.152     8467.719
      37.668      242.400       16.152     8467.719
      37.672        0.000       16.152     8467.719
      37.676      239.300       16.152     8467.719
      37.680        0.000       16.152     8467.719
      37.685        0.000       16.152     8467.719
      37.689      242.800       16.152     8467.719
      37.693      177.600       16.152     8467.719
      37.697       53.400       16.152     8467.719
      37.701        0.000       16.152     8467.719
      37.705      240.500       16.152     8467.719
      37.710        0.000       16.152     8467.719
      37.714        0.000       16.152     8467.719
      37.718      242.600       16.152     8467.719
      37.722        0.000       16.152     8467.719
      37.726      242.700       16.152     8467.719
      37.730       72.300       16.152     8467.719
      37.734        0.000       16.152     8467.719
      37.738      171.700       16.152     8467.719
      37.743      157.800       16.152     8467.719
      37.747       82.900       16.152     8467.719
      37.751        0.000       16.152     8467.719
      37.755      192.400       16.152     8467.719
      37.759       49.500       16.152     8467.719
      37.763      121.700       16.152     8467.719
      37.768        0.000       16.152     8467.719
      37.772      241.500       16.152     8467.719
      37.776        0.000       16.152     8467.719
      37.780        0.000       16.152     8467.719
      37.784      244.300       16.152     8467.719
      37.788        0.000       16.152     8467.719
      37.792      242.000       16.152     8467.719
      37.796       61.700       16.152     8467.719
      37.801      179.600       16.152     8467.719
      37.805        0.000       16.152     8467.719
      37.809        0.000       16.152     8467.719
      37.813      242.200       16.152     8467.719
      37.817        0.000       16.152     8467.719
      37.821      240.300       16.152     8467.719
      37.825        0.000       16.152     8467.719
      37.829        0.000       16.152     8467.719
      37.834      232.300       16.152     8467.719
      37.838        0.000       16.152     8467.719
      37.842      240.600       16.152     8467.719
      37.846        0.000       16.152     8467.719
      37.850      243.000       16.152     8467.719
      37.854        0.000       16.152     8467.719
      37.859        0.000       16.152     8467.719
      37.863      239.400       16.152     8467.719
      37.867        0.000       16.152     8467.719
      37.871      236.900       16.152     8467.719
      37.875       83.200       16.152     8467.719
      37.881        0.000       16.152     8467.719
      37.886      226.000       16.152     8467.719
      37.890        0.000       16.152     8467.719
      37.894      203.700       16.152     8467.719
      37.899        0.000       16.152     8467.719
      37.903      211.600       16.152     8467.719
      37.908        0.000       16.152     8467.719
      37.912        0.000       16.152     8467.719
      37.916      241.400       16.152     8467.719
      37.920        0.000       16.152     8467.719
      37.924      240.800       16.152     8467.719
      37.928        0.000       16.152     8467.719
      37.932        0.000       16.152     8467.719
      37.936      242.700       16.152     8467.719
      37.941        0.000       16.152     8467.719
      37.945      242.400       16.152     8467.719
      37.949        0.000       16.152     8467.719
      37.953        0.000       16.152     8467.719
      37.957      238.100       16.152     8467.719
      37.961        0.000       16.152     8467.719
      37.965      232.500       16.152     8467.719
      37.970        0.000       16.152     8467.719
      37.974      239.200       16.152     8467.719
      37.978        0.000       16.152     8467.719
      37.982        0.000       16.152     8467.719
      37.987      239.300       16.152     8467.719
      37.991        0.000       16.152     8467.719
      37.995      236.400       16.152     8467.719
      37.999        0.000       16.152     8467.719
      38.003      242.100       16.152     8467.719
      38.007        0.000       16.152     8467.719
      38.012        0.000       16.152     8467.719
      38.016      242.900       16.152     8467.719
      38.020        0.000       16.152     8467.719
      38.024      238.600       16.152     8467.719
      38.028        0.000       16.152     8467.719
      38.032        0.000       16.152     8467.719
      38.036      244.300       16.152     8467.719
      38.041        0.000       16.152     8467.719
      38.045      241.100       16.152     8467.719
      38.049        0.000       16.152     8467.719
      38.053        0.000       16.152     8467.719
      38.057      240.800       16.152     8467.719
      38.061      113.300       16.152     8467.719
      38.066      128.600       16.152     8467.719
      38.070        0.000       16.152     8467.719
      38.074      240.500       16.152     8467.719
      38.078        0.000       16.152     8467.719
      38.082        0.000       16.152     8467.719
      38.086      241.700       16.152     8467.719
      38.090        0.000       16.152     8467.719
      38.094      241.200       16.152     8467.719
      38.099        0.000       16.152     8467.719
      38.103        0.000       16.152     8467.719
      38.107      243.500       16.152     8467.719
      38.111        0.000       16.152     8467.719
      38.115      242.300       16.152     8467.719
      38.119        0.000       16.152     8467.719
      38.123      241.200       16.152     8467.719
      38.128        0.000       16.152     8467.719
      38.132        0.000       16.152     8467.719
      38.136      238.000       16.152     8467.719
      38.140        0.000       16.152     8467.719
      38.144      240.700       16.152     8467.719
      38.148        0.000       16.152     8467.719
      38.153        0.000       16.152     8467.719
      38.157      241.600       16.152     8467.719
      38.161        0.000       16.152     8467.719
      38.165      240.600       16.152     8467.719
      38.169        0.000       16.152     8467.719
      38.173      242.200       16.152     8467.719
      38.177        0.000       16.152     8467.719
      38.182        0.000       16.152     8467.719
      38.186      239.900       16.152     8467.719
      38.190        0.000       16.152     8467.719
      38.194      239.400       16.152     8467.719
      38.198        0.000       16.152     8467.719
      38.203        0.000       16.152     8467.719
      38.207      233.100       16.152     8467.719
      38.211        0.000       16.152     8467.719
      38.215      238.500       16.152     8467.719
      38.219        0.000       16.152     8467.719
      38.224      229.400       16.152     8467.719
      38.228        0.000       16.152     8467.719
      38.232        0.000       16.152     8467.719
      38.236      241.700       16.152     8467.719
      38.240        0.000       16.152     8467.719
      38.245      241.000       16.152     8467.719
      38.249        0.000       16.152     8467.719
      38.253        0.000       16.152     8467.719
      38.257      242.200       16.152     8467.719
      38.261        0.000       16.152     8467.719
      38.265      243.700       16.152     8467.719
      38.269        0.000       16.152     8467.719
      38.273      240.900       16.152     8467.719
      38.277        0.000       16.152     8467.719
      38.282        0.000       16.152     8467.719
      38.286      242.100       16.152     8467.719
      38.290      144.500       16.152     8467.719
      38.294       93.400       16.152     8467.719
      38.298        0.000       16.152     8467.719
      38.302      148.500       16.152     8467.719
      38.306        0.000       16.152     8467.719
      38.310      240.500       16.152     8467.719
      38.315        0.000       16.152     8467.719
      38.319      179.600       16.152     8467.719
      38.323      134.900       16.152     8467.719
      38.327       48.500       16.152     8467.719
      38.331      125.900       16.152     8467.719
      38.335       67.400       16.152     8467.719
      38.339      146.200       16.152     8467.719
      38.343       96.100       16.152     8467.719
      38.348      120.400       16.152     8467.719
      38.352        0.000       16.152     8467.719
      38.356      191.500       16.152     8467.719
      38.360        0.000       16.152     8467.719
      38.364      169.900       16.152     8467.719
      38.368        0.000       16.152     8467.719
      38.372      240.300       16.152     8467.719
      38.377      103.100       16.152     8467.719
      38.381       58.200       16.152     8467.719
      38.385        0.000       16.152     8467.719
      38.389      206.200       16.152     8467.719
      38.393      132.200       16.152     8467.719
      38.398      111.800       16.152     8467.719
      38.402        0.000       16.152     8467.719
      38.406        0.000       16.152     8467.719
      38.410      243.300       16.152     8467.719
      38.414        0.000       16.152     8467.719
      38.418      242.300       16.152     8467.719
      38.422       84.400       16.152     8467.719
      38.426        0.000       16.152     8467.719
      38.431        0.000       16.152     8467.719
      38.435      242.200       16.152     8467.719
      38.439        0.000       16.152     8467.719
      38.443      241.400       16.152     8467.719
      38.447       74.800       16.152     8467.719
      38.451      100.600       16.152     8467.719
      38.455      139.800       16.152     8467.719
      38.459        0.000       16.152     8467.719
      38.464        0.000       16.152     8467.719
      38.468      242.800       16.152     8467.719
      38.472        0.000       16.152     8467.719
      38.476      245.200       16.152     8467.719
      38.480        0.000       16.152     8467.719
      38.484      241.600       16.152     8467.719
      38.488       70.900       16.152     8467.719
      38.492       85.400       16.152     8467.719
      38.497       58.600       16.152     8467.719
      38.501       98.200       16.152     8467.719
      38.505        0.000       16.152     8467.719
      38.509      241.800       16.152     8467.719
      38.513        0.000       16.152     8467.719
      38.517      244.200       16.152     8467.719
      38.521       74.100       16.152     8467.719
      38.525        0.000       16.152     8467.719
      38.530        0.000       16.152     8467.719
      38.534      240.100       16.152     8467.719
      38.538        0.000       16.152     8467.719
      38.542      244.100       16.152     8467.719
      38.546        0.000       16.152     8467.719
      38.550      243.400       16.152     8467.719
      38.554       72.000       16.152     8467.719
      38.558        0.000       16.152     8467.719
      38.562      170.300       16.152     8467.719
      38.567        0.000       16.152     8467.719
      38.571      244.100       16.152     8467.719
      38.575        0.000       16.152     8467.719
      38.579        0.000       16.152     8467.719
      38.583      241.700       16.152     8467.719
      38.587      145.900       16.152     8467.719
      38.591       97.500       16.152     8467.719
      38.595       72.400       16.152     8467.719
      38.599        0.000       16.152     8467.719
      38.604      170.200       16.152     8467.719
      38.608        0.000       16.152     8467.719
      38.612      245.600       16.152     8467.719
      38.616        0.000       16.152     8467.719
      38.620      216.500       16.152     8467.719
      38.624        0.000       16.152     8467.719
      38.628        0.000       16.152     8467.719
      38.632      242.900       16.152     8467.719
      38.636        0.000       16.152     8467.719
      38.641      240.800       16.152     8467.719
      38.645        0.000       16.152     8467.719
      38.649        0.000       16.152     8467.719
      38.653      236.600       16.152     8467.719
      38.657        0.000       16.152     8467.719
      38.661      244.700       16.152     8467.719
      38.665        0.000       16.152     8467.719
      38.670      241.400       16.152     8467.719
      38.674        0.000       16.152     8467.719
      38.678        0.000       16.152     8467.719
      38.682      245.200       16.152     8467.719
      38.686        0.000       16.152     8467.719
      38.690      240.600       16.152     8467.719
      38.694       95.800       16.152     8467.719
      38.698        0.000       16.152     8467.719
      38.702      204.000       16.152     8467.719
      38.707        0.000       16.152     8467.719
      38.711        0.000       16.152     8467.719
      38.715      231.900       16.152     8467.719
      38.719      175.600       16.152     8467.719
      38.724       61.200       16.152     8467.719
      38.728        0.000       16.152     8467.719
      38.732      244.900       16.152     8467.719
      38.736        0.000       16.152     8467.719
      38.740        0.000       16.152     8467.719
      38.744      235.600       16.152     8467.719
      38.749        0.000       16.152     8467.719
      38.753      232.100       16.152     8467.719
      38.757        0.000       16.152     8467.719
      38.761      242.000       16.152     8467.719
      38.765       63.400       16.152     8467.719
      38.769       97.800       16.152     8467.719
      38.774      106.900       16.152     8467.719
      38.778       66.800       16.152     8467.719
      38.782        0.000       16.152     8467.719
      38.786      244.600       16.152     8467.719
      38.790        0.000       16.152     8467.719
      38.794      196.600       16.152     8467.719
      38.798       45.300       16.152     8467.719
      38.802        0.000       16.152     8467.719
      38.806      244.200       16.152     8467.719
      38.811        0.000       16.152     8467.719
      38.815        0.000       16.152     8467.719
      38.819      292.900       16.152     8467.719
      38.823        0.000       16.152     8467.719
      38.827      241.300       16.152     8467.719
      38.831        0.000       16.152     8467.719
      38.835        0.000       16.152     8467.719
      38.839      230.800       16.152     8467.719
      38.844        0.000       16.152     8467.719
      38.848      241.000       16.152     8467.719
      38.852      119.700       16.152     8467.719
      38.856       75.800       16.152     8467.719
      38.860      127.900       16.152     8467.719
      38.864        0.000       16.152     8467.719
      38.868      184.300       16.152     8467.719
      38.873        0.000       16.152     8467.719
      38.877      152.200       16.152     8467.719
      38.881      163.900       16.152     8467.719
      38.885       91.600       16.152     8467.719
      38.890        0.000       16.152     8467.719
      38.894      186.100       16.152     8467.719
      38.898        0.000       16.152     8467.719
      38.903      149.500       16.152     8467.719
      38.907      135.200       16.152     8467.719
      38.913       53.400       16.152     8467.719
      38.917        0.000       16.152     8467.719
      38.921      240.500       16.152     8467.719
      38.926        0.000       16.152     8467.719
      38.930        0.000       16.152     8467.719
      38.934      240.400       16.152     8467.719
      38.938        0.000       16.152     8467.719
      38.942      242.100       16.152     8467.719
      38.946        0.000       16.152     8467.719
      38.950      241.300       16.152     8467.719
      38.955        0.000       16.152     8467.719
      38.959        0.000       16.152     8467.719
      38.963      241.600       16.152     8467.719
      38.967        0.000       16.152     8467.719
      38.971      235.800       16.152     8467.719
      38.976        0.000       16.152     8467.719
      38.980        0.000       16.152     8467.719
      38.984      242.300       16.152     8467.719
      38.988        0.000       16.152     8467.719
      38.992      242.000       16.152     8467.719
      38.996       69.400       16.152     8467.719
      39.001      172.800       16.152     8467.719
      39.005        0.000       16.152     8467.719
      39.009        0.000       16.152     8467.719
      39.013      241.300       16.152     8467.719
      39.017        0.000       16.152     8467.719
      39.021      239.700       16.152     8467.719
      39.025        0.000       16.152     8467.719
      39.030        0.000       16.152     8467.719
      39.034      238.700       16.152     8467.719
      39.038        0.000       16.152     8467.719
      39.042      241.400       16.152     8467.719
      39.046        0.000       16.152     8467.719
      39.050      241.100       16.152     8467.719
      39.055        0.000       16.152     8467.719
      39.059        0.000       16.152     8467.719
      39.063      240.600       16.152     8467.719
      39.067        0.000       16.152     8467.719
      39.071      239.700       16.152     8467.719
      39.075        0.000       16.152     8467.719
      39.079        0.000       16.152     8467.719
      39.084      255.900       16.152     8467.719
      39.088        0.000       16.152     8467.719
      39.092      240.000       16.152     8467.719
      39.096       47.500       16.152     8467.719
      39.100        0.000       16.152     8467.719
      39.105      191.800       16.152     8467.719
      39.109        0.000       16.152     8467.719
      39.113      241.800       16.152     8467.719
      39.117        0.000       16.152     8467.719
      39.121      240.000       16.152     8467.719
      39.125        0.000       16.152     8467.719
      39.130        0.000       16.152     8467.719
      39.134      236.500       16.152     8467.719
      39.138        0.000       16.152     8467.719
      39.142      239.100       16.152     8467.719
      39.146        0.000       16.152     8467.719
      39.151      143.400       16.152     8467.719
      39.155        0.000       16.152     8467.719
      39.159      239.800       16.152     8467.719
      39.163        0.000       16.152     8467.719
      39.167      233.700       16.152     8467.719
      39.172       49.800       16.152     8467.719
      39.176      117.900       16.152     8467.719
      39.180      138.600       16.152     8467.719
      39.184        0.000       16.152     8467.719
      39.188      206.600       16.152     8467.719
      39.193       51.100       16.152     8467.719
      39.197       60.400       16.152     8467.719
      39.201      130.400       16.152     8467.719
      39.205       72.300       16.152     8467.719
      39.209      167.900       16.152     8467.719
      39.213      110.400       16.152     8467.719
      39.218        0.000       16.152     8467.719
      39.222      128.800       16.152     8467.719
      39.226      136.700       16.152     8467.719
      39.230      107.400       16.152     8467.719
      39.234        0.000       16.152     8467.719
      39.238        0.000       16.152     8467.719
      39.242      293.000       16.152     8467.719
      39.246      130.700       16.152     8467.719
      39.251       59.600       16.152     8467.719
      39.255        0.000       16.152     8467.719
      39.259      241.200       16.152     8467.719
      39.263        0.000       16.152     8467.719
      39.267        0.000       16.152     8467.719
      39.271      242.600       16.152     8467.719
      39.275        0.000       16.152     8467.719
      39.280      241.600       16.152     8467.719
      39.284        0.000       16.152     8467.719
      39.288        0.000       16.152     8467.719
      39.292      240.400       16.152     8467.719
      39.296      110.100       16.152     8467.719
      39.300      132.300       16.152     8467.719
      39.304        0.000       16.152     8467.719
      39.309      243.000       16.152     8467.719
      39.313        0.000       16.152     8467.719
      39.317        0.000       16.152     8467.719
      39.321      239.200       16.152     8467.719
      39.325        0.000       16.152     8467.719
      39.329      243.600       16.152     8467.719
      39.333        0.000       16.152     8467.719
      39.338        0.000       16.152     8467.719
      39.342      242.400       16.152     8467.719
      39.346      157.800       16.152     8467.719
      39.350        0.000       16.152     8467.719
      39.354        0.000       16.152     8467.719
      39.358      238.500       16.152     8467.719
      39.362        0.000       16.152     8467.719
      39.367      241.000       16.152     8467.719
      39.371        0.000       16.152     8467.719
      39.375        0.000       16.152     8467.719
      39.379      235.600       16.152     8467.719
      39.383        0.000       16.152     8467.719
      39.387      221.300       16.152     8467.719
      39.392        0.000       16.152     8467.719
      39.396      227.000       16.152     8467.719
      39.400        0.000       16.152     8467.719
      39.405      234.300       16.152     8467.719
      39.409        0.000       16.152     8467.719
      39.413        0.000       16.152     8467.719
      39.417      245.400       16.152     8467.719
      39.421        0.000       16.152     8467.719
      39.425      247.600       16.152     8467.719
      39.429        0.000       16.152     8467.719
      39.433        0.000       16.152     8467.719
      39.437      246.900       16.152     8467.719
      39.441        0.000       16.152     8467.719
      39.445      244.100       16.152     8467.719
      39.450        0.000       16.152     8467.719
      39.454      184.600       16.152     8467.719
      39.458       49.500       16.152     8467.719
      39.462        0.000       16.152     8467.719
      39.466      237.300       16.152     8467.719
      39.471        0.000       16.152     8467.719
      39.475      238.500       16.152     8467.719
      39.479        0.000       16.152     8467.719
      39.483        0.000       16.152     8467.719
      39.487      239.800       16.152     8467.719
      39.492        0.000       16.152     8467.719
      39.496      237.700       16.152     8467.719
      39.500        0.000       16.152     8467.719
      39.504        0.000       16.152     8467.719
      39.508      237.400       16.152     8467.719
      39.513      129.900       16.152     8467.719
      39.517        0.000       16.152     8467.719
      39.521      241.900       16.152     8467.719
      39.525        0.000       16.152     8467.719
      39.529        0.000       16.152     8467.719
      39.533      243.200       16.152     8467.719
      39.537        0.000       16.152     8467.719
      39.541      241.000       16.152     8467.719
      39.546       73.500       16.152     8467.719
      39.550        0.000       16.152     8467.719
      39.554      241.400       16.152     8467.719
      39.558        0.000       16.152     8467.719
      39.562        0.000       16.152     8467.719
      39.566      241.800       16.152     8467.719
      39.570        0.000       16.152     8467.719
      39.574      239.100       16.152     8467.719
      39.579       74.100       16.152     8467.719
      39.583        0.000       16.152     8467.719
      39.587      242.000       16.152     8467.719
      39.591      109.800       16.152     8467.719
      39.595       61.300       16.152     8467.719
      39.599       72.200       16.152     8467.719
      39.603        0.000       16.152     8467.719
      39.607      242.900       16.152     8467.719
      39.611       72.700       16.152     8467.719
      39.616        0.000       16.152     8467.719
      39.620      170.200       16.152     8467.719
      39.624       94.300       16.152     8467.719
      39.628      149.600       16.152     8467.719
      39.632        0.000       16.152     8467.719
      39.636      242.600       16.152     8467.719
      39.640        0.000       16.152     8467.719
      39.644      141.200       16.152     8467.719
      39.649       98.400       16.152     8467.719
      39.653        0.000       16.152     8467.719
      39.657      242.600       16.152     8467.719
      39.661        0.000       16.152     8467.719
      39.665        0.000       16.152     8467.719
      39.669      243.900       16.152     8467.719
      39.673        0.000       16.152     8467.719
      39.677      243.500       16.152     8467.719
      39.681        0.000       16.152     8467.719
      39.686      204.600       16.152     8467.719
      39.690       40.800       16.152     8467.719
      39.694      168.800       16.152     8467.719
      39.698       73.600       16.152     8467.719
      39.702        0.000       16.152     8467.719
      39.706      243.000       16.152     8467.719
      39.710       48.600       16.152     8467.719
      39.714      132.500       16.152     8467.719
      39.718      108.000       16.152     8467.719
      39.723       70.100       16.152     8467.719
      39.727       76.100       16.152     8467.719
      39.731       97.000       16.152     8467.719
      39.735        0.000       16.152     8467.719
      39.739      242.500       16.152     8467.719
      39.743       60.600       16.152     8467.719
      39.747        0.000       16.152     8467.719
      39.751      180.500       16.152     8467.719
      39.755        0.000       16.152     8467.719
      39.760      245.000       16.152     8467.719
      39.764        0.000       16.152     8467.719
      39.768        0.000       16.152     8467.719
      39.772      241.100       16.152     8467.719
      39.776      144.600       16.152     8467.719
      39.780       97.700       16.152     8467.719
      39.784        0.000       16.152     8467.719
      39.788      244.200       16.152     8467.719
      39.793        0.000       16.152     8467.719
      39.797      123.800       16.152     8467.719
      39.801      119.400       16.152     8467.719
      39.805        0.000       16.152     8467.719
      39.809      243.500       16.152     8467.719
      39.813        0.000       16.152     8467.719
      39.817        0.000       16.152     8467.719
      39.821      243.700       16.152     8467.719
      39.826        0.000       16.152     8467.719
      39.830      241.100       16.152     8467.719
      39.834        0.000       16.152     8467.719
      39.838        0.000       16.152     8467.719
      39.842      290.800       16.152     8467.719
      39.846        0.000       16.152     8467.719
      39.850      193.900       16.152     8467.719
      39.854        0.000       16.152     8467.719
      39.859      243.200       16.152     8467.719
      39.863        0.000       16.152     8467.719
      39.867        0.000       16.152     8467.719
      39.871      243.500       16.152     8467.719
      39.875      120.900       16.152     8467.719
      39.879      122.000       16.152     8467.719
      39.883        0.000       16.152     8467.719
      39.887      190.600       16.152     8467.719
      39.892        0.000       16.152     8467.719
      39.897      191.100       16.152     8467.719
      39.903        0.000       16.152     8467.719
      39.907      190.900       16.152     8467.719
      39.911       28.500       16.152     8467.719
      39.915        0.000       16.152     8467.719
      39.919      242.100       16.152     8467.719
      39.923      139.700       16.152     8467.719
      39.928       84.400       16.152     8467.719
      39.933        0.000       16.152     8467.719
      39.937        0.000       16.152     8467.719
      39.941      238.700       16.152     8467.719
      39.945        0.000       16.152     8467.719
      39.949      242.000       16.152     8467.719
      39.953        0.000       16.152     8467.719
      39.958      233.600       16.152     8467.719
      39.962        0.000       16.152     8467.719
      39.966        0.000       16.152     8467.719
      39.970      237.600       16.152     8467.719
      39.974        0.000       16.152     8467.719
      39.979      240.400       16.152     8467.719
      39.983        0.000       16.152     8467.719
      39.987        0.000       16.152     8467.719
      39.991      246.700       16.152     8467.719
      39.995      142.000       16.152     8467.719
      39.999      101.000       16.152     8467.719
      40.003        0.000       16.152     8467.719
      40.007      245.400       16.152     8467.719
      40.011        0.000       16.152     8467.719
      40.016        0.000       16.152     8467.719
      40.020      242.800       16.152     8467.719
      40.024      158.700       16.152     8467.719
      40.028       54.600       16.152     8467.719
      40.041       87.500       16.152     8467.719
      40.046      117.700       16.152     8467.719
      40.051       75.200       16.152     8467.719
      40.055        0.000       16.152     8467.719
      40.059      221.700       16.152     8467.719
      40.064        0.000       16.152     8467.719
      40.068      224.200       16.152     8467.719
      40.073        0.000       16.152     8467.719
      40.077      229.700       16.152     8467.719
      40.082        0.000       16.152     8467.719
      40.086        0.000       16.152     8467.719
      40.090      223.900       16.152     8467.719
      40.095      138.300       16.152     8467.719
      40.099       92.600       16.152     8467.719
      40.104        0.000       16.152     8467.719
      40.108      229.900       16.152     8467.719
      40.112        0.000       16.152     8467.719
      40.116      184.900       16.152     8467.719
      40.121       99.600       16.152     8467.719
      40.136       91.300       16.152     8467.719
      40.140        0.000       16.152     8467.719
      40.144      234.000       16.152     8467.719
      40.149        0.000       16.152     8467.719
      40.153        0.000       16.152     8467.719
      40.157      230.600       16.152     8467.719
      40.162        0.000       16.152     8467.719
      40.166      240.000       16.152     8467.719
      40.170      155.200       16.152     8467.719
      40.174        1.400       16.152     8467.719
      40.178        0.000       16.152     8467.719
      40.183      234.600       16.152     8467.719
      40.187        0.000       16.152     8467.719
      40.191      237.300       16.152     8467.719
      40.195       75.400       16.152     8467.719
      40.199        0.000       16.152     8467.719
      40.204      231.300       16.152     8467.719
      40.208        0.000       16.152     8467.719
      40.212        0.000       16.152     8467.719
      40.216      233.400       16.152     8467.719
      40.220        0.000       16.152     8467.719
      40.225      239.000       16.152     8467.719
      40.229        0.000       16.152     8467.719
      40.233      238.600       16.152     8467.719
      40.237       72.100       16.152     8467.719
      40.241      107.300       16.152     8467.719
      40.246      112.500       16.152     8467.719
      40.250       20.500       16.152     8467.719
      40.254        0.000       16.152     8467.719
      40.258      241.100       16.152     8467.719
      40.262        0.000       16.152     8467.719
      40.266      232.200       16.152     8467.719
      40.270       82.300       16.152     8467.719
      40.275        0.000       16.152     8467.719
      40.279      157.800       16.152     8467.719
      40.283        0.000       16.152     8467.719
      40.287      242.500       16.152     8467.719
      40.291        0.000       16.152     8467.719
      40.295      184.600       16.152     8467.719
      40.299       58.000       16.152     8467.719
      40.303        0.000       16.152     8467.719
      40.308      242.600       16.152     8467.719
      40.312        0.000       16.152     8467.719
      40.316      244.200       16.152     8467.719
      40.320        0.000       16.152     8467.719
      40.324        0.000       16.152     8467.719
      40.328      243.100       16.152     8467.719
      40.332        0.000       16.152     8467.719
      40.336      227.700       16.152     8467.719
      40.341        0.000       16.152     8467.719
      40.345        0.000       16.152     8467.719
      40.349      242.000       16.152     8467.719
      40.353        0.000       16.152     8467.719
      40.357      250.900       16.152     8467.719
      40.361        0.000       16.152     8467.719
      40.366      215.300       16.152     8467.719
      40.370       65.100       16.152     8467.719
      40.375      130.900       16.152     8467.719
      40.379       31.800       16.152     8467.719
      40.383        0.000       16.152     8467.719
      40.388      234.200       16.152     8467.719
      40.392        0.000       16.152     8467.719
      40.396      232.100       16.152     8467.719
      40.400        0.000       16.152     8467.719
      40.405        0.000       16.152     8467.719
      40.409      233.600       16.152     8467.719
      40.413        0.000       16.152     8467.719
      40.417      231.200       16.152     8467.719
      40.422        0.000       16.152     8467.719
      40.426      233.700       16.152     8467.719
      40.430       55.900       16.152     8467.719
      40.435      137.000       16.152     8467.719
      40.439       85.700       16.152     8467.719
      40.444       66.200       16.152     8467.719
      40.448      168.900       16.152     8467.719
      40.452        0.000       16.152     8467.719
      40.456        0.000       16.152     8467.719
      40.461      234.400       16.152     8467.719
      40.465      129.000       16.152     8467.719
      40.469       89.300       16.152     8467.719
      40.473      104.600       16.152     8467.719
      40.478      127.200       16.152     8467.719
      40.482        0.000       16.152     8467.719
      40.486        0.000       16.152     8467.719
      40.491      319.400       16.152     8467.719
      40.495       63.400       16.152     8467.719
      40.499       89.400       16.152     8467.719
      40.503       70.800       16.152     8467.719
      40.507        0.000       16.152     8467.719
      40.512      233.800       16.152     8467.719
      40.516        0.000       16.152     8467.719
      40.520      234.500       16.152     8467.719
      40.525       98.500       16.152     8467.719
      40.529       34.100       16.152     8467.719
      40.533      169.800       16.152     8467.719
      40.537       25.800       16.152     8467.719
      40.542      153.100       16.152     8467.719
      40.546       83.300       16.152     8467.719
      40.550        0.000       16.152     8467.719
      40.554      235.000       16.152     8467.719
      40.559        0.000       16.152     8467.719
      40.563        0.000       16.152     8467.719
      40.567      280.200       16.152     8467.719
      40.571        0.000       16.152     8467.719
      40.576      186.200       16.152     8467.719
      40.580       47.100       16.152     8467.719
      40.584        0.000       16.152     8467.719
      40.588      234.100       16.152     8467.719
      40.593      105.500       16.152     8467.719
      40.597      130.000       16.152     8467.719
      40.601       69.900       16.152     8467.719
      40.606        0.000       16.152     8467.719
      40.610      234.100       16.152     8467.719
      40.614        0.000       16.152     8467.719
      40.618        0.000       16.152     8467.719
      40.623      235.200       16.152     8467.719
      40.627        0.000       16.152     8467.719
      40.631      235.200       16.152     8467.719
      40.635       71.100       16.152     8467.719
      40.640        0.000       16.152     8467.719
      40.644      233.700       16.152     8467.719
      40.648        0.000       16.152     8467.719
      40.652      235.200       16.152     8467.719
      40.657        0.000       16.152     8467.719
      40.661        0.000       16.152     8467.719
      40.665      304.500       16.152     8467.719
      40.669        0.000       16.152     8467.719
      40.674      164.600       16.152     8467.719
      40.678        0.000       16.152     8467.719
      40.682      235.400       16.152     8467.719
      40.686        0.000       16.152     8467.719
      40.691        0.000       16.152     8467.719
      40.695      264.700       16.152     8467.719
      40.699        0.000       16.152     8467.719
      40.703      203.000       16.152     8467.719
      40.708      138.100       16.152     8467.719
      40.712        0.000       16.152     8467.719
      40.716        0.000       16.152     8467.719
      40.721      232.300       16.152     8467.719
      40.725        0.000       16.152     8467.719
      40.729      233.600       16.152     8467.719
      40.733       73.700       16.152     8467.719
      40.738        0.000       16.152     8467.719
      40.742      229.600       16.152     8467.719
      40.746        0.000       16.152     8467.719
      40.751      137.900       16.152     8467.719
      40.755       96.400       16.152     8467.719
      40.759        0.000       16.152     8467.719
      40.763      277.200       16.152     8467.719
      40.768       62.100       16.152     8467.719
      40.772        0.000       16.152     8467.719
      40.776      164.200       16.152     8467.719
      40.781        0.000       16.152     8467.719
      40.785      236.800       16.152     8467.719
      40.789        0.000       16.152     8467.719
      40.794      243.100       16.152     8467.719
      40.798        0.000       16.152     8467.719
      40.802        0.000       16.152     8467.719
      40.807      225.700       16.152     8467.719
      40.811        0.000       16.152     8467.719
      40.815      232.300       16.152     8467.719
      40.819        0.000       16.152     8467.719
      40.824      231.800       16.152     8467.719
      40.828        0.000       16.152     8467.719
      40.832        0.000       16.152     8467.719
      40.837      230.900       16.152     8467.719
      40.841        0.000       16.152     8467.719
      40.845      236.700       16.152     8467.719
      40.849        0.000       16.152     8467.719
      40.854      237.900       16.152     8467.719
      40.858        0.000       16.152     8467.719
      40.862        0.000       16.152     8467.719
      40.866      236.200       16.152     8467.719
      40.870        0.000       16.152     8467.719
      40.875      234.700       16.152     8467.719
      40.879        0.000       16.152     8467.719
      40.883      183.700       16.152     8467.719
      40.889        0.000       16.152     8467.719
      40.894      212.200       16.152     8467.719
      40.898       69.400       16.152     8467.719
      40.903        0.000       16.152     8467.719
      40.907      224.900       16.152     8467.719
      40.911        0.000       16.152     8467.719
      40.916      166.000       16.152     8467.719
      40.920       69.700       16.152     8467.719
      40.924      188.800       16.152     8467.719
      40.929       46.700       16.152     8467.719
      40.933      106.100       16.152     8467.719
      40.937        0.000       16.152     8467.719
      40.942      186.300       16.152     8467.719
      40.946        0.000       16.152     8467.719
      40.951      229.000       16.152     8467.719
      40.955        0.000       16.152     8467.719
      40.959      234.500       16.152     8467.719
      40.963        0.000       16.152     8467.719
      40.968      121.400       16.152     8467.719
      40.972        0.000       16.152     8467.719
      40.976      230.400       16.152     8467.719
      40.981        0.000       16.152     8467.719
      40.985      233.500       16.152     8467.719
      40.989        0.000       16.152     8467.719
      40.994      209.600       16.152     8467.719
      40.998       40.400       16.152     8467.719
      41.002        0.000       16.152     8467.719
      41.006      218.300       16.152     8467.719
      41.011        0.000       16.152     8467.719
      41.015      233.600       16.152     8467.719
      41.019        0.000       16.152     8467.719
      41.024        0.000       16.152     8467.719
      41.028      230.700       16.152     8467.719
      41.032        0.000       16.152     8467.719
      41.036      210.200       16.152     8467.719
      41.041        0.000       16.152     8467.719
      41.045      220.500       16.152     8467.719
      41.050        0.000       16.152     8467.719
      41.054      227.600       16.152     8467.719
      41.058        0.000       16.152     8467.719
      41.063        0.000       16.152     8467.719
      41.067      233.300       16.152     8467.719
      41.071        0.000       16.152     8467.719
      41.076      229.900       16.152     8467.719
      41.080        0.000       16.152     8467.719
      41.084      235.000       16.152     8467.719
      41.088        0.000       16.152     8467.719
      41.093        0.000       16.152     8467.719
      41.097      234.700       16.152     8467.719
      41.101        0.000       16.152     8467.719
      41.106      231.300       16.152     8467.719
      41.110        0.000       16.152     8467.719
      41.114      236.600       16.152     8467.719
      41.119        0.000       16.152     8467.719
      41.123        0.000       16.152     8467.719
      41.127      317.000       16.152     8467.719
      41.131        0.000       16.152     8467.719
      41.136      148.400       16.152     8467.719
      41.140        0.000       16.152     8467.719
      41.144      234.600       16.152     8467.719
      41.148        0.000       16.152     8467.719
      41.153        0.000       16.152     8467.719
      41.157      234.100       16.152     8467.719
      41.161        0.000       16.152     8467.719
      41.166      227.200       16.152     8467.719
      41.170        0.000       16.152     8467.719
      41.174      232.100       16.152     8467.719
      41.179        0.000       16.152     8467.719
      41.183        0.000       16.152     8467.719
      41.187      232.500       16.152     8467.719
      41.192        0.000       16.152     8467.719
      41.196      233.100       16.152     8467.719
      41.200        0.000       16.152     8467.719
      41.205      234.100       16.152     8467.719
      41.209        0.000       16.152     8467.719
      41.213      228.700       16.152     8467.719
      41.218        0.000       16.152     8467.719
      41.222        0.000       16.152     8467.719
      41.226      235.100       16.152     8467.719
      41.230        0.000       16.152     8467.719
      41.235      262.900       16.152     8467.719
      41.239        0.000       16.152     8467.719
      41.243      140.600       16.152     8467.719
      41.248       94.000       16.152     8467.719
      41.252        0.000       16.152     8467.719
      41.256      232.000       16.152     8467.719
      41.260      104.100       16.152     8467.719
      41.265      131.100       16.152     8467.719
      41.269       24.400       16.152     8467.719
      41.273        0.000       16.152     8467.719
      41.278      255.100       16.152     8467.719
      41.282        0.000       16.152     8467.719
      41.286      228.400       16.152     8467.719
      41.291       93.700       16.152     8467.719
      41.295       65.800       16.152     8467.719
      41.299       76.200       16.152     8467.719
      41.303        0.000       16.152     8467.719
      41.308      235.400       16.152     8467.719
      41.312        0.000       16.152     8467.719
      41.316        0.000       16.152     8467.719
      41.320      234.500       16.152     8467.719
      41.325        0.000       16.152     8467.719
      41.329      238.900       16.152     8467.719
      41.333        0.000       16.152     8467.719
      41.337      230.500       16.152     8467.719
      41.342        0.000       16.152     8467.719
      41.346        0.000       16.152     8467.719
      41.350      228.400       16.152     8467.719
      41.355        0.000       16.152     8467.719
      41.359      231.300       16.152     8467.719
      41.363        0.000       16.152     8467.719
      41.368      237.400       16.152     8467.719
      41.372        0.000       16.152     8467.719
      41.376        0.000       16.152     8467.719
      41.380      206.700       16.152     8467.719
      41.385        0.000       16.152     8467.719
      41.390      231.900       16.152     8467.719
      41.394      161.200       16.152     8467.719
      41.398        0.000       16.152     8467.719
      41.403        0.000       16.152     8467.719
      41.407      233.000       16.152     8467.719
      41.411        0.000       16.152     8467.719
      41.416      232.300       16.152     8467.719
      41.420        0.000       16.152     8467.719
      41.424      234.100       16.152     8467.719
      41.429        0.000       16.152     8467.719
      41.433        0.000       16.152     8467.719
      41.437      235.400       16.152     8467.719
      41.442        0.000       16.152     8467.719
      41.446      219.600       16.152     8467.719
      41.450        0.000       16.152     8467.719
      41.454      233.700       16.152     8467.719
      41.459       86.000       16.152     8467.719
      41.463       89.200       16.152     8467.719
      41.467       61.100       16.152     8467.719
      41.471        0.000       16.152     8467.719
      41.476      232.800       16.152     8467.719
      41.480        0.000       16.152     8467.719
      41.484      236.700       16.152     8467.719
      41.488        0.000       16.152     8467.719
      41.493      155.600       16.152     8467.719
      41.497       79.700       16.152     8467.719
      41.501        0.000       16.152     8467.719
      41.505      233.700       16.152     8467.719
      41.510        0.000       16.152     8467.719
      41.514      234.900       16.152     8467.719
      41.518        0.000       16.152     8467.719
      41.522        0.000       16.152     8467.719
      41.527      305.100       16.152     8467.719
      41.531        0.000       16.152     8467.719
      41.535      157.200       16.152     8467.719
      41.539        0.000       16.152     8467.719
      41.544      233.000       16.152     8467.719
      41.548        0.000       16.152     8467.719
      41.552        0.000       16.152     8467.719
      41.557      303.500       16.152     8467.719
      41.561        0.000       16.152     8467.719
      41.565      165.200       16.152     8467.719
      41.569        0.000       16.152     8467.719
      41.574      228.500       16.152     8467.719
      41.578        0.000       16.152     8467.719
      41.582        0.000       16.152     8467.719
      41.586      237.400       16.152     8467.719
      41.591      176.000       16.152     8467.719
      41.595       66.900       16.152     8467.719
      41.599      131.900       16.152     8467.719
      41.603        0.000       16.152     8467.719
      41.608        0.000       16.152     8467.719
      41.612      235.900       16.152     8467.719
      41.616        0.000       16.152     8467.719
      41.620      234.200       16.152     8467.719
      41.625      118.600       16.152     8467.719
      41.629       44.000       16.152     8467.719
      41.633      143.400       16.152     8467.719
      41.637        0.000       16.152     8467.719
      41.642      202.600       16.152     8467.719
      41.646      120.500       16.152     8467.719
      41.650        0.000       16.152     8467.719
      41.654      147.300       16.152     8467.719
      41.659       69.200       16.152     8467.719
      41.663      166.800       16.152     8467.719
      41.667       31.700       16.152     8467.719
      41.672      163.700       16.152     8467.719
      41.676       83.900       16.152     8467.719
      41.680        0.000       16.152     8467.719
      41.684      187.300       16.152     8467.719
      41.689        0.000       16.152     8467.719
      41.693      235.500       16.152     8467.719
      41.697       32.500       16.152     8467.719
      41.701        0.000       16.152     8467.719
      41.706      200.900       16.152     8467.719
      41.710        0.000       16.152     8467.719
      41.714      231.300       16.152     8467.719
      41.719        0.000       16.152     8467.719
      41.723      233.000       16.152     8467.719
      41.727        0.000       16.152     8467.719
      41.731        0.000       16.152     8467.719
      41.736      230.800       16.152     8467.719
      41.740        0.000       16.152     8467.719
      41.744      230.000       16.152     8467.719
      41.749        0.000       16.152     8467.719
      41.753      233.200       16.152     8467.719
      41.757      121.300       16.152     8467.719
      41.762      106.100       16.152     8467.719
      41.766       50.000       16.152     8467.719
      41.771        0.000       16.152     8467.719
      41.775      225.400       16.152     8467.719
      41.779       76.200       16.152     8467.719
      41.784        0.000       16.152     8467.719
      41.788      153.000       16.152     8467.719
      41.792        0.000       16.152     8467.719
      41.797      229.900       16.152     8467.719
      41.801        0.000       16.152     8467.719
      41.805      232.400       16.152     8467.719
      41.810        0.000       16.152     8467.719
      41.814      232.500       16.152     8467.719
      41.818        0.000       16.152     8467.719
      41.823        0.000       16.152     8467.719
      41.827      305.300       16.152     8467.719
      41.831      100.300       16.152     8467.719
      41.836       98.900       16.152     8467.719
      41.840       99.700       16.152     8467.719
      41.845      100.200       16.152     8467.719
      41.849       99.800       16.152     8467.719
      41.853      100.000       16.152     8467.719
      41.858       99.400       16.152     8467.719
      41.862      100.300       16.152     8467.719
      41.866      100.000       16.152     8467.719
      41.871      100.000       16.152     8467.719
      41.875      100.100       16.152     8467.719
      41.879       99.800       16.152     8467.719
      41.884      100.300       16.152     8467.719
      41.888       95.300       16.152     8467.719
      41.893       88.500       16.160     8467.719
      41.898       40.900       16.160     8467.719
      41.904        0.000       16.160     8467.719
      41.908      222.400       16.160     8467.719
      41.912        0.000       16.160     8467.719
      41.917      230.500       16.160     8467.719
      41.921        0.000       16.160     8467.719
      41.925      232.600       16.160     8467.719
      41.930       89.900       16.160     8467.719
      41.934      110.200       16.160     8467.719
      41.938       98.300       16.160     8467.719
      41.943      100.800       16.160     8467.719
      41.947      100.100       16.160     8467.719
      41.952       95.600       16.160     8467.719
      41.956      104.400       16.160     8467.719
      41.961       96.300       16.160     8467.719
      41.965      103.600       16.160     8467.719
      41.969      100.500       16.160     8467.719
      41.974       99.900       16.160     8467.719
      41.978       65.600       16.160     8467.719
      41.982      134.500       16.160     8467.719
      41.987       67.900       16.160     8467.719
      41.991      132.100       16.160     8467.719
      41.995       88.600       16.160     8467.719
      41.999       92.000       16.160     8467.719
      42.004      112.000       16.160     8467.719
      42.008      104.600       16.160     8467.719
      42.012      101.800       16.160     8467.719
      42.017       37.000       16.160     8467.719
      42.021      162.500       16.160     8467.719
      42.025       99.300       16.160     8467.719
      42.029       98.400       16.160     8467.719
      42.034      102.200       16.160     8467.719
      42.038       96.300       16.160     8467.719
      42.042      104.500       16.160     8467.719
      42.047      100.200       16.160     8467.719
      42.051       99.300       16.160     8467.719
      42.055       98.700       16.160     8467.719
      42.060      100.000       16.160     8467.719
      42.064       97.000       16.160     8467.719
      42.068      104.300       16.160     8467.719
      42.073       75.200       16.160     8467.719
      42.077      123.400       16.160     8467.719
      42.081      102.000       16.160     8467.719
      42.086       94.800       16.160     8467.719
      42.090       87.000       16.160     8467.719
      42.094       93.700       16.160     8467.719
      42.099      122.500       16.160     8467.719
      42.103      102.800       16.160     8467.719
      42.107       97.400       16.160     8467.719
      42.111       23.200       16.160     8467.719
      42.116       89.000       16.160     8467.719
      42.120        0.000       16.160     8467.719
      42.124      278.500       16.160     8467.719
      42.129      107.600       16.160     8467.719
      42.133      100.200       16.160     8467.719
      42.137       98.400       16.160     8467.719
      42.141      101.700       16.160     8467.719
      42.146       93.800       16.160     8467.719
      42.150      102.200       16.160     8467.719
      42.154       96.000       16.160     8467.719
      42.159      108.000       16.160     8467.719
      42.163       98.500       16.160     8467.719
      42.167       98.400       16.160     8467.719
      42.172       97.100       16.160     8467.719
      42.176      103.300       16.160     8467.719
      42.180      100.700       16.160     8467.719
      42.184       99.700       16.160     8467.719
      42.189       83.200       16.160     8467.719
      42.193      115.300       16.160     8467.719
      42.197       99.600       16.160     8467.719
      42.202       90.700       16.160     8467.719
      42.206      111.600       16.160     8467.719
      42.210      101.700       16.160     8467.719
      42.214       89.400       16.160     8467.719
      42.219      107.700       16.160     8467.719
      42.223       17.900       16.160     8467.719
      42.227      105.100       16.160     8467.719
      42.232      178.600       16.160     8467.719
      42.236       99.800       16.160     8467.719
      42.240      100.300       16.160     8467.719
      42.245       97.000       16.160     8467.719
      42.249       98.200       16.160     8467.719
      42.253       81.100       16.160     8467.719
      42.257       97.100       16.160     8467.719
      42.262      122.300       16.160     8467.719
      42.266      104.600       16.160     8467.719
      42.270       99.400       16.160     8467.719
      42.275      100.600       16.160     8467.719
      42.279       99.800       16.160     8467.719
      42.283       99.900       16.160     8467.719
      42.288      100.000       16.160     8467.719
      42.292       99.800       16.160     8467.719
      42.296      100.000       16.160     8467.719
      42.300      100.000       16.160     8467.719
      42.305      100.000       16.160     8467.719
      42.309      100.000       16.160     8467.719
      42.313      100.100       16.160     8467.719
      42.318       99.700       16.160     8467.719
      42.322        0.000       16.160     8467.719
      42.326        0.000       16.160     8467.719
      42.330      232.800       16.160     8467.719
      42.335        0.000       16.160     8467.719
      42.339      268.000       16.160     8467.719
      42.343      100.000       16.160     8467.719
      42.348      100.000       16.160     8467.719
      42.352       99.700       16.160     8467.719
      42.356       96.400       16.160     8467.719
      42.361      102.900       16.160     8467.719
      42.365       95.800       16.160     8467.719
      42.369       97.200       16.160     8467.719
      42.373       39.500       16.160     8467.719
      42.378      164.200       16.160     8467.719
      42.382       94.400       16.160     8467.719
      42.386       79.400       16.160     8467.719
      42.391      125.900       16.160     8467.719
      42.395       62.000       16.160     8467.719
      42.399      140.900       16.160     8467.719
      42.404       93.600       16.160     8467.719
      42.408      106.100       16.160     8467.719
      42.412       96.800       16.160     8467.719
      42.417      103.500       16.160     8467.719
      42.421      101.100       16.160     8467.719
      42.425       97.700       16.160     8467.719
      42.430      101.600       16.160     8467.719
      42.434       25.900       16.160     8467.719
      42.438      169.400       16.160     8467.719
      42.443       99.500       16.160     8467.719
      42.447       68.400       16.160     8467.719
      42.452      136.200       16.160     8467.719
      42.456       45.200       16.160     8467.719
      42.460      121.200       16.160     8467.719
      42.465        0.000       16.160     8467.719
      42.469      234.000       16.160     8467.719
      42.474       98.900       16.160     8467.719
      42.478       99.800       16.160     8467.719
      42.482       92.500       16.160     8467.719
      42.487       74.800       16.160     8467.719
      42.491      134.000       16.160     8467.719
      42.495       79.400       16.160     8467.719
      42.500      118.200       16.160     8467.719
      42.504      101.800       16.160     8467.719
      42.509       95.500       16.160     8467.719
      42.513      104.700       16.160     8467.719
      42.517       96.200       16.160     8467.719
      42.521      100.800       16.160     8467.719
      42.526       74.900       16.160     8467.719
      42.530      107.200       16.160     8467.719
      42.534      118.100       16.160     8467.719
      42.538       92.300       16.160     8467.719
      42.543      106.600       16.160     8467.719
      42.547       89.900       16.160     8467.719
      42.551      109.700       16.160     8467.719
      42.556      104.500       16.160     8467.719
      42.560      100.100       16.160     8467.719
      42.564       99.800       16.160     8467.719
      42.568       44.700       16.160     8467.719
      42.573       67.400       16.160     8467.719
      42.577        0.000       16.160     8467.719
      42.581      232.900       16.160     8467.719
      42.586      152.000       16.160     8467.719
      42.590      100.800       16.160     8467.719
      42.594      100.300       16.160     8467.719
      42.598       94.600       16.160     8467.719
      42.603      102.000       16.160     8467.719
      42.607      103.700       16.160     8467.719
      42.611       50.300       16.160     8467.719
      42.615      146.600       16.160     8467.719
      42.620      100.500       16.160     8467.719
      42.624       98.500       16.160     8467.719
      42.628        0.000       16.160     8467.719
      42.633      202.600       16.160     8467.719
      42.637      102.200       16.160     8467.719
      42.641       63.300       16.160     8467.719
      42.645      131.600       16.160     8467.719
      42.650      103.500       16.160     8467.719
      42.654       63.300       16.160     8467.719
      42.658      134.700       16.160     8467.719
      42.663      101.100       16.160     8467.719
      42.667       98.700       16.160     8467.719
      42.671       50.400       16.160     8467.719
      42.676        0.000       16.160     8467.719
      42.680      248.900       16.160     8467.719
      42.684       99.100       16.160     8467.719
      42.688       95.400       16.160     8467.719
      42.693       94.600       16.160     8467.719
      42.697      111.200       16.160     8467.719
      42.701       99.200       16.160     8467.719
      42.706       83.400       16.160     8467.719
      42.710      101.000       16.160     8467.719
      42.714      117.200       16.160     8467.719
      42.718       98.800       16.160     8467.719
      42.723      101.700       16.160     8467.719
      42.727       99.300       16.160     8467.719
      42.732      100.800       16.160     8467.719
      42.736       89.700       16.160     8467.719
      42.740       76.800       16.160     8467.719
      42.745        0.000       16.160     8467.719
      42.749      231.500       16.160     8467.719
      42.753        0.000       16.160     8467.719
      42.758      199.400       16.160     8467.719
      42.762       90.600       16.160     8467.719
      42.766       87.700       16.160     8467.719
      42.771      126.700       16.160     8467.719
      42.775       98.500       16.160     8467.719
      42.779       88.600       16.160     8467.719
      42.784      113.600       16.160     8467.719
      42.788      100.000       16.160     8467.719
      42.793       97.800       16.160     8467.719
      42.797       21.600       16.160     8467.719
      42.801      181.100       16.160     8467.719
      42.806       87.600       16.160     8467.719
      42.810       92.200       16.160     8467.719
      42.814      119.600       16.160     8467.719
      42.819       84.500       16.160     8467.719
      42.823       94.600       16.160     8467.719
      42.827      114.300       16.160     8467.719
      42.832       99.900       16.160     8467.719
      42.836      102.300       16.160     8467.719
      42.840       72.100       16.160     8467.719
      42.845        0.000       16.160     8467.719
      42.849      231.800       16.160     8467.719
      42.853       99.000       16.160     8467.719
      42.858       97.700       16.160     8467.719
      42.862       91.100       16.160     8467.719
      42.866      112.900       16.160     8467.719
      42.871       93.400       16.160     8467.719
      42.875       81.900       16.160     8467.719
      42.879      111.200       16.160     8467.719
      42.886       98.000       16.160     8467.719
      42.892       94.000       16.160     8467.719
      42.897      106.100       16.160     8467.719
      42.901       59.800       16.160     8467.719
      42.906        0.000       16.160     8467.719
      42.910      230.700       16.160     8467.719
      42.914        0.000       16.160     8467.719
      42.918        0.000       16.160     8467.719
      42.923      234.700       16.160     8467.719
      42.927        0.000       16.160     8467.719
      42.931      273.200       16.160     8467.719
      42.936      100.800       16.160     8467.719
      42.940       96.100       16.160     8467.719
      42.944      103.500       16.160     8467.719
      42.949       99.900       16.160     8467.719
      42.953       70.800       16.160     8467.719
      42.957      128.300       16.160     8467.719
      42.962       98.400       16.160     8467.719
      42.966       99.700       16.160     8467.719
      42.970      101.800       16.160     8467.719
      42.974       86.800       16.160     8467.719
      42.979       19.300       16.160     8467.719
      42.983      196.000       16.160     8467.719
      42.988       96.800       16.160     8467.719
      42.992       94.500       16.160     8467.719
      42.996       97.600       16.160     8467.719
      43.000       99.300       16.160     8467.719
      43.005      102.500       16.160     8467.719
      43.009      110.600       16.160     8467.719
      43.013       24.500       16.160     8467.719
      43.017       95.300       16.160     8467.719
      43.022      178.100       16.160     8467.719
      43.026      100.100       16.160     8467.719
      43.030       99.800       16.160     8467.719
      43.035      101.200       16.160     8467.719
      43.039       99.700       16.160     8467.719
      43.043        9.200       16.160     8467.719
      43.048      192.100       16.160     8467.719
      43.052      101.000       16.160     8467.719
      43.056       91.400       16.160     8467.719
      43.061      107.700       16.160     8467.719
      43.065       81.400       16.160     8467.719
      43.069       82.600       16.160     8467.719
      43.073      124.000       16.160     8467.719
      43.078      105.200       16.160     8467.719
      43.083      103.200       16.160     8467.719
      43.087       99.700       16.160     8467.719
      43.091       48.200       16.160     8467.719
      43.095      152.300       16.160     8467.719
      43.100       73.700       16.160     8467.719
      43.104        0.000       16.160     8467.719
      43.108      210.900       16.160     8467.719
      43.113        0.000       16.160     8467.719
      43.117        0.000       16.160     8467.719
      43.121      308.000       16.160     8467.719
      43.125      103.600       16.160     8467.719
      43.130      100.500       16.160     8467.719
      43.134      100.900       16.160     8467.719
      43.139       96.100       16.160     8467.719
      43.143       79.200       16.160     8467.719
      43.147      122.500       16.160     8467.719
      43.151      101.300       16.160     8467.719
      43.156       22.800       16.160     8467.719
      43.160      177.100       16.160     8467.719
      43.164      100.200       16.160     8467.719
      43.169       98.300       16.160     8467.719
      43.173       99.300       16.160     8467.719
      43.177       97.400       16.160     8467.719
      43.181       77.100       16.160     8467.719
      43.186      127.100       16.160     8467.719
      43.190      100.700       16.160     8467.719
      43.194       74.900       16.160     8467.719
      43.199        0.000       16.160     8467.719
      43.203      219.200       16.160     8467.719
      43.207       83.300       16.160     8467.719
      43.212       84.400       16.160     8467.719
      43.216      134.900       16.160     8467.719
      43.220       76.000       16.160     8467.719
      43.224      124.600       16.160     8467.719
      43.229       51.700       16.160     8467.719
      43.233      146.900       16.160     8467.719
      43.237       86.500       16.160     8467.719
      43.241       50.400       16.160     8467.719
      43.246      159.600       16.160     8467.719
      43.250        0.000       16.160     8467.719
      43.255        0.000       16.160     8467.719
      43.259      305.400       16.160     8467.719
      43.263       98.500       16.160     8467.719
      43.268      101.300       16.160     8467.719
      43.272       96.800       16.160     8467.719
      43.276      102.000       16.160     8467.719
      43.281      100.500       16.160     8467.719
      43.285       97.500       16.160     8467.719
      43.289       99.700       16.160     8467.719
      43.294       96.600       16.160     8467.719
      43.298       69.500       16.160     8467.719
      43.302      135.300       16.160     8467.719
      43.307      101.500       16.160     8467.719
      43.311       99.600       16.160     8467.719
      43.315       95.200       16.160     8467.719
      43.319      105.500       16.160     8467.719
      43.324      100.600       16.160     8467.719
      43.328       49.300       16.160     8467.719
      43.332      148.200       16.160     8467.719
      43.336      102.700       16.160     8467.719
      43.341       88.400       16.160     8467.719
      43.345        0.000       16.160     8467.719
      43.349      135.900       16.160     8467.719
      43.353      173.000       16.160     8467.719
      43.357       98.000       16.160     8467.719
      43.362      102.400       16.160     8467.719
      43.366       95.900       16.160     8467.719
      43.370      106.200       16.160     8467.719
      43.374       98.500       16.160     8467.719
      43.379      101.500       16.160     8467.719
      43.383       52.800       16.160     8467.719
      43.387      142.100       16.160     8467.719
      43.392      100.000       16.160     8467.719
      43.396       77.900       16.160     8467.719
      43.400       64.000       16.160     8467.719
      43.404      145.700       16.160     8467.719
      43.409       88.600       16.160     8467.719
      43.413        0.000       16.160     8467.719
      43.417        0.000       16.160     8467.719
      43.421      235.000       16.160     8467.719
      43.426        0.000       16.160     8467.719
      43.430      291.400       16.160     8467.719
      43.434      100.900       16.160     8467.719
      43.439       98.700       16.160     8467.719
      43.443      102.300       16.160     8467.719
      43.447       68.200       16.160     8467.719
      43.452      131.400       16.160     8467.719
      43.456       99.500       16.160     8467.719
      43.460      101.000       16.160     8467.719
      43.464       93.400       16.160     8467.719
      43.469      103.400       16.160     8467.719
      43.473       14.700       16.160     8467.719
      43.479      201.500       16.160     8467.719
      43.484      112.100       16.160     8467.719
      43.488      101.300       16.160     8467.719
      43.492       91.100       16.160     8467.719
      43.497       63.500       16.160     8467.719
      43.501      137.200       16.160     8467.719
      43.505       93.000       16.160     8467.719
      43.510       90.800       16.160     8467.719
      43.514        0.000       16.160     8467.719
      43.518      219.000       16.160     8467.719
      43.523      104.900       16.160     8467.719
      43.527       85.700       16.160     8467.719
      43.531      114.300       16.160     8467.719
      43.535       63.500       16.160     8467.719
      43.540      135.200       16.160     8467.719
      43.544       99.400       16.160     8467.719
      43.548      101.600       16.160     8467.719
      43.553       99.400       16.160     8467.719
      43.557      100.800       16.160     8467.719
      43.561       40.600       16.160     8467.719
      43.565        0.000       16.160     8467.719
      43.570      242.300       16.160     8467.719
      43.574      111.800       16.160     8467.719
      43.578      100.600       16.160     8467.719
      43.583      100.400       16.160     8467.719
      43.587      103.200       16.160     8467.719
      43.591       95.500       16.160     8467.719
      43.596       75.000       16.160     8467.719
      43.600      100.800       16.160     8467.719
      43.604       69.500       16.160     8467.719
      43.609        0.000       16.160     8467.719
      43.613      165.100       16.160     8467.719
      43.617        0.000       16.160     8467.719
      43.621      288.700       16.160     8467.719
      43.626      101.300       16.160     8467.719
      43.630      103.600       16.160     8467.719
      43.634       88.200       16.160     8467.719
      43.638      106.800       16.160     8467.719
      43.643      104.900       16.160     8467.719
      43.647       97.100       16.160     8467.719
      43.651       50.700       16.160     8467.719
      43.656        0.000       16.160     8467.719
      43.660      250.700       16.160     8467.719
      43.664       89.900       16.160     8467.719
      43.668      104.200       16.160     8467.719
      43.673      108.100       16.160     8467.719
      43.677      100.200       16.160     8467.719
      43.681       87.700       16.160     8467.719
      43.686      103.800       16.160     8467.719
      43.690       69.300       16.160     8467.719
      43.694      121.100       16.160     8467.719
      43.698      102.000       16.160     8467.719
      43.703      107.600       16.160     8467.719
      43.707      107.700       16.160     8467.719
      43.711       98.800       16.160     8467.719
      43.716       88.600       16.160     8467.719
      43.720      112.400       16.160     8467.719
      43.724       95.200       16.160     8467.719
      43.728      102.400       16.160     8467.719
      43.733       81.400       16.160     8467.719
      43.737      120.900       16.160     8467.719
      43.741       76.800       16.168     8467.719
      43.745       89.000       16.184     8467.719
      43.750        0.000       16.184     8467.719
      43.754      225.200       16.184     8467.719
      43.758        0.000       16.184     8467.719
      43.763        0.000       16.184     8467.719
      43.767      230.600       16.207     8467.719
      43.772        0.000       16.207     8467.719
      43.777      151.800       16.207     8467.719
      43.782        0.000       16.207     8467.719
      43.786      233.500       16.207     8467.719
      43.790        0.000       16.207     8467.719
      43.795      234.900       16.207     8467.719
      43.799        0.000       16.207     8467.719
      43.803        0.000       16.207     8467.719
      43.807      232.500       16.207     8467.719
      43.812        0.000       16.207     8467.719
      43.816      233.400       16.207     8467.719
      43.820        0.000       16.207     8467.719
      43.825      234.400       16.207     8467.719
      43.829        0.000       16.207     8467.719
      43.833        0.000       16.207     8467.719
      43.837      231.000       16.207     8467.719
      43.842        0.000       16.207     8467.719
      43.846      234.400       16.207     8467.719
      43.850        0.000       16.207     8467.719
      43.855      233.900       16.207     8467.719
      43.859        0.000       16.207     8467.719
      43.863        0.000       16.207     8467.719
      43.867      233.600       16.207     8467.719
      43.872        0.000       16.207     8467.719
      43.876      232.300       16.207     8467.719
      43.880        0.000       16.207     8467.719
      43.885      235.100       16.207     8467.719
      43.889        0.000       16.207     8467.719
      43.893        0.000       16.207     8467.719
      43.897      233.200       16.207     8467.719
      43.902        0.000       16.207     8467.719
      43.906      179.500       16.207     8467.719
      43.912       48.600       16.207     8467.719
      43.917      164.900       16.207     8467.719
      43.922        0.000       16.207     8467.719
      43.926      235.800       16.207     8467.719
      43.930        0.000       16.207     8467.719
      43.935        0.000       16.207     8467.719
      43.939      234.700       16.207     8467.719
      43.943        0.000       16.207     8467.719
      43.947      232.400       16.207     8467.719
      43.952        0.000       16.207     8467.719
      43.956      233.700       16.207     8467.719
      43.960        0.000       16.207     8467.719
      43.964      210.300       16.207     8467.719
      43.969        0.000       16.207     8467.719
      43.973        0.000       16.207     8467.719
      43.977      229.100       16.207     8467.719
      43.982      170.900       16.207     8467.719
      43.986        0.000       16.207     8467.719
      43.991        0.000       16.207     8467.719
      43.995      271.100       16.207     8467.719
      43.999      100.400       16.207     8467.719
      44.004        0.000       16.207     8467.719
      44.008      230.700       16.207     8467.719
      44.012        0.000       16.207     8467.719
      44.016        0.000       16.207     8467.719
      44.021      233.500       16.207     8467.719
      44.025        0.000       16.207     8467.719
      44.029      232.600       16.207     8467.719
      44.034      130.600       16.207     8467.719
      44.038        0.000       16.207     8467.719
      44.042      156.900       16.207     8467.719
      44.047       64.600       16.207     8467.719
      44.051        0.000       16.207     8467.719
      44.055      234.700       16.207     8467.719
      44.059        0.000       16.207     8467.719
      44.064      232.300       16.207     8467.719
      44.068        0.000       16.207     8467.719
      44.072        0.000       16.207     8467.719
      44.077      222.800       16.207     8467.719
      44.081        0.000       16.207     8467.719
      44.086      222.000       16.207     8467.719
      44.090        0.000       16.207     8467.719
      44.095      240.100       16.207     8467.719
      44.099       76.500       16.207     8467.719
      44.103      148.200       16.207     8467.719
      44.108        0.000       16.207     8467.719
      44.112        0.000       16.207     8467.719
      44.116      232.400       16.207     8467.719
      44.120        0.000       16.207     8467.719
      44.125      232.900       16.207     8467.719
      44.129        0.000       16.207     8467.719
      44.133      236.000       16.207     8467.719
      44.138        0.000       16.207     8467.719
      44.142        0.000       16.207     8467.719
      44.146      233.300       16.207     8467.719
      44.150        0.000       16.207     8467.719
      44.155      233.200       16.207     8467.719
      44.159        0.000       16.207     8467.719
      44.163      234.900       16.207     8467.719
      44.168        0.000       16.207     8467.719
      44.172        0.000       16.207     8467.719
      44.176      231.400       16.207     8467.719
      44.180        0.000       16.207     8467.719
      44.185      236.000       16.207     8467.719
      44.189        0.000       16.207     8467.719
      44.193      233.800       16.207     8467.719
      44.198        9.300       16.207     8467.719
      44.202        0.000       16.207     8467.719
      44.206      221.800       16.207     8467.719
      44.210        0.000       16.207     8467.719
      44.215      233.500       16.207     8467.719
      44.219        0.000       16.207     8467.719
      44.223      232.700       16.207     8467.719
      44.228        0.000       16.207     8467.719
      44.232        0.000       16.207     8467.719
      44.236      224.400       16.207     8467.719
      44.241        0.000       16.207     8467.719
      44.245      220.600       16.207     8467.719
      44.250        0.000       16.207     8467.719
      44.254      233.500       16.207     8467.719
      44.258        0.000       16.207     8467.719
      44.263        0.000       16.207     8467.719
      44.267      231.600       16.207     8467.719
      44.271        0.000       16.207     8467.719
      44.276      234.500       16.207     8467.719
      44.280        0.000       16.207     8467.719
      44.284      234.400       16.207     8467.719
      44.288        0.000       16.207     8467.719
      44.293        0.000       16.207     8467.719
      44.297      240.200       16.207     8467.719
      44.301        0.000       16.207     8467.719
      44.306      224.700       16.207     8467.719
      44.310        0.000       16.207     8467.719
      44.314      234.400       16.207     8467.719
      44.318        0.000       16.207     8467.719
      44.323        0.000       16.207     8467.719
      44.327      232.400       16.207     8467.719
      44.331      110.300       16.207     8467.719
      44.336        0.000       16.207     8467.719
      44.340      222.900       16.207     8467.719
      44.344        0.000       16.207     8467.719
      44.349      222.200       16.207     8467.719
      44.353        0.000       16.207     8467.719
      44.358      223.600       16.207     8467.719
      44.362       66.800       16.207     8467.719
      44.367        0.000       16.207     8467.719
      44.371      155.800       16.207     8467.719
      44.376        0.000       16.207     8467.719
      44.380      233.200       16.207     8467.719
      44.385        0.000       16.207     8467.719
      44.389      232.800       16.207     8467.719
      44.393        0.000       16.207     8467.719
      44.398      140.400       16.207     8467.719
      44.402        0.000       16.207     8467.719
      44.406      235.200       16.207     8467.719
      44.410      122.100       16.207     8467.719
      44.415      112.900       16.207     8467.719
      44.419        0.000       16.207     8467.719
      44.423        0.000       16.207     8467.719
      44.427      234.800       16.207     8467.719
      44.432        0.000       16.207     8467.719
      44.436      231.000       16.207     8467.719
      44.440        0.000       16.207     8467.719
      44.445      234.100       16.207     8467.719
      44.449        0.000       16.207     8467.719
      44.453        0.000       16.207     8467.719
      44.457      231.300       16.207     8467.719
      44.462      138.800       16.207     8467.719
      44.466       93.400       16.207     8467.719
      44.470        0.000       16.207     8467.719
      44.475      240.000       16.207     8467.719
      44.479        0.000       16.207     8467.719
      44.483        0.000       16.207     8467.719
      44.488      238.900       16.207     8467.719
      44.492        0.000       16.207     8467.719
      44.496      222.400       16.207     8467.719
      44.501        0.000       16.207     8467.719
      44.505      233.800       16.207     8467.719
      44.509        0.000       16.207     8467.719
      44.513        0.000       16.207     8467.719
      44.518      232.300       16.207     8467.719
      44.522        0.000       16.207     8467.719
      44.526      231.100       16.207     8467.719
      44.530        0.000       16.207     8467.719
      44.535      234.100       16.207     8467.719
      44.539        0.000       16.207     8467.719
      44.543        0.000       16.207     8467.719
      44.548      234.800       16.207     8467.719
      44.552        0.000       16.207     8467.719
      44.556      234.500       16.207     8467.719
      44.560        0.000       16.207     8467.719
      44.565      235.300       16.207     8467.719
      44.569        0.000       16.207     8467.719
      44.573        0.000       16.207     8467.719
      44.577      276.300       16.207     8467.719
      44.582        0.000       16.207     8467.719
      44.586        0.000       16.207     8467.719
      44.590      329.000       16.207     8467.719
      44.595       75.200       16.207     8467.719
      44.599       66.900       16.207     8467.719
      44.603        0.000       16.207     8467.719
      44.607      232.000       16.207     8467.719
      44.612        0.000       16.207     8467.719
      44.616        0.000       16.207     8467.719
      44.620      233.400       16.207     8467.719
      44.624      176.400       16.207     8467.719
      44.629        0.000       16.207     8467.719
      44.633        0.000       16.207     8467.719
      44.637      233.900       16.207     8467.719
      44.641        0.000       16.207     8467.719
      44.646      233.300       16.207     8467.719
      44.650        0.000       16.207     8467.719
      44.654      236.500       16.207     8467.719
      44.658       92.500       16.207     8467.719
      44.663        0.000       16.207     8467.719
      44.667      143.300       16.207     8467.719
      44.671        0.000       16.207     8467.719
      44.676      224.700       16.207     8467.719
      44.680        0.000       16.207     8467.719
      44.684      224.600       16.207     8467.719
      44.689        0.000       16.207     8467.719
      44.693      153.300       16.207     8467.719
      44.697       76.000       16.207     8467.719
      44.702      160.900       16.207     8467.719
      44.706        0.000       16.207     8467.719
      44.710      213.800       16.207     8467.719
      44.714        0.000       16.207     8467.719
      44.719        0.000       16.207     8467.719
      44.723      235.800       16.207     8467.719
      44.727      104.200       16.207     8467.719
      44.731      133.200       16.207     8467.719
      44.735        0.000       16.207     8467.719
      44.740      238.000       16.207     8467.719
      44.744       99.400       16.207     8467.719
      44.748        0.000       16.207     8467.719
      44.752      137.800       16.207     8467.719
      44.757        0.000       16.207     8467.719
      44.761      234.300       16.207     8467.719
      44.765        0.000       16.207     8467.719
      44.769      178.300       16.207     8467.719
      44.774        0.000       16.207     8467.719
      44.778      226.000       16.207     8467.719
      44.782        0.000       16.207     8467.719
      44.786        0.000       16.207     8467.719
      44.791      305.100       16.207     8467.719
      44.795       89.400       16.207     8467.719
      44.799       77.200       16.207     8467.719
      44.804        0.000       16.207     8467.719
      44.808      234.400       16.207     8467.719
      44.812        0.000       16.207     8467.719
      44.816        0.000       16.207     8467.719
      44.821      234.700       16.207     8467.719
      44.825      137.900       16.207     8467.719
      44.829        0.000       16.207     8467.719
      44.833      235.200       16.207     8467.719
      44.838       47.800       16.207     8467.719
      44.842        0.000       16.207     8467.719
      44.846      233.700       16.207     8467.719
      44.850        0.000       16.207     8467.719
      44.855        0.000       16.207     8467.719
      44.859      234.100       16.207     8467.719
      44.863        0.000       16.207     8467.719
      44.867      235.800       16.207     8467.719
      44.872        0.000       16.207     8467.719
      44.876      210.700       16.207     8467.719
      44.881       62.600       16.207     8467.719
      44.885      159.100       16.207     8467.719
      44.890      109.300       16.207     8467.719
      44.895       77.200       16.207     8467.719
      44.899        0.000       16.207     8467.719
      44.904      142.700       16.207     8467.719
      44.908        0.000       16.207     8467.719
      44.913      207.500       16.207     8467.719
      44.917        0.000       16.207     8467.719
      44.921      231.200       16.207     8467.719
      44.925       70.200       16.207     8467.719
      44.930      164.100       16.207     8467.719
      44.934        0.000       16.207     8467.719
      44.938        0.000       16.207     8467.719
      44.942      236.200       16.207     8467.719
      44.946        0.000       16.207     8467.719
      44.951      233.600       16.207     8467.719
      44.955      137.200       16.207     8467.719
      44.959        0.000       16.207     8467.719
      44.964        0.000       16.207     8467.719
      44.968      235.600       16.207     8467.719
      44.972        0.000       16.207     8467.719
      44.976      215.900       16.207     8467.719
      44.981        0.000       16.207     8467.719
      44.985      232.500       16.207     8467.719
      44.989       85.800       16.207     8467.719
      44.994      130.500       16.207     8467.719
      44.998       96.100       16.207     8467.719
      45.003        0.000       16.207     8467.719
      45.007        0.000       16.207     8467.719
      45.011      232.800       16.207     8467.719
      45.015        0.000       16.207     8467.719
      45.020      232.500       16.207     8467.719
      45.024      142.000       16.207     8467.719
      45.028       73.700       16.207     8467.719
      45.033      130.700       16.207     8467.719
      45.037        0.000       16.207     8467.719
      45.041      176.100       16.207     8467.719
      45.046       51.400       16.207     8467.719
      45.050        0.000       16.207     8467.719
      45.054      262.100       16.207     8467.719
      45.058        0.000       16.207     8467.719
      45.063        0.000       16.207     8467.719
      45.067      230.900       16.207     8467.719
      45.071        0.000       16.207     8467.719
      45.076      233.000       16.207     8467.719
      45.080        0.000       16.207     8467.719
      45.084      230.000       16.207     8467.719
      45.089        0.000       16.207     8467.719
      45.093        0.000       16.207     8467.719
      45.097      232.100       16.207     8467.719
      45.102        0.000       16.207     8467.719
      45.106      231.000       16.207     8467.719
      45.110        0.000       16.207     8467.719
      45.115      235.600       16.207     8467.719
      45.119        0.000       16.207     8467.719
      45.123      159.300       16.207     8467.719
      45.128        0.000       16.207     8467.719
      45.132      207.300       16.207     8467.719
      45.136        0.000       16.207     8467.719
      45.141      233.400       16.207     8467.719
      45.145        0.000       16.207     8467.719
      45.149        0.000       16.207     8467.719
      45.154      234.100       16.207     8467.719
      45.158        0.000       16.207     8467.719
      45.162      232.600       16.207     8467.719
      45.166        0.000       16.207     8467.719
      45.171      231.900       16.207     8467.719
      45.175        0.000       16.207     8467.719
      45.179        0.000       16.207     8467.719
      45.184      235.300       16.207     8467.719
      45.188        0.000       16.207     8467.719
      45.192      235.800       16.207     8467.719
      45.196       83.800       16.207     8467.719
      45.201      148.000       16.207     8467.719
      45.205        0.000       16.207     8467.719
      45.209        0.000       16.207     8467.719
      45.214      230.400       16.207     8467.719
      45.218        0.000       16.207     8467.719
      45.222      233.900       16.207     8467.719
      45.227        0.000       16.207     8467.719
      45.231      233.600       16.207     8467.719
      45.235        0.000       16.207     8467.719
      45.239        0.000       16.207     8467.719
      45.244      233.400       16.207     8467.719
      45.248        0.000       16.207     8467.719
      45.252      271.100       16.207     8467.719
      45.257        0.000       16.207     8467.719
      45.261        0.000       16.207     8467.719
      45.265      232.000       16.207     8467.719
      45.270        0.000       16.207     8467.719
      45.274      233.700       16.207     8467.719
      45.278        0.000       16.207     8467.719
      45.283      234.200       16.207     8467.719
      45.287        0.000       16.207     8467.719
      45.291        0.000       16.207     8467.719
      45.295      275.400       16.207     8467.719
      45.300        0.000       16.207     8467.719
      45.304      192.000       16.207     8467.719
      45.308        0.000       16.207     8467.719
      45.313      233.000       16.207     8467.719
      45.317        0.000       16.207     8467.719
      45.321        0.000       16.207     8467.719
      45.325      232.500       16.207     8467.719
      45.330        0.000       16.207     8467.719
      45.334      234.300       16.207     8467.719
      45.338        0.000       16.207     8467.719
      45.343      231.300       16.207     8467.719
      45.347        0.000       16.207     8467.719
      45.351      207.500       16.207     8467.719
      45.355       23.500       16.207     8467.719
      45.360        0.000       16.207     8467.719
      45.364      231.500       16.207     8467.719
      45.368        0.000       16.207     8467.719
      45.373      232.100       16.207     8467.719
      45.377        0.000       16.207     8467.719
      45.381        0.000       16.207     8467.719
      45.386      232.600       16.207     8467.719
      45.390        0.000       16.207     8467.719
      45.394      274.100       16.207     8467.719
      45.399        0.000       16.207     8467.719
      45.403      191.300       16.207     8467.719
      45.407        0.000       16.207     8467.719
      45.411        0.000       16.207     8467.719
      45.416      232.500       16.207     8467.719
      45.420        0.000       16.207     8467.719
      45.424      234.200       16.207     8467.719
      45.429        0.000       16.207     8467.719
      45.433      234.100       16.207     8467.719
      45.437        0.000       16.207     8467.719
      45.441        0.000       16.207     8467.719
      45.446      231.000       16.207     8467.719
      45.450        0.000       16.207     8467.719
      45.454      234.100       16.207     8467.719
      45.459        0.000       16.207     8467.719
      45.463      233.100       16.207     8467.719
      45.467        0.000       16.207     8467.719
      45.471        0.000       16.207     8467.719
      45.476      233.600       16.207     8467.719
      45.480        0.000       16.207     8467.719
      45.484      233.200       16.207     8467.719
      45.489        0.000       16.207     8467.719
      45.493      222.700       16.207     8467.719
      45.497       41.000       16.207     8467.719
      45.502      159.900       16.207     8467.719
      45.506        0.000       16.207     8467.719
      45.510        0.000       16.207     8467.719
      45.515      232.800       16.207     8467.719
      45.519      123.000       16.207     8467.719
      45.523        0.000       16.207     8467.719
      45.528      227.000       16.207     8467.719
      45.532        0.000       16.207     8467.719
      45.536      229.100       16.207     8467.719
      45.541        0.000       16.207     8467.719
      45.545        0.000       16.207     8467.719
      45.549      299.200       16.207     8467.719
      45.554        0.000       16.207     8467.719
      45.558      164.500       16.207     8467.719
      45.562        0.000       16.207     8467.719
      45.567      235.300       16.207     8467.719
      45.571        0.000       16.207     8467.719
      45.575        0.000       16.207     8467.719
      45.579      233.800       16.207     8467.719
      45.584      138.700       16.207     8467.719
      45.588        0.000       16.207     8467.719
      45.592      234.800       16.207     8467.719
      45.596       43.100       16.207     8467.719
      45.601        0.000       16.207     8467.719
      45.605      191.100       16.207     8467.719
      45.609      176.200       16.207     8467.719
      45.614        0.000       16.207     8467.719
      45.618      128.300       16.207     8467.719
      45.622      104.900       16.207     8467.719
      45.626        0.000       16.207     8467.719
      45.631      235.700       16.207     8467.719
      45.635        0.000       16.207     8467.719
      45.639      233.400       16.207     8467.719
      45.643        0.000       16.207     8467.719
      45.648      200.900       16.207     8467.719
      45.652       34.800       16.207     8467.719
      45.656        0.000       16.207     8467.719
      45.661      236.500       16.207     8467.719
      45.665        0.000       16.207     8467.719
      45.669        0.000       16.207     8467.719
      45.673      232.600       16.207     8467.719
      45.678        0.000       16.207     8467.719
      45.682      270.200       16.207     8467.719
      45.686        0.000       16.207     8467.719
      45.690      200.600       16.207     8467.719
      45.695      102.000       16.207     8467.719
      45.699        0.000       16.207     8467.719
      45.703      130.200       16.207     8467.719
      45.708        0.000       16.207     8467.719
      45.712      232.400       16.207     8467.719
      45.716      105.400       16.207     8467.719
      45.720        0.000       16.207     8467.719
      45.725      235.300       16.207     8467.719
      45.729        0.000       16.207     8467.719
      45.733        0.000       16.207     8467.719
      45.737      234.200       16.207     8467.719
      45.742        0.000       16.207     8467.719
      45.746      236.000       16.207     8467.719
      45.750       69.400       16.207     8467.719
      45.755      163.700       16.207     8467.719
      45.759        0.000       16.207     8467.719
      45.763        0.000       16.207     8467.719
      45.767      232.000       16.207     8467.719
      45.772      105.500       16.207     8467.719
      45.776        0.000       16.207     8467.719
      45.780      263.700       16.207     8467.719
      45.785        0.000       16.207     8467.719
      45.789      191.700       16.207     8467.719
      45.793        0.000       16.207     8467.719
      45.797      135.400       16.207     8467.719
      45.802      100.000       16.207     8467.719
      45.806        0.000       16.207     8467.719
      45.810      238.300       16.207     8467.719
      45.814      114.200       16.207     8467.719
      45.819        0.000       16.207     8467.719
      45.823      237.000       16.207     8467.719
      45.827        0.000       16.207     8467.719
      45.831        0.000       16.207     8467.719
      45.836      233.600       16.207     8467.719
      45.840        0.000       16.207     8467.719
      45.844      231.200       16.207     8467.719
      45.849        0.000       16.207     8467.719
      45.853      234.600       16.207     8467.719
      45.857        0.000       16.207     8467.719
      45.861        0.000       16.207     8467.719
      45.866      236.100       16.207     8467.719
      45.870        0.000       16.207     8467.719
      45.874      234.800       16.207     8467.719
      45.878        0.000       16.207     8467.719
      45.883      165.200       16.207     8467.719
      45.889      137.300       16.207     8467.719
      45.893        0.000       16.207     8467.719
      45.898      110.900       16.207     8467.719
      45.902      120.300       16.207     8467.719
      45.906      118.400       16.207     8467.719
      45.911        0.000       16.207     8467.719
      45.916      199.000       16.207     8467.719
      45.920        0.000       16.207     8467.719
      45.924      235.000       16.207     8467.719
      45.928        0.000       16.207     8467.719
      45.933        0.000       16.207     8467.719
      45.937      235.600       16.207     8467.719
      45.941        0.000       16.207     8467.719
      45.945      267.100       16.207     8467.719
      45.950        0.000       16.207     8467.719
      45.954        0.000       16.207     8467.719
      45.958      235.000       16.207     8467.719
      45.962        0.000       16.207     8467.719
      45.967      230.400       16.207     8467.719
      45.971        0.000       16.207     8467.719
      45.975      231.800       16.207     8467.719
      45.980       53.500       16.207     8467.719
      45.984        0.000       16.207     8467.719
      45.988      238.100       16.207     8467.719
      45.993        0.000       16.207     8467.719
      45.997      152.600       16.207     8467.719
      46.001       86.500       16.207     8467.719
      46.005        0.000       16.207     8467.719
      46.009      240.100       16.207     8467.719
      46.013       59.800       16.207     8467.719
      46.018        0.000       16.207     8467.719
      46.022      241.000       16.207     8467.719
      46.026      109.900       16.207     8467.719
      46.030        0.000       16.207     8467.719
      46.035      223.000       16.207     8467.719
      46.039        0.000       16.207     8467.719
      46.043        0.000       16.207     8467.719
      46.047      230.200       16.207     8467.719
      46.051        0.000       16.207     8467.719
      46.056      236.300       16.207     8467.719
      46.060        0.000       16.207     8467.719
      46.064        0.000       16.207     8467.719
      46.068      245.900       16.207     8467.719
      46.072        0.000       16.207     8467.719
      46.076      242.100       16.207     8467.719
      46.081       65.400       16.207     8467.719
      46.085        0.000       16.207     8467.719
      46.089      240.800       16.207     8467.719
      46.093        0.000       16.207     8467.719
      46.097      241.100       16.207     8467.719
      46.101        0.000       16.207     8467.719
      46.105        0.000       16.207     8467.719
      46.110      241.200       16.207     8467.719
      46.114        0.000       16.207     8467.719
      46.118      221.000       16.207     8467.719
      46.122        0.000       16.207     8467.719
      46.126      238.500       16.207     8467.719
      46.130        0.000       16.207     8467.719
      46.135        0.000       16.207     8467.719
      46.139      240.900       16.207     8467.719
      46.143        0.000       16.207     8467.719
      46.147      241.000       16.207     8467.719
      46.151        0.000       16.207     8467.719
      46.155        0.000       16.207     8467.719
      46.159      240.500       16.207     8467.719
      46.164        0.000       16.207     8467.719
      46.168      243.100       16.207     8467.719
      46.172        0.000       16.207     8467.719
      46.176      232.600       16.207     8467.719
      46.180        0.000       16.207     8467.719
      46.185        0.000       16.207     8467.719
      46.189      236.700       16.207     8467.719
      46.193        0.000       16.207     8467.719
      46.197      242.600       16.207     8467.719
      46.201        0.000       16.207     8467.719
      46.205        0.000       16.207     8467.719
      46.209      241.900       16.207     8467.719
      46.214        0.000       16.207     8467.719
      46.218      241.500       16.207     8467.719
      46.222        0.000       16.207     8467.719
      46.226      243.200       16.207     8467.719
      46.230        0.000       16.207     8467.719
      46.234      190.000       16.207     8467.719
      46.238        0.000       16.207     8467.719
      46.243      191.500       16.207     8467.719
      46.247       49.000       16.207     8467.719
      46.251        0.000       16.207     8467.719
      46.255      239.800       16.207     8467.719
      46.259        0.000       16.207     8467.719
      46.263        0.000       16.207     8467.719
      46.267      238.800       16.207     8467.719
      46.272        0.000       16.207     8467.719
      46.276      242.400       16.207     8467.719
      46.280        0.000       16.207     8467.719
      46.284      238.800       16.207     8467.719
      46.288        0.000       16.207     8467.719
      46.293        0.000       16.207     8467.719
      46.297      241.400       16.207     8467.719
      46.301        0.000       16.207     8467.719
      46.305      243.400       16.207     8467.719
      46.309        0.000       16.207     8467.719
      46.313        0.000       16.207     8467.719
      46.317      241.100       16.207     8467.719
      46.322        0.000       16.207     8467.719
      46.326      242.600       16.207     8467.719
      46.330        0.000       16.207     8467.719
      46.334      241.100       16.207     8467.719
      46.338        0.000       16.207     8467.719
      46.342      157.300       16.207     8467.719
      46.346       84.800       16.207     8467.719
      46.351        0.000       16.207     8467.719
      46.355      240.000       16.207     8467.719
      46.359        0.000       16.207     8467.719
      46.363        0.000       16.207     8467.719
      46.367      278.900       16.207     8467.719
      46.371        0.000       16.207     8467.719
      46.376      243.200       16.207     8467.719
      46.380        0.000       16.207     8467.719
      46.384      201.300       16.207     8467.719
      46.388       35.700       16.207     8467.719
      46.392      120.000       16.207     8467.719
      46.396      122.400       16.207     8467.719
      46.400        0.000       16.207     8467.719
      46.405        0.000       16.207     8467.719
      46.409      276.200       16.207     8467.719
      46.413        0.000       16.207     8467.719
      46.417      210.200       16.207     8467.719
      46.421      113.900       16.207     8467.719
      46.425      114.800       16.207     8467.719
      46.429        0.000       16.207     8467.719
      46.433      126.700       16.207     8467.719
      46.438      136.700       16.207     8467.719
      46.442      108.200       16.207     8467.719
      46.446      111.100       16.207     8467.719
      46.450      125.700       16.207     8467.719
      46.454        0.000       16.207     8467.719
      46.458      151.500       16.207     8467.719
      46.462       90.200       16.207     8467.719
      46.467        0.000       16.207     8467.719
      46.471      242.900       16.207     8467.719
      46.475       63.700       16.207     8467.719
      46.479        0.000       16.207     8467.719
      46.483      241.400       16.207     8467.719
      46.487        0.000       16.207     8467.719
      46.492        0.000       16.207     8467.719
      46.496      264.900       16.207     8467.719
      46.500        0.000       16.207     8467.719
      46.504      215.500       16.207     8467.719
      46.508       72.000       16.207     8467.719
      46.512        0.000       16.207     8467.719
      46.516      169.600       16.207     8467.719
      46.521        0.000       16.207     8467.719
      46.525      240.900       16.207     8467.719
      46.529      115.200       16.207     8467.719
      46.533        0.000       16.207     8467.719
      46.538        0.000       16.207     8467.719
      46.542      263.600       16.207     8467.719
      46.546        0.000       16.207     8467.719
      46.550      217.500       16.207     8467.719
      46.554        0.000       16.207     8467.719
      46.558      241.000       16.207     8467.719
      46.563        0.000       16.207     8467.719
      46.567        0.000       16.207     8467.719
      46.571      273.600       16.207     8467.719
      46.575        0.000       16.207     8467.719
      46.579      233.300       16.207     8467.719
      46.583        0.000       16.207     8467.719
      46.587        0.000       16.207     8467.719
      46.591      244.900       16.207     8467.719
      46.595      118.300       16.207     8467.719
      46.600      123.800       16.207     8467.719
      46.604        0.000       16.207     8467.719
      46.608        0.000       16.207     8467.719
      46.612      241.800       16.207     8467.719
      46.616        0.000       16.207     8467.719
      46.620      244.000       16.207     8467.719
      46.624        0.000       16.207     8467.719
      46.628        0.000       16.207     8467.719
      46.633      241.300       16.207     8467.719
      46.637        0.000       16.207     8467.719
      46.641      244.900       16.207     8467.719
      46.645        0.000       16.207     8467.719
      46.649      241.800       16.207     8467.719
      46.653        0.000       16.207     8467.719
      46.657        0.000       16.207     8467.719
      46.661      242.000       16.207     8467.719
      46.666        0.000       16.207     8467.719
      46.670      242.100       16.207     8467.719
      46.674        0.000       16.207     8467.719
      46.678        0.000       16.207     8467.719
      46.682      241.900       16.207     8467.719
      46.686        0.000       16.207     8467.719
      46.690      242.400       16.207     8467.719
      46.694      117.300       16.207     8467.719
      46.699        0.000       16.207     8467.719
      46.703      124.600       16.207     8467.719
      46.707        0.000       16.207     8467.719
      46.711      241.600       16.207     8467.719
      46.715        0.000       16.207     8467.719
      46.719      241.700       16.207     8467.719
      46.723        0.000       16.207     8467.719
      46.727        0.000       16.207     8467.719
      46.732      243.000       16.207     8467.719
      46.736        0.000       16.207     8467.719
      46.740      242.800       16.207     8467.719
      46.744        0.000       16.207     8467.719
      46.748        0.000       16.207     8467.719
      46.752      243.100       16.207     8467.719
      46.756        0.000       16.207     8467.719
      46.760      239.700       16.207     8467.719
      46.765        0.000       16.207     8467.719
      46.769        0.000       16.207     8467.719
      46.773      240.000       16.207     8467.719
      46.777        0.000       16.207     8467.719
      46.781      242.100       16.207     8467.719
      46.785        0.000       16.207     8467.719
      46.789      242.800       16.207     8467.719
      46.793        0.000       16.207     8467.719
      46.798      117.100       16.207     8467.719
      46.802      125.800       16.207     8467.719
      46.806        0.000       16.207     8467.719
      46.810      240.700       16.207     8467.719
      46.814        0.000       16.207     8467.719
      46.818        0.000       16.207     8467.719
      46.822      238.600       16.207     8467.719
      46.827        0.000       16.207     8467.719
      46.831      240.500       16.207     8467.719
      46.835        0.000       16.207     8467.719
      46.839      244.700       16.207     8467.719
      46.843        0.000       16.207     8467.719
      46.847        0.000       16.207     8467.719
      46.851      244.400       16.207     8467.719
      46.855        0.000       16.207     8467.719
      46.859      241.100       16.207     8467.719
      46.864        0.000       16.207     8467.719
      46.868        0.000       16.207     8467.719
      46.872      242.500       16.207     8467.719
      46.876       91.300       16.207     8467.719
      46.881        0.000       16.207     8467.719
      46.886      234.700       16.207     8467.719
      46.890        0.000       16.207     8467.719
      46.894      242.500       16.207     8467.719
      46.898        0.000       16.207     8467.719
      46.902      201.600       16.207     8467.719
      46.907       17.500       16.207     8467.719
      46.911        0.000       16.207     8467.719
      46.915      207.900       16.207     8467.719
      46.919        0.000       16.207     8467.719
      46.924      240.100       16.207     8467.719
      46.928        0.000       16.207     8467.719
      46.932      243.800       16.207     8467.719
      46.936       72.200       16.207     8467.719
      46.940        0.000       16.207     8467.719
      46.944        0.000       16.207     8467.719
      46.948      243.000       16.207     8467.719
      46.952        0.000       16.207     8467.719
      46.957      244.000       16.207     8467.719
      46.961        0.000       16.207     8467.719
      46.965      229.200       16.207     8467.719
      46.969       82.400       16.207     8467.719
      46.973        0.000       16.207     8467.719
      46.977      150.800       16.207     8467.719
      46.981      149.900       16.207     8467.719
      46.986       92.800       16.207     8467.719
      46.990        0.000       16.207     8467.719
      46.994        0.000       16.207     8467.719
      46.998      239.500       16.207     8467.719
      47.002      159.800       16.207     8467.719
      47.006        0.000       16.207     8467.719
      47.011        0.000       16.207     8467.719
      47.015      241.600       16.207     8467.719
      47.019        0.000       16.207     8467.719
      47.023      241.400       16.207     8467.719
      47.027        0.000       16.207     8467.719
      47.031      231.600       16.207     8467.719
      47.036       51.500       16.207     8467.719
      47.040      157.700       16.207     8467.719
      47.044        0.000       16.207     8467.719
      47.048        0.000       16.207     8467.719
      47.053      235.300       16.207     8467.719
      47.057        0.000       16.207     8467.719
      47.061      240.600       16.207     8467.719
      47.065        0.000       16.207     8467.719
      47.069      169.400       16.207     8467.719
      47.073        0.000       16.207     8467.719
      47.078      239.900       16.207     8467.719
      47.082        0.000       16.207     8467.719
      47.086        0.000       16.207     8467.719
      47.090      242.700       16.207     8467.719
      47.094      170.800       16.207     8467.719
      47.098       62.800       16.207     8467.719
      47.102       81.600       16.207     8467.719
      47.107      161.200       16.207     8467.719
      47.111        0.000       16.207     8467.719
      47.115        0.000       16.207     8467.719
      47.119      243.200       16.207     8467.719
      47.123        0.000       16.207     8467.719
      47.127      239.400       16.207     8467.719
      47.131        0.000       16.207     8467.719
      47.135        0.000       16.207     8467.719
      47.140      244.300       16.207     8467.719
      47.144        0.000       16.207     8467.719
      47.148      239.700       16.207     8467.719
      47.152        0.000       16.207     8467.719
      47.156      193.400       16.207     8467.719
      47.160        0.000       16.207     8467.719
      47.165      234.300       16.207     8467.719
      47.169       35.500       16.207     8467.719
      47.173        0.000       16.207     8467.719
      47.177      242.300       16.207     8467.719
      47.181        0.000       16.207     8467.719
      47.185        0.000       16.207     8467.719
      47.189      240.400       16.207     8467.719
      47.194        0.000       16.207     8467.719
      47.198      242.900       16.207     8467.719
      47.202       72.400       16.207     8467.719
      47.206        0.000       16.207     8467.719
      47.210      239.900       16.207     8467.719
      47.214       56.100       16.207     8467.719
      47.219        0.000       16.207     8467.719
      47.223      179.600       16.207     8467.719
      47.227        0.000       16.207     8467.719
      47.231      241.600       16.207     8467.719
      47.235       71.000       16.207     8467.719
      47.239      171.200       16.207     8467.719
      47.243        0.000       16.207     8467.719
      47.248        0.000       16.207     8467.719
      47.252      242.100       16.207     8467.719
      47.256        0.000       16.207     8467.719
      47.260      243.700       16.207     8467.719
      47.264        0.000       16.207     8467.719
      47.268        0.000       16.207     8467.719
      47.272      241.300       16.207     8467.719
      47.276      133.400       16.207     8467.719
      47.281      102.100       16.207     8467.719
      47.285        0.000       16.207     8467.719
      47.289      241.500       16.207     8467.719
      47.293        0.000       16.207     8467.719
      47.297      123.100       16.207     8467.719
      47.301       91.000       16.207     8467.719
      47.306        0.000       16.207     8467.719
      47.310      239.500       16.207     8467.719
      47.314        0.000       16.207     8467.719
      47.318      241.000       16.207     8467.719
      47.322        0.000       16.207     8467.719
      47.326        0.000       16.207     8467.719
      47.331      237.700       16.207     8467.719
      47.335        0.000       16.207     8467.719
      47.339      242.800       16.207     8467.719
      47.343        0.000       16.207     8467.719
      47.347        0.000       16.207     8467.719
      47.351      239.300       16.207     8467.719
      47.356        0.000       16.207     8467.719
      47.360      239.500       16.207     8467.719
      47.364        0.000       16.207     8467.719
      47.368      239.600       16.207     8467.719
      47.372        0.000       16.207     8467.719
      47.377        0.000       16.207     8467.719
      47.381      238.000       16.207     8467.719
      47.385        0.000       16.207     8467.719
      47.389      244.900       16.207     8467.719
      47.393        0.000       16.207     8467.719
      47.397      216.200       16.207     8467.719
      47.401        0.000       16.207     8467.719
      47.406        0.000       16.207     8467.719
      47.410      238.800       16.207     8467.719
      47.414        0.000       16.207     8467.719
      47.418      241.500       16.207     8467.719
      47.422        0.000       16.207     8467.719
      47.426        0.000       16.207     8467.719
      47.431      241.700       16.207     8467.719
      47.435        0.000       16.207     8467.719
      47.439      238.100       16.207     8467.719
      47.443        0.000       16.207     8467.719
      47.447      239.300       16.207     8467.719
      47.451        0.000       16.207     8467.719
      47.456        0.000       16.207     8467.719
      47.460      232.300       16.207     8467.719
      47.464        0.000       16.207     8467.719
      47.468      241.600       16.207     8467.719
      47.472        0.000       16.207     8467.719
      47.477        0.000       16.207     8467.719
      47.481      241.100       16.207     8467.719
      47.485        0.000       16.207     8467.719
      47.489      242.800       16.207     8467.719
      47.493        0.000       16.207     8467.719
      47.497      243.900       16.207     8467.719
      47.501        0.000       16.207     8467.719
      47.505        0.000       16.207     8467.719
      47.510      239.900       16.207     8467.719
      47.514        0.000       16.207     8467.719
      47.518      243.300       16.207     8467.719
      47.522        0.000       16.207     8467.719
      47.526        0.000       16.207     8467.719
      47.530      237.000       16.207     8467.719
      47.535      152.400       16.207     8467.719
      47.539        0.000       16.207     8467.719
      47.543        0.000       16.207     8467.719
      47.547      240.100       16.207     8467.719
      47.552        0.000       16.207     8467.719
      47.556      242.000       16.207     8467.719
      47.560        0.000       16.207     8467.719
      47.564      244.600       16.207     8467.719
      47.568        0.000       16.207     8467.719
      47.572        0.000       16.207     8467.719
      47.576      240.600       16.207     8467.719
      47.581        0.000       16.207     8467.719
      47.585      239.900       16.207     8467.719
      47.589        0.000       16.207     8467.719
      47.593        0.000       16.207     8467.719
      47.597      245.400       16.207     8467.719
      47.601        0.000       16.207     8467.719
      47.606      236.600       16.207     8467.719
      47.610        0.000       16.207     8467.719
      47.614      240.900       16.207     8467.719
      47.618        0.000       16.207     8467.719
      47.622        0.000       16.207     8467.719
      47.626      244.000       16.207     8467.719
      47.630       97.700       16.207     8467.719
      47.635        0.000       16.207     8467.719
      47.639      241.400       16.207     8467.719
      47.643        0.000       16.207     8467.719
      47.647        0.000       16.207     8467.719
      47.651      239.400       16.207     8467.719
      47.655        0.000       16.207     8467.719
      47.660      240.500       16.207     8467.719
      47.664        0.000       16.207     8467.719
      47.668      240.900       16.207     8467.719
      47.672        0.000       16.207     8467.719
      47.676        0.000       16.207     8467.719
      47.680      240.400       16.207     8467.719
      47.684        0.000       16.207     8467.719
      47.689      241.700       16.207     8467.719
      47.693        0.000       16.207     8467.719
      47.697      145.400       16.207     8467.719
      47.701       94.600       16.207     8467.719
      47.705        0.000       16.207     8467.719
      47.709      238.000       16.207     8467.719
      47.714        0.000       16.207     8467.719
      47.718        0.000       16.207     8467.719
      47.722      241.200       16.207     8467.719
      47.726        0.000       16.207     8467.719
      47.730      237.200       16.207     8467.719
      47.734        0.000       16.207     8467.719
      47.739      240.900       16.207     8467.719
      47.743        0.000       16.207     8467.719
      47.747        0.000       16.207     8467.719
      47.751      240.300       16.207     8467.719
      47.755        0.000       16.207     8467.719
      47.759      239.900       16.207     8467.719
      47.764       47.200       16.207     8467.719
      47.768      168.900       16.207     8467.719
      47.772       71.000       16.207     8467.719
      47.776       97.300       16.207     8467.719
      47.780      143.100       16.207     8467.719
      47.784        0.000       16.207     8467.719
      47.789        0.000       16.207     8467.719
      47.793      312.000       16.207     8467.719
      47.797       26.500       16.207     8467.719
      47.801        0.000       16.207     8467.719
      47.805      214.900       16.207     8467.719
      47.809        0.000       16.207     8467.719
      47.814      241.400       16.207     8467.719
      47.818        0.000       16.207     8467.719
      47.822        0.000       16.207     8467.719
      47.826      313.400       16.207     8467.719
      47.830        0.000       16.207     8467.719
      47.834      179.000       16.207     8467.719
      47.839       58.000       16.207     8467.719
      47.843        0.000       16.207     8467.719
      47.847      241.600       16.207     8467.719
      47.851        0.000       16.207     8467.719
      47.855        0.000       16.207     8467.719
      47.859      312.900       16.207     8467.719
      47.863        0.000       16.207     8467.719
      47.868      169.400       16.207     8467.719
      47.872        0.000       16.207     8467.719
      47.876      241.300       16.207     8467.719
      47.880        0.000       16.207     8467.719
      47.884        0.000       16.207     8467.719
      47.888      236.400       16.207     8467.719
      47.894      120.600       16.207     8467.719
      47.899       32.000       16.207     8467.719
      47.904        0.000       16.207     8467.719
      47.908      242.000       16.207     8467.719
      47.912        0.000       16.207     8467.719
      47.916      245.300       16.207     8467.719
      47.920        0.000       16.207     8467.719
      47.924      188.500       16.207     8467.719
      47.929       54.200       16.207     8467.719
      47.933        0.000       16.207     8467.719
      47.937      237.800       16.207     8467.719
      47.941      102.000       16.207     8467.719
      47.945        0.000       16.207     8467.719
      47.949      140.200       16.207     8467.719
      47.953        0.000       16.207     8467.719
      47.958      243.700       16.207     8467.719
      47.962       42.900       16.207     8467.719
      47.966      136.400       16.207     8467.719
      47.970       95.900       16.207     8467.719
      47.974        0.000       16.207     8467.719
      47.979      241.900       16.207     8467.719
      47.983        0.000       16.207     8467.719
      47.987        0.000       16.207     8467.719
      47.991      242.300       16.207     8467.719
      47.995      149.500       16.207     8467.719
      47.999       94.100       16.207     8467.719
      48.003        0.000       16.207     8467.719
      48.007        0.000       16.207     8467.719
      48.011      245.900       16.207     8467.719
      48.016        0.000       16.207     8467.719
      48.020      244.700       16.207     8467.719
      48.024        0.000       16.207     8467.719
      48.028      243.900       16.207     8467.719
      48.032        0.000       16.207     8467.719
      48.036        0.000       16.207     8467.719
      48.041      209.000       16.207     8467.719
      48.045        0.000       16.207     8467.719
      48.049      240.500       16.207     8467.719
      48.053        0.000       16.207     8467.719
      48.057      242.500       16.207     8467.719
      48.061        0.000       16.207     8467.719
      48.066        0.000       16.207     8467.719
      48.070      242.800       16.207     8467.719
      48.074        0.000       16.207     8467.719
      48.078      243.400       16.207     8467.719
      48.082        0.000       16.207     8467.719
      48.086        0.000       16.207     8467.719
      48.090      245.500       16.207     8467.719
      48.094      175.300       16.207     8467.719
      48.098       67.700       16.207     8467.719
      48.103        0.000       16.207     8467.719
      48.107        0.000       16.207     8467.719
      48.111      242.200       16.207     8467.719
      48.115        0.000       16.207     8467.719
      48.119      242.300       16.207     8467.719
      48.123        0.000       16.207     8467.719
      48.127      241.800       16.207     8467.719
      48.131        0.000       16.207     8467.719
      48.136        0.000       16.207     8467.719
      48.140      241.800       16.207     8467.719
      48.144        0.000       16.207     8467.719
      48.148      241.500       16.207     8467.719
      48.152        0.000       16.207     8467.719
      48.156        0.000       16.207     8467.719
      48.160      241.000       16.207     8467.719
      48.165        0.000       16.207     8467.719
      48.169      243.600       16.207     8467.719
      48.173        0.000       16.207     8467.719
      48.177      243.000       16.207     8467.719
      48.181        0.000       16.207     8467.719
      48.185        0.000       16.207     8467.719
      48.189      245.000       16.207     8467.719
      48.193        0.000       16.207     8467.719
      48.197      242.400       16.207     8467.719
      48.202        0.000       16.207     8467.719
      48.206        0.000       16.207     8467.719
      48.210      241.600       16.207     8467.719
      48.214        0.000       16.207     8467.719
      48.218      243.900       16.207     8467.719
      48.222        0.000       16.207     8467.719
      48.226        0.000       16.207     8467.719
      48.231      242.900       16.207     8467.719
      48.235        0.000       16.207     8467.719
      48.239      243.100       16.207     8467.719
      48.243        0.000       16.207     8467.719
      48.247      243.200       16.207     8467.719
      48.251        0.000       16.207     8467.719
      48.255        0.000       16.207     8467.719
      48.259      243.100       16.207     8467.719
      48.264        0.000       16.207     8467.719
      48.268      243.400       16.207     8467.719
      48.272        0.000       16.207     8467.719
      48.276        0.000       16.207     8467.719
      48.280      244.400       16.207     8467.719
      48.284        0.000       16.207     8467.719
      48.288      244.200       16.207     8467.719
      48.292        0.000       16.207     8467.719
      48.296      176.200       16.207     8467.719
      48.300       68.200       16.207     8467.719
      48.305        0.000       16.207     8467.719
      48.309      243.000       16.207     8467.719
      48.313        0.000       16.207     8467.719
      48.317      243.600       16.207     8467.719
      48.321        0.000       16.207     8467.719
      48.325        0.000       16.207     8467.719
      48.329      243.200       16.207     8467.719
      48.333        0.000       16.207     8467.719
      48.337      242.600       16.207     8467.719
      48.342        0.000       16.207     8467.719
      48.346        0.000       16.207     8467.719
      48.350      245.500       16.207     8467.719
      48.354        0.000       16.207     8467.719
      48.358      243.000       16.207     8467.719
      48.362        0.000       16.207     8467.719
      48.366        0.000       16.207     8467.719
      48.370      243.300       16.207     8467.719
      48.375        0.000       16.207     8467.719
      48.379      243.100       16.207     8467.719
      48.383        0.000       16.207     8467.719
      48.387      244.100       16.207     8467.719
      48.391        0.000       16.207     8467.719
      48.395      175.200       16.207     8467.719
      48.399       68.100       16.207     8467.719
      48.403        0.000       16.207     8467.719
      48.407      243.500       16.207     8467.719
      48.412        0.000       16.207     8467.719
      48.416        0.000       16.207     8467.719
      48.420      242.600       16.207     8467.719
      48.424        0.000       16.207     8467.719
      48.428      245.100       16.207     8467.719
      48.432        0.000       16.207     8467.719
      48.436        0.000       16.207     8467.719
      48.440      242.500       16.207     8467.719
      48.444        0.000       16.207     8467.719
      48.449      243.400       16.207     8467.719
      48.453        0.000       16.207     8467.719
      48.457      239.200       16.207     8467.719
      48.461        0.000       16.207     8467.719
      48.465        0.000       16.207     8467.719
      48.469      243.300       16.207     8467.719
      48.473        0.000       16.207     8467.719
      48.477      243.100       16.207     8467.719
      48.482        0.000       16.207     8467.719
      48.486        0.000       16.207     8467.719
      48.490      242.900       16.207     8467.719
      48.494      174.800       16.207     8467.719
      48.498       68.300       16.207     8467.719
      48.502        0.000       16.207     8467.719
      48.506        0.000       16.207     8467.719
      48.510      240.700       16.207     8467.719
      48.515        0.000       16.207     8467.719
      48.519      292.800       16.207     8467.719
      48.523        0.200       16.207     8467.719
      48.527        0.000       16.207     8467.719
      48.531      240.800       16.207     8467.719
      48.535        0.000       16.207     8467.719
      48.539      252.400       16.207     8467.719
      48.544       21.400       16.207     8467.719
      48.548      156.800       16.207     8467.719
      48.552      121.900       16.207     8467.719
      48.556        0.000       16.207     8467.719
      48.560      174.700       16.207     8467.719
      48.564        0.000       16.207     8467.719
      48.568        0.000       16.207     8467.719
      48.573      251.400       16.207     8467.719
      48.577      132.600       16.207     8467.719
      48.581       96.900       16.207     8467.719
      48.586        0.000       16.207     8467.719
      48.590        0.000       16.207     8467.719
      48.594      322.900       16.207     8467.719
      48.598        0.000       16.207     8467.719
      48.602      152.200       16.207     8467.719
      48.607        0.000       16.207     8467.719
      48.611      236.000       16.207     8467.719
      48.615        0.000       16.207     8467.719
      48.619        0.000       16.207     8467.719
      48.624      238.800       16.207     8467.719
      48.628        0.000       16.207     8467.719
      48.632      236.200       16.207     8467.719
      48.636        0.000       16.207     8467.719
      48.641      236.000       16.207     8467.719
      48.645        0.000       16.207     8467.719
      48.649        0.000       16.207     8467.719
      48.653      238.800       16.207     8467.719
      48.657        0.000       16.207     8467.719
      48.662      238.000       16.207     8467.719
      48.666        0.000       16.207     8467.719
      48.670        0.000       16.207     8467.719
      48.674      239.100       16.207     8467.719
      48.678        0.000       16.207     8467.719
      48.683      237.100       16.207     8467.719
      48.687        0.000       16.207     8467.719
      48.691      238.100       16.207     8467.719
      48.695       85.600       16.207     8467.719
      48.700        0.000       16.207     8467.719
      48.704      153.200       16.207     8467.719
      48.708        0.000       16.207     8467.719
      48.712      241.200       16.207     8467.719
      48.716        0.000       16.207     8467.719
      48.720      233.500       16.207     8467.719
      48.725        0.000       16.207     8467.719
      48.729        0.000       16.207     8467.719
      48.733      237.200       16.207     8467.719
      48.737        0.000       16.207     8467.719
      48.742      236.200       16.207     8467.719
      48.746        0.000       16.207     8467.719
      48.750        0.000       16.207     8467.719
      48.754      241.600       16.207     8467.719
      48.758        0.000       16.207     8467.719
      48.763      239.700       16.207     8467.719
      48.767        0.000       16.207     8467.719
      48.771      218.000       16.207     8467.719
      48.776        0.000       16.207     8467.719
      48.780        0.000       16.207     8467.719
      48.784      230.000       16.207     8467.719
      48.788        0.000       16.207     8467.719
      48.793      238.400       16.207     8467.719
      48.797       85.400       16.207     8467.719
      48.801      151.000       16.207     8467.719
      48.805        0.000       16.207     8467.719
      48.810        0.000       16.207     8467.719
      48.814      239.600       16.207     8467.719
      48.818        0.000       16.207     8467.719
      48.822      238.300       16.207     8467.719
      48.826        0.000       16.207     8467.719
      48.831      235.100       16.207     8467.719
      48.835        0.000       16.207     8467.719
      48.839        0.000       16.207     8467.719
      48.844      235.700       16.207     8467.719
      48.848        0.000       16.207     8467.719
      48.852      238.800       16.207     8467.719
      48.856        0.000       16.207     8467.719
      48.860      238.700       16.207     8467.719
      48.865        0.000       16.207     8467.719
      48.869        0.000       16.207     8467.719
      48.873      238.000       16.207     8467.719
      48.877        0.000       16.207     8467.719
      48.881      239.000       16.207     8467.719
      48.885      115.500       16.207     8467.719
      48.891       80.700       16.207     8467.719
      48.897       46.600       16.207     8467.719
      48.902        0.000       16.207     8467.719
      48.906      190.200       16.207     8467.719
      48.910        0.000       16.207     8467.719
      48.914      236.700       16.207     8467.719
      48.918       67.800       16.207     8467.719
      48.922      172.300       16.207     8467.719
      48.927        0.000       16.207     8467.719
      48.931        0.000       16.207     8467.719
      48.935      235.600       16.207     8467.719
      48.939      103.600       16.207     8467.719
      48.944      155.800       16.207     8467.719
      48.948      114.800       16.207     8467.719
      48.952       72.300       16.207     8467.719
      48.956       72.100       16.207     8467.719
      48.961        0.000       16.207     8467.719
      48.965      237.000       16.207     8467.719
      48.969       35.100       16.207     8467.719
      48.973        0.000       16.207     8467.719
      48.977      197.900       16.207     8467.719
      48.982        0.000       16.207     8467.719
      48.986      239.200       16.207     8467.719
      48.990        0.000       16.207     8467.719
      48.994      241.400       16.207     8467.719
      48.998        0.000       16.207     8467.719
      49.002        0.000       16.207     8467.719
      49.007      239.500       16.207     8467.719
      49.011        0.000       16.207     8467.719
      49.015      236.200       16.207     8467.719
      49.019        0.000       16.207     8467.719
      49.023        0.000       16.207     8467.719
      49.028      233.100       16.207     8467.719
      49.032      171.400       16.207     8467.719
      49.036       46.800       16.207     8467.719
      49.040        0.000       16.207     8467.719
      49.045      257.000       16.207     8467.719
      49.049       63.100       16.207     8467.719
      49.053      117.600       16.207     8467.719
      49.057       79.000       16.207     8467.719
      49.062        0.000       16.207     8467.719
      49.066      235.400       16.207     8467.719
      49.070       57.100       16.207     8467.719
      49.074      154.600       16.207     8467.719
      49.079       66.700       16.207     8467.719
      49.083       62.000       16.207     8467.719
      49.087      175.500       16.207     8467.719
      49.091        0.000       16.207     8467.719
      49.096      166.100       16.207     8467.719
      49.100       74.000       16.207     8467.719
      49.104        0.000       16.207     8467.719
      49.108      242.200       16.207     8467.719
      49.112        0.000       16.207     8467.719
      49.116      135.200       16.207     8467.719
      49.121      106.500       16.207     8467.719
      49.125      163.600       16.207     8467.719
      49.129        0.000       16.207     8467.719
      49.133        0.000       16.207     8467.719
      49.137      239.100       16.207     8467.719
      49.141        0.000       16.207     8467.719
      49.145      242.400       16.207     8467.719
      49.150       58.200       16.207     8467.719
      49.154      169.600       16.207     8467.719
      49.158       56.900       16.207     8467.719
      49.162        0.000       16.207     8467.719
      49.166      246.300       16.207     8467.719
      49.170        0.000       16.207     8467.719
      49.174      185.800       16.207     8467.719
      49.179       48.400       16.207     8467.719
      49.183       66.900       16.207     8467.719
      49.187        0.000       16.207     8467.719
      49.191      233.700       16.207     8467.719
      49.196      128.700       16.207     8467.719
      49.200      111.100       16.207     8467.719
      49.204        0.000       16.207     8467.719
      49.208        0.000       16.207     8467.719
      49.212      308.600       16.207     8467.719
      49.217       24.600       16.207     8467.719
      49.221      121.300       16.207     8467.719
      49.225       91.600       16.207     8467.719
      49.229        0.000       16.207     8467.719
      49.233      255.100       16.207     8467.719
      49.237        0.000       16.207     8467.719
      49.242      189.800       16.207     8467.719
      49.246      111.400       16.207     8467.719
      49.250        0.000       16.207     8467.719
      49.254        0.000       16.207     8467.719
      49.258      228.100       16.207     8467.719
      49.263        0.000       16.207     8467.719
      49.267      239.900       16.207     8467.719
      49.271        0.000       16.207     8467.719
      49.275      241.400       16.207     8467.719
      49.279       69.400       16.207     8467.719
      49.284        0.000       16.207     8467.719
      49.288      238.000       16.207     8467.719
      49.292        0.000       16.207     8467.719
      49.296      154.100       16.207     8467.719
      49.300       86.900       16.207     8467.719
      49.304        0.000       16.207     8467.719
      49.309      241.000       16.207     8467.719
      49.313       72.300       16.207     8467.719
      49.317        0.000       16.207     8467.719
      49.321      169.400       16.207     8467.719
      49.325        0.000       16.207     8467.719
      49.329      239.900       16.207     8467.719
      49.333      117.700       16.207     8467.719
      49.338      118.200       16.207     8467.719
      49.342        0.000       16.207     8467.719
      49.346      118.700       16.207     8467.719
      49.350        0.000       16.207     8467.719
      49.354      238.700       16.207     8467.719
      49.359        0.000       16.207     8467.719
      49.363      241.800       16.207     8467.719
      49.367        0.000       16.207     8467.719
      49.371        0.000       16.207     8467.719
      49.375      240.800       16.207     8467.719
      49.379       88.200       16.207     8467.719
      49.384        0.000       16.207     8467.719
      49.388      237.500       16.207     8467.719
      49.392        0.000       16.207     8467.719
      49.396      176.800       16.207     8467.719
      49.401       56.800       16.207     8467.719
      49.405        0.000       16.207     8467.719
      49.409      240.100       16.207     8467.719
      49.413       77.200       16.207     8467.719
      49.417        0.000       16.207     8467.719
      49.422      234.900       16.207     8467.719
      49.426        0.000       16.207     8467.719
      49.430      239.600       16.207     8467.719
      49.434        0.000       16.207     8467.719
      49.438        0.000       16.207     8467.719
      49.442      238.300       16.207     8467.719
      49.447       71.300       16.207     8467.719
      49.451        0.000       16.207     8467.719
      49.455      240.000       16.207     8467.719
      49.459      124.300       16.207     8467.719
      49.463        0.000       16.207     8467.719
      49.467      184.600       16.207     8467.719
      49.471       91.100       16.207     8467.719
      49.476        0.000       16.207     8467.719
      49.480      232.700       16.207     8467.719
      49.484        0.000       16.207     8467.719
      49.488        0.000       16.207     8467.719
      49.492      242.200       16.207     8467.719
      49.497      122.900       16.207     8467.719
      49.501      117.600       16.207     8467.719
      49.505        0.000       16.207     8467.719
      49.509      241.000       16.207     8467.719
      49.513        0.000       16.207     8467.719
      49.517        0.000       16.207     8467.719
      49.521      242.700       16.207     8467.719
      49.526      149.200       16.207     8467.719
      49.530        0.000       16.207     8467.719
      49.534      195.200       16.207     8467.719
      49.538        0.000       16.207     8467.719
      49.543      189.500       16.207     8467.719
      49.547       25.900       16.207     8467.719
      49.551        0.000       16.207     8467.719
      49.555      241.900       16.207     8467.719
      49.559        0.000       16.207     8467.719
      49.563      243.100       16.207     8467.719
      49.567        0.000       16.207     8467.719
      49.571      182.800       16.207     8467.719
      49.576       58.000       16.207     8467.719
      49.580      100.900       16.207     8467.719
      49.585        0.000       16.207     8467.719
      49.589      204.300       16.207     8467.719
      49.593       97.000       16.207     8467.719
      49.597       96.100       16.207     8467.719
      49.601        0.000       16.207     8467.719
      49.605      241.300       16.207     8467.719
      49.610        0.000       16.207     8467.719
      49.614        0.000       16.207     8467.719
      49.618      243.800       16.207     8467.719
      49.622        0.000       16.207     8467.719
      49.626      235.900       16.207     8467.719
      49.630        0.000       16.207     8467.719
      49.635      230.900       16.207     8467.719
      49.639        0.000       16.207     8467.719
      49.643      163.900       16.207     8467.719
      49.647        0.000       16.207     8467.719
      49.652      234.600       16.207     8467.719
      49.656        0.000       16.207     8467.719
      49.660        0.000       16.207     8467.719
      49.664      239.800       16.207     8467.719
      49.669        0.000       16.207     8467.719
      49.673      241.700       16.207     8467.719
      49.677        0.000       16.207     8467.719
      49.681        0.000       16.207     8467.719
      49.685      240.200       16.207     8467.719
      49.689        0.000       16.207     8467.719
      49.693      242.900       16.207     8467.719
      49.698       69.900       16.207     8467.719
      49.702      170.200       16.207     8467.719
      49.706        0.000       16.207     8467.719
      49.710        0.000       16.207     8467.719
      49.714      239.700       16.207     8467.719
      49.718        0.000       16.207     8467.719
      49.723      238.800       16.207     8467.719
      49.727        0.000       16.207     8467.719
      49.731        0.000       16.207     8467.719
      49.735      242.800       16.207     8467.719
      49.739      179.000       16.207     8467.719
      49.743       63.200       16.207     8467.719
      49.747        0.000       16.207     8467.719
      49.752      240.400       16.207     8467.719
      49.756        0.000       16.207     8467.719
      49.760        0.000       16.207     8467.719
      49.764      240.900       16.207     8467.719
      49.768        0.000       16.207     8467.719
      49.772      240.300       16.207     8467.719
      49.777        0.000       16.207     8467.719
      49.781        0.000       16.207     8467.719
      49.785      241.400       16.207     8467.719
      49.789        0.000       16.207     8467.719
      49.793      240.700       16.207     8467.719
      49.797       70.400       16.207     8467.719
      49.801      169.900       16.207     8467.719
      49.806      104.000       16.207     8467.719
      49.810        0.000       16.207     8467.719
      49.814        0.000       16.207     8467.719
      49.818      237.400       16.207     8467.719
      49.822        0.000       16.207     8467.719
      49.827      241.400       16.207     8467.719
      49.831        0.000       16.207     8467.719
      49.835      203.300       16.207     8467.719
      49.839        0.000       16.207     8467.719
      49.843        0.000       16.207     8467.719
      49.847      236.700       16.207     8467.719
      49.852        0.000       16.207     8467.719
      49.856      240.100       16.207     8467.719
      49.860        0.000       16.207     8467.719
      49.864      238.900       16.207     8467.719
      49.868        0.000       16.207     8467.719
      49.872        0.000       16.207     8467.719
      49.877      241.200       16.207     8467.719
      49.881        0.000       16.207     8467.719
      49.885      243.400       16.207     8467.719
      49.889       83.300       16.207     8467.719
      49.894      107.900       16.207     8467.719
      49.900       24.900       16.207     8467.719
      49.906      152.000       16.207     8467.719
      49.912       68.400       16.207     8467.719
      49.919       84.600       16.207     8467.719
      49.925      159.800       16.207     8467.719
      49.931       39.400       16.207     8467.719
      49.937      141.000       16.207     8467.719
      49.944       86.000       16.207     8467.719
      49.949       67.200       16.207     8467.719
      49.954       52.300       16.207     8467.719
      49.960      160.900       16.207     8467.719
      49.964      145.400       16.207     8467.719
      49.969       32.800       16.207     8467.719
      49.973      117.700       16.207     8467.719
      49.978       76.300       16.207     8467.719
      49.982      112.800       16.207     8467.719
      49.987      161.000       16.207     8467.719
      49.991       94.800       16.207     8467.719
      49.995       84.000       16.207     8467.719
      50.000        0.000       16.207     8467.719
      50.004      232.400       16.207     8467.719
      50.008        0.000       16.207     8467.719
      50.013      135.000       16.207     8467.719
      50.017      105.600       16.207     8467.719
      50.021      147.100       16.207     8467.719
      50.025       94.200       16.207     8467.719
      50.029       32.200       16.207     8467.719
      50.033      185.600       16.207     8467.719
      50.038       19.800       16.207     8467.719
      50.042        0.000       16.207     8467.719
      50.046      243.600       16.207     8467.719
      50.050       57.800       16.207     8467.719
      50.054      171.500       16.207     8467.719
      50.058       63.700       16.207     8467.719
      50.063        0.000       16.207     8467.719
      50.067      240.000       16.207     8467.719
      50.071       81.900       16.207     8467.719
      50.075        0.000       16.207     8467.719
      50.079        0.000       16.207     8467.719
      50.083      253.200       16.207     8467.719
      50.088      128.400       16.207     8467.719
      50.092       96.900       16.207     8467.719
      50.096        0.000       16.207     8467.719
      50.100      228.000       16.207     8467.719
      50.104       70.100       16.207     8467.719
      50.109        0.000       16.207     8467.719
      50.113      240.500       16.207     8467.719
      50.117        0.000       16.207     8467.719
      50.121        0.000       16.207     8467.719
      50.125      269.200       16.207     8467.719
      50.129        0.000       16.207     8467.719
      50.134        0.000       16.207     8467.719
      50.138      237.700       16.207     8467.719
      50.142        0.000       16.207     8467.719
      50.146      252.600       16.207     8467.719
      50.150        0.000       16.207     8467.719
      50.155      230.300       16.207     8467.719
      50.159        0.000       16.207     8467.719
      50.163        0.000       16.207     8467.719
      50.167      236.700       16.207     8467.719
      50.171      110.600       16.207     8467.719
      50.176      119.600       16.207     8467.719
      50.180       70.400       16.207     8467.719
      50.184        0.000       16.207     8467.719
      50.189      235.600       16.207     8467.719
      50.193        0.000       16.207     8467.719
      50.197        0.000       16.207     8467.719
      50.201      243.100       16.207     8467.719
      50.205      114.300       16.207     8467.719
      50.210        0.000       16.207     8467.719
      50.214      229.800       16.207     8467.719
      50.218        0.000       16.207     8467.719
      50.222      178.900       16.207     8467.719
      50.226        0.000       16.207     8467.719
      50.230      239.000       16.207     8467.719
      50.235        0.000       16.207     8467.719
      50.239      134.800       16.207     8467.719
      50.243        0.000       16.207     8467.719
      50.247      247.600       16.207     8467.719
      50.251        0.000       16.207     8467.719
      50.255      235.500       16.207     8467.719
      50.259        0.000       16.207     8467.719
      50.263        0.000       16.207     8467.719
      50.268      239.800       16.207     8467.719
      50.272       70.900       16.207     8467.719
      50.276      145.000       16.207     8467.719
      50.280       95.700       16.207     8467.719
      50.284        0.000       16.207     8467.719
      50.288      239.300       16.207     8467.719
      50.292       63.300       16.207     8467.719
      50.297        0.000       16.207     8467.719
      50.301      241.600       16.207     8467.719
      50.305        0.000       16.207     8467.719
      50.309        0.000       16.207     8467.719
      50.313      243.600       16.207     8467.719
      50.317        0.000       16.207     8467.719
      50.321      240.500       16.207     8467.719
      50.325        0.000       16.207     8467.719
      50.330        0.000       16.207     8467.719
      50.334      319.700       16.207     8467.719
      50.338        0.000       16.207     8467.719
      50.342        0.000       16.207     8467.719
      50.346      241.300       16.207     8467.719
      50.350        0.000       16.207     8467.719
      50.355      238.300       16.207     8467.719
      50.359        0.000       16.207     8467.719
      50.363        0.000       16.207     8467.719
      50.367      316.500       16.207     8467.719
      50.371        0.000       16.207     8467.719
      50.375      163.600       16.207     8467.719
      50.380       70.700       16.207     8467.719
      50.384        0.000       16.207     8467.719
      50.388      237.800       16.207     8467.719
      50.392        0.000       16.207     8467.719
      50.396      207.700       16.207     8467.719
      50.401      102.100       16.207     8467.719
      50.405        0.000       16.207     8467.719
      50.409      136.600       16.207     8467.719
      50.413        0.000       16.207     8467.719
      50.417      243.900       16.207     8467.719
      50.421        0.000       16.207     8467.719
      50.425      239.900       16.207     8467.719
      50.430        0.000       16.207     8467.719
      50.434      178.400       16.207     8467.719
      50.438        0.000       16.207     8467.719
      50.442        0.000       16.207     8467.719
      50.446      245.100       16.207     8467.719
      50.450        0.000       16.207     8467.719
      50.454      242.300       16.207     8467.719
      50.458       72.000       16.207     8467.719
      50.462        0.000       16.207     8467.719
      50.467      231.300       16.207     8467.719
      50.471        0.000       16.207     8467.719
      50.475        0.000       16.207     8467.719
      50.479      247.000       16.207     8467.719
      50.483        0.000       16.207     8467.719
      50.487      260.200       16.207     8467.719
      50.491        0.000       16.207     8467.719
      50.496      224.400       16.207     8467.719
      50.500        0.000       16.207     8467.719
      50.504        0.000       16.207     8467.719
      50.508      243.100       16.207     8467.719
      50.512        0.000       16.207     8467.719
      50.516      241.200       16.207     8467.719
      50.520        0.000       16.207     8467.719
      50.524      199.300       16.207     8467.719
      50.529       41.800       16.207     8467.719
      50.533      160.700       16.207     8467.719
      50.537        0.000       16.207     8467.719
      50.541        0.000       16.207     8467.719
      50.545      285.000       16.207     8467.719
      50.549        0.000       16.207     8467.719
      50.554        0.000       16.207     8467.719
      50.558      237.000       16.207     8467.719
      50.562      158.300       16.207     8467.719
      50.566      102.200       16.207     8467.719
      50.570        0.000       16.207     8467.719
      50.574      136.400       16.207     8467.719
      50.578        0.000       16.207     8467.719
      50.583      292.000       16.207     8467.719
      50.587       71.000       16.207     8467.719
      50.592        0.000       16.207     8467.719
      50.596      160.300       16.207     8467.719
      50.600        0.000       16.207     8467.719
      50.604      242.000       16.207     8467.719
      50.608        0.000       16.207     8467.719
      50.613        0.000       16.207     8467.719
      50.617      243.100       16.207     8467.719
      50.621        0.000       16.207     8467.719
      50.625      263.300       16.207     8467.719
      50.629        0.000       16.207     8467.719
      50.633      157.900       16.207     8467.719
      50.638       73.400       16.207     8467.719
      50.642        0.000       16.207     8467.719
      50.646      233.300       16.207     8467.719
      50.650        0.000       16.207     8467.719
      50.655      211.600       16.207     8467.719
      50.659        0.000       16.207     8467.719
      50.663      238.100       16.207     8467.719
      50.667        0.000       16.207     8467.719
      50.671      183.100       16.207     8467.719
      50.675        0.000       16.207     8467.719
      50.680        0.000       16.207     8467.719
      50.684      240.200       16.207     8467.719
      50.688      142.000       16.207     8467.719
      50.692       98.900       16.207     8467.719
      50.696        0.000       16.207     8467.719
      50.700      153.400       16.207     8467.719
      50.704       89.700       16.207     8467.719
      50.709        0.000       16.207     8467.719
      50.713      245.000       16.207     8467.719
      50.717        0.000       16.207     8467.719
      50.721      244.900       16.207     8467.719
      50.725        0.000       16.207     8467.719
      50.729      203.100       16.207     8467.719
      50.733        0.000       16.207     8467.719
      50.737        0.000       16.207     8467.719
      50.741      242.200       16.207     8467.719
      50.746        0.000       16.207     8467.719
      50.750      243.200       16.207     8467.719
      50.754        0.000       16.207     8467.719
      50.758        0.000       16.207     8467.719
      50.762      244.400       16.207     8467.719
      50.766        0.000       16.207     8467.719
      50.770      242.200       16.207     8467.719
      50.775        0.000       16.207     8467.719
      50.779      234.600       16.207     8467.719
      50.783        0.000       16.207     8467.719
      50.787      178.800       16.207     8467.719
      50.791       59.900       16.207     8467.719
      50.796        0.000       16.207     8467.719
      50.800      243.700       16.207     8467.719
      50.804        0.000       16.207     8467.719
      50.808        0.000       16.207     8467.719
      50.812      245.300       16.207     8467.719
      50.816        0.000       16.207     8467.719
      50.820      243.700       16.207     8467.719
      50.824      118.600       16.207     8467.719
      50.829        0.000       16.207     8467.719
      50.833      201.100       16.207     8467.719
      50.837        0.000       16.207     8467.719
      50.842      182.000       16.207     8467.719
      50.846        0.000       16.207     8467.719
      50.850      205.700       16.207     8467.719
      50.854        0.000       16.207     8467.719
      50.858        0.000       16.207     8467.719
      50.863      312.500       16.207     8467.719
      50.867        0.000       16.207     8467.719
      50.871        0.000       16.207     8467.719
      50.875      237.800       16.207     8467.719
      50.879        0.000       16.207     8467.719
      50.883      243.400       16.207     8467.719
      50.887      112.400       16.207     8467.719
      50.891        0.000       16.207     8467.719
      50.896      206.500       16.207     8467.719
      50.900       29.200       16.207     8467.719
      50.905        0.000       16.207     8467.719
      50.909      201.300       16.207     8467.719
      50.914        0.000       16.207     8467.719
      50.918      240.100       16.207     8467.719
      50.922        0.000       16.207     8467.719
      50.926      237.200       16.207     8467.719
      50.930        0.000       16.207     8467.719
      50.935        0.000       16.207     8467.719
      50.939      236.200       16.207     8467.719
      50.943        0.000       16.207     8467.719
      50.947      238.000       16.207     8467.719
      50.951        0.000       16.207     8467.719
      50.956        0.000       16.207     8467.719
      50.960      237.000       16.207     8467.719
      50.964      186.400       16.207     8467.719
      50.968        0.000       16.207     8467.719
      50.973        0.000       16.207     8467.719
      50.977      240.000       16.207     8467.719
      50.981        0.000       16.207     8467.719
      50.985      241.000       16.207     8467.719
      50.989       54.500       16.207     8467.719
      50.993        0.000       16.207     8467.719
      50.998      182.300       16.207     8467.719
      51.002        0.000       16.207     8467.719
      51.006      242.200       16.207     8467.719
      51.010        0.000       16.207     8467.719
      51.014      241.000       16.207     8467.719
      51.018        0.000       16.207     8467.719
      51.023        0.000       16.207     8467.719
      51.027      299.200       16.207     8467.719
      51.031        0.000       16.207     8467.719
      51.035      147.100       16.207     8467.719
      51.039       87.700       16.207     8467.719
      51.044       84.100       16.207     8467.719
      51.048      157.100       16.207     8467.719
      51.052        0.000       16.207     8467.719
      51.056        0.000       16.207     8467.719
      51.060      313.600       16.207     8467.719
      51.064       69.300       16.207     8467.719
      51.068        0.000       16.207     8467.719
      51.073      172.400       16.207     8467.719
      51.077       97.600       16.207     8467.719
      51.081        0.000       16.207     8467.719
      51.085      237.700       16.207     8467.719
      51.089       66.000       16.207     8467.719
      51.094        0.000       16.207     8467.719
      51.098      236.700       16.207     8467.719
      51.102        0.000       16.207     8467.719
      51.106        0.000       16.207     8467.719
      51.110      241.000       16.207     8467.719
      51.115        0.000       16.207     8467.719
      51.119      239.900       16.207     8467.719
      51.123        0.000       16.207     8467.719
      51.127      209.300       16.207     8467.719
      51.131        0.000       16.207     8467.719
      51.136      239.200       16.207     8467.719
      51.140        0.100       16.207     8467.719
      51.144        0.000       16.207     8467.719
      51.148      241.400       16.207     8467.719
      51.152        0.000       16.207     8467.719
      51.156      240.300       16.207     8467.719
      51.161       71.700       16.207     8467.719
      51.165        0.000       16.207     8467.719
      51.169      241.000       16.207     8467.719
      51.173        0.000       16.207     8467.719
      51.177      120.300       16.207     8467.719
      51.181      118.800       16.207     8467.719
      51.186        0.000       16.207     8467.719
      51.190      239.200       16.207     8467.719
      51.194       71.800       16.207     8467.719
      51.198        0.000       16.207     8467.719
      51.202      170.300       16.207     8467.719
      51.206        0.000       16.207     8467.719
      51.210      242.100       16.207     8467.719
      51.215        0.000       16.207     8467.719
      51.219      239.900       16.207     8467.719
      51.223        0.000       16.207     8467.719
      51.227      120.200       16.207     8467.719
      51.231      118.700       16.207     8467.719
      51.235      124.700       16.207     8467.719
      51.240      113.300       16.207     8467.719
      51.244       36.500       16.207     8467.719
      51.248      120.000       16.207     8467.719
      51.252       83.600       16.207     8467.719
      51.256        0.000       16.207     8467.719
      51.260      242.500       16.207     8467.719
      51.265      121.000       16.207     8467.719
      51.269      120.600       16.207     8467.719
      51.273        0.000       16.207     8467.719
      51.277      121.100       16.207     8467.719
      51.281      121.600       16.207     8467.719
      51.285        0.000       16.207     8467.719
      51.289      241.600       16.207     8467.719
      51.293       36.600       16.207     8467.719
      51.298        0.000       16.207     8467.719
      51.302      241.400       16.207     8467.719
      51.306        0.000       16.207     8467.719
      51.310        0.000       16.207     8467.719
      51.314      244.400       16.207     8467.719
      51.318        0.000       16.207     8467.719
      51.322      242.300       16.207     8467.719
      51.326        0.000       16.207     8467.719
      51.331      242.300       16.207     8467.719
      51.335        0.000       16.207     8467.719
      51.339        0.000       16.207     8467.719
      51.343      242.500       16.207     8467.719
      51.347        0.000       16.207     8467.719
      51.351      241.300       16.207     8467.719
      51.355        0.000       16.207     8467.719
      51.360        0.000       16.207     8467.719
      51.364      242.000       16.207     8467.719
      51.368        0.000       16.207     8467.719
      51.372      241.000       16.207     8467.719
      51.376        0.000       16.207     8467.719
      51.380      238.700       16.207     8467.719
      51.384        0.000       16.207     8467.719
      51.389      147.200       16.207     8467.719
      51.393       94.200       16.207     8467.719
      51.397        0.000       16.207     8467.719
      51.401      239.600       16.207     8467.719
      51.405        0.000       16.207     8467.719
      51.409        0.000       16.207     8467.719
      51.413      241.700       16.207     8467.719
      51.418        0.000       16.207     8467.719
      51.422      242.400       16.207     8467.719
      51.426        0.000       16.207     8467.719
      51.430        0.000       16.207     8467.719
      51.434      242.000       16.207     8467.719
      51.438        0.000       16.207     8467.719
      51.442      240.800       16.207     8467.719
      51.446        0.000       16.207     8467.719
      51.451      242.500       16.207     8467.719
      51.455        0.000       16.207     8467.719
      51.459        0.000       16.207     8467.719
      51.463      243.100       16.207     8467.719
      51.467        0.000       16.207     8467.719
      51.471      243.400       16.207     8467.719
      51.475        0.000       16.207     8467.719
      51.480        0.000       16.207     8467.719
      51.484      244.300       16.207     8467.719
      51.488      147.900       16.207     8467.719
      51.492       94.000       16.207     8467.719
      51.496        0.000       16.207     8467.719
      51.500      243.600       16.207     8467.719
      51.504        0.000       16.207     8467.719
      51.509        0.000       16.207     8467.719
      51.513      245.300       16.207     8467.719
      51.517        0.000       16.207     8467.719
      51.521      243.600       16.207     8467.719
      51.525        0.000       16.207     8467.719
      51.529        0.000       16.207     8467.719
      51.533      242.900       16.207     8467.719
      51.537        0.000       16.207     8467.719
      51.542      241.200       16.207     8467.719
      51.546        0.000       16.207     8467.719
      51.550        0.000       16.207     8467.719
      51.554      241.400       16.207     8467.719
      51.558      108.600       16.207     8467.719
      51.562      135.100       16.207     8467.719
      51.566        0.000       16.207     8467.719
      51.570      242.800       16.207     8467.719
      51.575        0.000       16.207     8467.719
      51.579        0.000       16.207     8467.719
      51.583      244.500       16.207     8467.719
      51.587      148.500       16.207     8467.719
      51.591       88.900       16.207     8467.719
      51.596        0.000       16.207     8467.719
      51.600      192.900       16.207     8467.719
      51.604        0.000       16.207     8467.719
      51.608        0.000       16.207     8467.719
      51.612      238.300       16.207     8467.719
      51.617        0.000       16.207     8467.719
      51.621      289.800       16.207     8467.719
      51.625       70.800       16.207     8467.719
      51.629      120.500       16.207     8467.719
      51.633       46.300       16.207     8467.719
      51.638        0.000       16.207     8467.719
      51.642      241.600       16.207     8467.719
      51.646      120.100       16.207     8467.719
      51.650        0.000       16.207     8467.719
      51.654      192.000       16.207     8467.719
      51.658        0.000       16.207     8467.719
      51.663      142.000       16.207     8467.719
      51.667       95.200       16.207     8467.719
      51.671      156.500       16.207     8467.719
      51.675       83.000       16.207     8467.719
      51.679        0.000       16.207     8467.719
      51.684        0.000       16.207     8467.719
      51.688      303.900       16.207     8467.719
      51.692        0.000       16.207     8467.719
      51.696      175.600       16.207     8467.719
      51.700        0.000       16.207     8467.719
      51.704      237.200       16.207     8467.719
      51.709        0.000       16.207     8467.719
      51.713        0.000       16.207     8467.719
      51.717      238.300       16.207     8467.719
      51.721        0.000       16.207     8467.719
      51.725      239.500       16.207     8467.719
      51.729        0.000       16.207     8467.719
      51.734      239.500       16.207     8467.719
      51.738        0.000       16.207     8467.719
      51.742        0.000       16.207     8467.719
      51.746      240.500       16.207     8467.719
      51.750        0.000       16.207     8467.719
      51.755      238.500       16.207     8467.719
      51.759        0.000       16.207     8467.719
      51.763        0.000       16.207     8467.719
      51.767      237.900       16.207     8467.719
      51.771        0.000       16.207     8467.719
      51.776      240.100       16.207     8467.719
      51.780        0.000       16.207     8467.719
      51.784      241.000       16.207     8467.719
      51.788       63.600       16.207     8467.719
      51.792        0.000       16.207     8467.719
      51.796      224.000       16.207     8467.719
      51.801        0.000       16.207     8467.719
      51.805        0.000       16.207     8467.719
      51.809      241.200       16.207     8467.719
      51.813        0.000       16.207     8467.719
      51.817      238.100       16.207     8467.719
      51.821        0.000       16.207     8467.719
      51.826      238.400       16.207     8467.719
      51.830        0.000       16.207     8467.719
      51.834        0.000       16.207     8467.719
      51.838      253.200       16.207     8467.719
      51.842        0.000       16.207     8467.719
      51.847      238.700       16.207     8467.719
      51.851        0.000       16.207     8467.719
      51.855      132.800       16.207     8467.719
      51.859        0.000       16.207     8467.719
      51.863      237.400       16.207     8467.719
      51.867        0.000       16.207     8467.719
      51.871        0.000       16.207     8467.719
      51.876      239.900       16.207     8467.719
      51.880        0.000       16.207     8467.719
      51.884      240.000       16.207     8467.719
      51.888      130.200       16.207     8467.719
      51.893        0.000       16.207     8467.719
      51.898      165.000       16.207     8467.719
      51.902        0.000       16.207     8467.719
      51.906      242.200       16.207     8467.719
      51.910        0.000       16.207     8467.719
      51.914        0.000       16.207     8467.719
      51.919      277.800       16.207     8467.719
      51.923       80.100       16.207     8467.719
      51.928      128.700       16.207     8467.719
      51.933        0.000       16.207     8467.719
      51.937        0.000       16.207     8467.719
      51.941      311.600       16.207     8467.719
      51.945        0.000       16.207     8467.719
      51.950      203.200       16.207     8467.719
      51.954       33.200       16.207     8467.719
      51.958      169.900       16.207     8467.719
      51.962       42.700       16.207     8467.719
      51.967       98.200       16.207     8467.719
      51.971      156.800       16.207     8467.719
      51.975        0.000       16.207     8467.719
      51.980        0.000       16.207     8467.719
      51.984      301.600       16.207     8467.719
      51.988       65.700       16.207     8467.719
      51.992      102.900       16.207     8467.719
      51.996        0.000       16.207     8467.719
      52.001        0.000       16.207     8467.719
      52.005      237.400       16.207     8467.719
      52.009        0.000       16.207     8467.719
      52.013      241.100       16.207     8467.719
      52.017        0.000       16.207     8467.719
      52.021      238.200       16.207     8467.719
      52.026        0.000       16.207     8467.719
      52.030        0.000       16.207     8467.719
      52.034      235.700       16.207     8467.719
      52.038        0.000       16.207     8467.719
      52.042      243.700       16.207     8467.719
      52.047        0.000       16.207     8467.719
      52.051        0.000       16.207     8467.719
      52.055      245.000       16.207     8467.719
      52.059        0.000       16.207     8467.719
      52.063      242.600       16.207     8467.719
      52.067        0.000       16.207     8467.719
      52.071      241.800       16.207     8467.719
      52.075        0.000       16.207     8467.719
      52.079        0.000       16.207     8467.719
      52.083      242.700       16.207     8467.719
      52.088      138.200       16.207     8467.719
      52.092      105.300       16.207     8467.719
      52.096        0.000       16.207     8467.719
      52.100        0.000       16.207     8467.719
      52.104      254.200       16.207     8467.719
      52.109        0.000       16.207     8467.719
      52.113      232.300       16.207     8467.719
      52.117        0.000       16.207     8467.719
      52.122        0.000       16.207     8467.719
      52.126      274.300       16.207     8467.719
      52.130        0.000       16.207     8467.719
      52.135      229.500       16.207     8467.719
      52.139        0.000       16.207     8467.719
      52.143      128.300       16.207     8467.719
      52.148      102.900       16.207     8467.719
      52.152       94.100       16.207     8467.719
      52.156        0.000       16.207     8467.719
      52.160      220.700       16.207     8467.719
      52.165        0.000       16.207     8467.719
      52.169      231.500       16.207     8467.719
      52.174        0.000       16.207     8467.719
      52.178        0.000       16.207     8467.719
      52.182      235.700       16.207     8467.719
      52.187      180.300       16.207     8467.719
      52.191       53.300       16.207     8467.719
      52.195        0.000       16.207     8467.719
      52.199      235.200       16.207     8467.719
      52.204        0.000       16.207     8467.719
      52.208        0.000       16.207     8467.719
      52.212      237.300       16.207     8467.719
      52.216        0.000       16.207     8467.719
      52.221      234.500       16.207     8467.719
      52.225        0.000       16.207     8467.719
      52.229      234.800       16.207     8467.719
      52.233        0.000       16.207     8467.719
      52.238        0.000       16.207     8467.719
      52.242      236.000       16.207     8467.719
      52.246        0.000       16.207     8467.719
      52.250      234.000       16.207     8467.719
      52.255        0.000       16.207     8467.719
      52.259      236.700       16.207     8467.719
      52.263        0.000       16.207     8467.719
      52.267        0.000       16.207     8467.719
      52.272      236.900       16.207     8467.719
      52.276        0.000       16.207     8467.719
      52.280      236.500       16.207     8467.719
      52.284        0.000       16.207     8467.719
      52.289      234.400       16.207     8467.719
      52.293        0.000       16.207     8467.719
      52.297        0.000       16.207     8467.719
      52.301      234.000       16.207     8467.719
      52.306        0.000       16.207     8467.719
      52.310      233.600       16.207     8467.719
      52.314        0.000       16.207     8467.719
      52.319      232.900       16.207     8467.719
      52.323        0.000       16.207     8467.719
      52.327        0.000       16.207     8467.719
      52.332      233.700       16.207     8467.719
      52.336        0.000       16.207     8467.719
      52.340      232.800       16.207     8467.719
      52.344        0.000       16.207     8467.719
      52.349      232.600       16.207     8467.719
      52.353        0.000       16.207     8467.719
      52.357        0.000       16.207     8467.719
      52.361      236.300       16.207     8467.719
      52.366        0.000       16.207     8467.719
      52.370      237.500       16.207     8467.719
      52.374        0.000       16.207     8467.719
      52.378      232.900       16.207     8467.719
      52.383        0.000       16.207     8467.719
      52.387      182.200       16.207     8467.719
      52.391       53.300       16.207     8467.719
      52.396        0.000       16.207     8467.719
      52.400      232.900       16.207     8467.719
      52.404        0.000       16.207     8467.719
      52.408        0.000       16.207     8467.719
      52.413      230.700       16.207     8467.719
      52.417        0.000       16.207     8467.719
      52.421      234.000       16.207     8467.719
      52.425        0.000       16.207     8467.719
      52.430      234.200       16.207     8467.719
      52.434        0.000       16.207     8467.719
      52.438        0.000       16.207     8467.719
      52.443      234.600       16.207     8467.719
      52.447        0.000       16.207     8467.719
      52.451      234.800       16.207     8467.719
      52.455        0.000       16.207     8467.719
      52.460      235.800       16.207     8467.719
      52.464        0.000       16.207     8467.719
      52.468        0.000       16.207     8467.719
      52.472      236.300       16.207     8467.719
      52.477        0.000       16.207     8467.719
      52.481      236.500       16.207     8467.719
      52.485        0.000       16.207     8467.719
      52.489      235.800       16.207     8467.719
      52.494        0.000       16.207     8467.719
      52.498        0.000       16.207     8467.719
      52.502      234.100       16.207     8467.719
      52.506        0.000       16.207     8467.719
      52.511      234.200       16.207     8467.719
      52.515        0.000       16.207     8467.719
      52.519      231.000       16.207     8467.719
      52.524        0.000       16.207     8467.719
      52.528        0.000       16.207     8467.719
      52.532      231.800       16.207     8467.719
      52.537        0.000       16.207     8467.719
      52.541      236.900       16.207     8467.719
      52.545        0.000       16.207     8467.719
      52.549      235.700       16.207     8467.719
      52.554        0.000       16.207     8467.719
      52.558        0.000       16.207     8467.719
      52.562      236.500       16.207     8467.719
      52.566        0.000       16.207     8467.719
      52.571      234.400       16.207     8467.719
      52.575        0.000       16.207     8467.719
      52.579      188.800       16.207     8467.719
      52.584        0.000       16.207     8467.719
      52.588      224.400       16.207     8467.719
      52.592       77.000       16.207     8467.719
      52.597        0.000       16.207     8467.719
      52.601      155.300       16.207     8467.719
      52.605        0.000       16.207     8467.719
      52.609      232.400       16.207     8467.719
      52.614       87.700       16.207     8467.719
      52.618        0.000       16.207     8467.719
      52.622      232.200       16.207     8467.719
      52.627      141.500       16.207     8467.719
      52.631       40.600       16.207     8467.719
      52.635       87.300       16.207     8467.719
      52.640       98.700       16.207     8467.719
      52.644      166.700       16.207     8467.719
      52.648        0.000       16.207     8467.719
      52.652      194.000       16.207     8467.719
      52.657       41.100       16.207     8467.719
      52.661        0.000       16.207     8467.719
      52.665      236.500       16.207     8467.719
      52.669        0.000       16.207     8467.719
      52.674      236.400       16.207     8467.719
      52.678       70.200       16.207     8467.719
      52.682        0.000       16.207     8467.719
      52.686      231.100       16.207     8467.719
      52.691       88.500       16.207     8467.719
      52.695       31.000       16.207     8467.719
      52.699        0.000       16.207     8467.719
      52.703      235.700       16.207     8467.719
      52.708        0.000       16.207     8467.719
      52.712      229.200       16.207     8467.719
      52.716        0.000       16.207     8467.719
      52.720        0.000       16.207     8467.719
      52.725      237.100       16.207     8467.719
      52.729        0.000       16.207     8467.719
      52.733      238.000       16.207     8467.719
      52.737        0.000       16.207     8467.719
      52.742      235.800       16.207     8467.719
      52.746        0.000       16.207     8467.719
      52.750        0.000       16.207     8467.719
      52.754      235.500       16.207     8467.719
      52.759        0.000       16.207     8467.719
      52.763      233.200       16.207     8467.719
      52.767        0.000       16.207     8467.719
      52.771      234.700       16.207     8467.719
      52.776        0.000       16.207     8467.719
      52.780      142.800       16.207     8467.719
      52.784        0.000       16.207     8467.719
      52.789      229.400       16.207     8467.719
      52.793        0.000       16.207     8467.719
      52.797        0.000       16.207     8467.719
      52.802      233.600       16.207     8467.719
      52.806        0.000       16.207     8467.719
      52.810      233.900       16.207     8467.719
      52.814        0.000       16.207     8467.719
      52.819      236.500       16.207     8467.719
      52.823        0.000       16.207     8467.719
      52.827        0.000       16.207     8467.719
      52.831      235.200       16.207     8467.719
      52.836      149.400       16.207     8467.719
      52.840        0.000       16.207     8467.719
      52.844      232.400       16.207     8467.719
      52.849       39.600       16.207     8467.719
      52.853      157.300       16.207     8467.719
      52.857       74.000       16.207     8467.719
      52.861        0.000       16.207     8467.719
      52.866      221.400       16.207     8467.719
      52.870        0.000       16.207     8467.719
      52.875      186.900       16.207     8467.719
      52.879      114.900       16.207     8467.719
      52.883       98.700       16.207     8467.719
      52.889       56.800       16.207     8467.719
      52.893        0.000       16.207     8467.719
      52.897      249.800       16.207     8467.719
      52.902        0.000       16.207     8467.719
      52.906        0.000       16.207     8467.719
      52.910      219.600       16.207     8467.719
      52.915        0.000       16.207     8467.719
      52.919      232.200       16.207     8467.719
      52.923        0.000       16.207     8467.719
      52.927      235.100       16.207     8467.719
      52.932        0.000       16.207     8467.719
      52.936        0.000       16.207     8467.719
      52.940      314.000       16.207     8467.719
      52.944        0.000       16.207     8467.719
      52.949        0.000       16.207     8467.719
      52.953      234.100       16.207     8467.719
      52.957        0.000       16.207     8467.719
      52.961      238.800       16.207     8467.719
      52.966       77.000       16.207     8467.719
      52.970        0.000       16.207     8467.719
      52.974      220.000       16.207     8467.719
      52.979        0.000       16.207     8467.719
      52.983        0.000       16.207     8467.719
      52.987      303.400       16.207     8467.719
      52.992        0.000       16.207     8467.719
      52.996      163.700       16.207     8467.719
      53.000        0.000       16.207     8467.719
      53.005      234.500       16.207     8467.719
      53.009        0.000       16.207     8467.719
      53.013        0.000       16.207     8467.719
      53.017      234.200       16.207     8467.719
      53.022        0.000       16.207     8467.719
      53.026      232.600       16.207     8467.719
      53.030       61.600       16.207     8467.719
      53.035      143.400       16.207     8467.719
      53.039       79.700       16.207     8467.719
      53.044        0.000       16.207     8467.719
      53.048      228.100       16.207     8467.719
      53.052        0.000       16.207     8467.719
      53.057      231.900       16.207     8467.719
      53.061        0.000       16.207     8467.719
      53.065        0.000       16.207     8467.719
      53.070      231.700       16.207     8467.719
      53.074        0.000       16.207     8467.719
      53.078      232.300       16.207     8467.719
      53.082        0.000       16.207     8467.719
      53.087      238.600       16.207     8467.719
      53.091        0.000       16.207     8467.719
      53.095        0.000       16.207     8467.719
      53.100      224.900       16.207     8467.719
      53.104        0.000       16.207     8467.719
      53.108      228.100       16.207     8467.719
      53.113        0.000       16.207     8467.719
      53.117      235.600       16.207     8467.719
      53.121        0.000       16.207     8467.719
      53.125        0.000       16.207     8467.719
      53.130      230.800       16.207     8467.719
      53.134      109.700       16.207     8467.719
      53.139      159.100       16.207     8467.719
      53.143       36.500       16.207     8467.719
      53.148        0.000       16.207     8467.719
      53.152      234.500       16.207     8467.719
      53.156        0.000       16.207     8467.719
      53.160      236.800       16.207     8467.719
      53.165        0.000       16.207     8467.719
      53.169        0.000       16.207     8467.719
      53.173      233.100       16.207     8467.719
      53.177        0.000       16.207     8467.719
      53.182      233.400       16.207     8467.719
      53.186        0.000       16.207     8467.719
      53.190      233.900       16.207     8467.719
      53.195        0.000       16.207     8467.719
      53.199        0.000       16.207     8467.719
      53.203      234.700       16.207     8467.719
      53.207        0.000       16.207     8467.719
      53.212      236.100       16.207     8467.719
      53.216        0.000       16.207     8467.719
      53.220      232.200       16.207     8467.719
      53.224        0.000       16.207     8467.719
      53.229      166.300       16.207     8467.719
      53.235        0.000       16.207     8467.719
      53.242      196.400       16.207     8467.719
      53.247        0.000       16.207     8467.719
      53.251      232.900       16.207     8467.719
      53.255        0.000       16.207     8467.719
      53.260        0.000       16.207     8467.719
      53.264      234.800       16.207     8467.719
      53.268        0.000       16.207     8467.719
      53.273      234.500       16.207     8467.719
      53.277        0.000       16.207     8467.719
      53.281      235.600       16.207     8467.719
      53.285        0.000       16.207     8467.719
      53.290      148.400       16.207     8467.719
      53.294       86.400       16.207     8467.719
      53.298        0.000       16.207     8467.719
      53.302      233.200       16.207     8467.719
      53.307        0.000       16.207     8467.719
      53.311      235.000       16.207     8467.719
      53.315        0.000       16.207     8467.719
      53.319        0.000       16.207     8467.719
      53.324      232.500       16.207     8467.719
      53.328        0.000       16.207     8467.719
      53.332      236.000       16.207     8467.719
      53.337        0.000       16.207     8467.719
      53.341      232.200       16.207     8467.719
      53.345        0.000       16.207     8467.719
      53.350        0.000       16.207     8467.719
      53.354      235.600       16.207     8467.719
      53.358        0.000       16.207     8467.719
      53.362      232.500       16.207     8467.719
      53.367        0.000       16.207     8467.719
      53.371      228.700       16.207     8467.719
      53.375        0.000       16.207     8467.719
      53.380        0.000       16.207     8467.719
      53.384      231.800       16.207     8467.719
      53.388      146.900       16.207     8467.719
      53.392       86.400       16.207     8467.719
      53.397        0.000       16.207     8467.719
      53.401      231.500       16.207     8467.719
      53.405        0.000       16.207     8467.719
      53.410        0.000       16.207     8467.719
      53.414      232.500       16.207     8467.719
      53.418        0.000       16.207     8467.719
      53.422      231.800       16.207     8467.719
      53.427        0.000       16.207     8467.719
      53.431      233.900       16.207     8467.719
      53.435        0.000       16.207     8467.719
      53.440        0.000       16.207     8467.719
      53.444      231.200       16.207     8467.719
      53.448        0.000       16.207     8467.719
      53.453      232.000       16.207     8467.719
      53.457        0.000       16.207     8467.719
      53.461      232.400       16.207     8467.719
      53.465        0.000       16.207     8467.719
      53.470        0.000       16.207     8467.719
      53.474      306.200       16.207     8467.719
      53.478        0.000       16.207     8467.719
      53.483      196.900       16.207     8467.719
      53.487       99.500       16.207     8467.719
      53.491        0.000       16.207     8467.719
      53.496      133.000       16.207     8467.719
      53.500        0.000       16.207     8467.719
      53.504      231.200       16.207     8467.719
      53.509        0.000       16.207     8467.719
      53.513      233.400       16.207     8467.719
      53.517        0.000       16.207     8467.719
      53.522        0.000       16.207     8467.719
      53.526      289.600       16.207     8467.719
      53.530        0.000       16.207     8467.719
      53.535      169.500       16.207     8467.719
      53.539        0.000       16.207     8467.719
      53.543      228.200       16.207     8467.719
      53.548        0.000       16.207     8467.719
      53.552        0.000       16.207     8467.719
      53.556      231.800       16.207     8467.719
      53.560        0.000       16.207     8467.719
      53.565      231.500       16.207     8467.719
      53.569        0.000       16.207     8467.719
      53.574      227.700       16.207     8467.719
      53.578        0.000       16.207     8467.719
      53.582      231.600       16.207     8467.719
      53.587       99.000       16.207     8467.719
      53.591        0.000       16.207     8467.719
      53.595      131.500       16.207     8467.719
      53.599        0.000       16.207     8467.719
      53.604      230.900       16.207     8467.719
      53.608        0.000       16.207     8467.719
      53.612      229.500       16.207     8467.719
      53.617        0.000       16.207     8467.719
      53.621        0.000       16.207     8467.719
      53.625      234.800       16.207     8467.719
      53.630        0.000       16.207     8467.719
      53.634      210.300       16.207     8467.719
      53.639        0.000       16.207     8467.719
      53.644      232.500       16.207     8467.719
      53.648        0.000       16.207     8467.719
      53.652        0.000       16.207     8467.719
      53.657      236.600       16.207     8467.719
      53.661        0.000       16.207     8467.719
      53.665      236.900       16.207     8467.719
      53.669        0.000       16.207     8467.719
      53.673      233.800       16.207     8467.719
      53.678        0.000       16.207     8467.719
      53.682        0.000       16.207     8467.719
      53.686      235.400       16.207     8467.719
      53.690       69.900       16.207     8467.719
      53.695      166.200       16.207     8467.719
      53.699        0.000       16.207     8467.719
      53.703        0.000       16.207     8467.719
      53.707      235.600       16.207     8467.719
      53.712        0.000       16.207     8467.719
      53.716      236.500       16.207     8467.719
      53.720        0.000       16.207     8467.719
      53.724      229.900       16.207     8467.719
      53.729        0.000       16.207     8467.719
      53.733        0.000       16.207     8467.719
      53.737      230.400       16.207     8467.719
      53.742        0.000       16.207     8467.719
      53.746      232.100       16.207     8467.719
      53.750        0.000       16.207     8467.719
      53.754      233.000       16.207     8467.719
      53.759        0.000       16.207     8467.719
      53.763        0.000       16.207     8467.719
      53.767      229.300       16.207     8467.719
      53.772        0.000       16.207     8467.719
      53.776      226.500       16.207     8467.719
      53.780        0.000       16.207     8467.719
      53.785      233.000       16.207     8467.719
      53.789       69.000       16.207     8467.719
      53.793        0.000       16.207     8467.719
      53.797      163.700       16.207     8467.719
      53.802        0.000       16.207     8467.719
      53.806      234.200       16.207     8467.719
      53.810        0.000       16.207     8467.719
      53.815      233.900       16.207     8467.719
      53.819        0.000       16.207     8467.719
      53.823        0.000       16.207     8467.719
      53.828      231.500       16.207     8467.719
      53.832        0.000       16.207     8467.719
      53.836      226.300       16.207     8467.719
      53.841        0.000       16.207     8467.719
      53.845      231.300       16.207     8467.719
      53.849        0.000       16.207     8467.719
      53.854      227.400       16.207     8467.719
      53.858        0.000       16.207     8467.719
      53.863        0.000       16.207     8467.719
      53.867      230.800       16.207     8467.719
      53.871        0.000       16.207     8467.719
      53.876      205.200       16.207     8467.719
      53.880        0.000       16.207     8467.719
      53.885      198.300       16.207     8467.719
      53.890       65.400       16.207     8467.719
      53.895      154.100       16.207     8467.719
      53.899      130.000       16.207     8467.719
      53.905        3.800       16.207     8467.719
      53.909        0.000       16.207     8467.719
      53.914      226.400       16.207     8467.719
      53.918        0.000       16.207     8467.719
      53.922      229.100       16.207     8467.719
      53.927        0.000       16.207     8467.719
      53.931      235.700       16.207     8467.719
      53.936        0.000       16.207     8467.719
      53.940        0.000       16.207     8467.719
      53.944      235.300       16.207     8467.719
      53.948        0.000       16.207     8467.719
      53.953      236.100       16.207     8467.719
      53.957        0.000       16.207     8467.719
      53.961      233.700       16.207     8467.719
      53.965        0.000       16.207     8467.719
      53.970        0.000       16.207     8467.719
      53.974      222.900       16.207     8467.719
      53.979        0.000       16.207     8467.719
      53.983      234.400       16.207     8467.719
      53.987      137.600       16.207     8467.719
      53.992       95.700       16.207     8467.719
      53.996        0.000       16.207     8467.719
      54.000        0.000       16.207     8467.719
      54.004      236.000       16.207     8467.719
      54.009        0.000       16.207     8467.719
      54.013      234.100       16.207     8467.719
      54.017        0.000       16.207     8467.719
      54.021      233.200       16.207     8467.719
      54.026        0.000       16.207     8467.719
      54.030        0.000       16.207     8467.719
      54.034      230.300       16.207     8467.719
      54.039        0.000       16.207     8467.719
      54.043      235.300       16.207     8467.719
      54.047        0.000       16.207     8467.719
      54.052      233.200       16.207     8467.719
      54.056        0.000       16.207     8467.719
      54.060        0.000       16.207     8467.719
      54.064      228.400       16.207     8467.719
      54.069      167.600       16.207     8467.719
      54.073        0.000       16.207     8467.719
      54.078        0.000       16.207     8467.719
      54.082      232.300       16.207     8467.719
      54.086      187.800       16.207     8467.719
      54.091       46.200       16.207     8467.719
      54.095        0.000       16.207     8467.719
      54.099      234.600       16.207     8467.719
      54.103        0.000       16.207     8467.719
      54.108        0.000       16.207     8467.719
      54.112      234.700       16.207     8467.719
      54.116        0.000       16.207     8467.719
      54.121      230.900       16.207     8467.719
      54.125        0.000       16.207     8467.719
      54.129      234.100       16.207     8467.719
      54.134        0.000       16.207     8467.719
      54.138      188.600       16.207     8467.719
      54.143       56.500       16.207     8467.719
      54.147      139.400       16.207     8467.719
      54.151        0.000       16.207     8467.719
      54.156        0.000       16.207     8467.719
      54.160      233.600       16.207     8467.719
      54.164      127.100       16.207     8467.719
      54.168      105.800       16.207     8467.719
      54.173        0.000       16.207     8467.719
      54.177      231.200       16.207     8467.719
      54.181        0.000       16.207     8467.719
      54.186        0.000       16.207     8467.719
      54.190      242.600       16.207     8467.719
      54.194        0.000       16.207     8467.719
      54.199      223.500       16.207     8467.719
      54.203        0.000       16.207     8467.719
      54.207      231.700       16.207     8467.719
      54.212        0.000       16.207     8467.719
      54.216        0.000       16.207     8467.719
      54.220      232.900       16.207     8467.719
      54.224        0.000       16.207     8467.719
      54.229      231.700       16.207     8467.719
      54.233        0.000       16.207     8467.719
      54.237      230.900       16.207     8467.719
      54.242        0.000       16.207     8467.719
      54.246      230.100       16.207     8467.719
      54.251        0.000       16.207     8467.719
      54.255        0.000       16.207     8467.719
      54.259      230.800       16.207     8467.719
      54.263      104.700       16.207     8467.719
      54.268        0.000       16.207     8467.719
      54.272      230.300       16.207     8467.719
      54.276        0.000       16.207     8467.719
      54.281      232.200       16.207     8467.719
      54.285        0.000       16.207     8467.719
      54.289      138.700       16.207     8467.719
      54.294      164.300       16.207     8467.719
      54.298        0.000       16.207     8467.719
      54.302      175.500       16.207     8467.719
      54.307       56.000       16.207     8467.719
      54.311        0.000       16.207     8467.719
      54.315      232.100       16.207     8467.719
      54.320      126.100       16.207     8467.719
      54.324      106.400       16.207     8467.719
      54.328       69.200       16.207     8467.719
      54.333        0.000       16.207     8467.719
      54.337      231.300       16.207     8467.719
      54.341       82.000       16.207     8467.719
      54.345        0.000       16.207     8467.719
      54.350      150.700       16.207     8467.719
      54.354        0.000       16.207     8467.719
      54.358      230.000       16.207     8467.719
      54.363       69.300       16.207     8467.719
      54.367      161.800       16.207     8467.719
      54.371        0.000       16.207     8467.719
      54.376      162.900       16.207     8467.719
      54.380       70.900       16.207     8467.719
      54.384        0.000       16.207     8467.719
      54.389      228.500       16.207     8467.719
      54.393      139.600       16.207     8467.719
      54.397        0.000       16.207     8467.719
      54.402        0.000       16.207     8467.719
      54.406      232.600       16.207     8467.719
      54.410      116.900       16.207     8467.719
      54.415      116.600       16.207     8467.719
      54.419        0.000       16.207     8467.719
      54.423      231.300       16.207     8467.719
      54.428        0.000       16.207     8467.719
      54.432        0.000       16.207     8467.719
      54.436      230.300       16.207     8467.719
      54.441        0.000       16.207     8467.719
      54.445      233.100       16.207     8467.719
      54.449        0.000       16.207     8467.719
      54.453      227.200       16.207     8467.719
      54.458        0.000       16.207     8467.719
      54.462      221.500       16.207     8467.719
      54.467        0.000       16.207     8467.719
      54.471        0.000       16.207     8467.719
      54.476      229.600       16.207     8467.719
      54.480        0.000       16.207     8467.719
      54.484      232.100       16.207     8467.719
      54.489       91.300       16.207     8467.719
      54.493      141.500       16.207     8467.719
      54.497        0.000       16.207     8467.719
      54.501        0.000       16.207     8467.719
      54.506      232.900       16.207     8467.719
      54.510        0.000       16.207     8467.719
      54.514      231.600       16.207     8467.719
      54.519        0.000       16.207     8467.719
      54.523      234.500       16.207     8467.719
      54.527        0.000       16.207     8467.719
      54.532        0.000       16.207     8467.719
      54.536      231.200       16.207     8467.719
      54.540        0.000       16.207     8467.719
      54.545      231.100       16.207     8467.719
      54.549        0.000       16.207     8467.719
      54.553      233.100       16.207     8467.719
      54.558      112.200       16.207     8467.719
      54.562        0.000       16.207     8467.719
      54.566      177.200       16.207     8467.719
      54.571        0.000       16.207     8467.719
      54.575      196.600       16.207     8467.719
      54.579       36.900       16.207     8467.719
      54.583        0.000       16.207     8467.719
      54.588      267.300       16.207     8467.719
      54.592       81.900       16.207     8467.719
      54.596      118.100       16.207     8467.719
      54.601        0.000       16.207     8467.719
      54.605        0.000       16.207     8467.719
      54.609      233.000       16.207     8467.719
      54.613        0.000       16.207     8467.719
      54.618      232.600       16.207     8467.719
      54.622        0.000       16.207     8467.719
      54.626      194.500       16.207     8467.719
      54.631        0.000       16.207     8467.719
      54.635      231.900       16.207     8467.719
      54.639        0.000       16.207     8467.719
      54.643      156.000       16.207     8467.719
      54.648        0.000       16.207     8467.719
      54.652      206.700       16.207     8467.719
      54.657      160.300       16.207     8467.719
      54.661        0.000       16.207     8467.719
      54.665        0.000       16.207     8467.719
      54.670      233.700       16.207     8467.719
      54.674        0.000       16.207     8467.719
      54.678      236.200       16.207     8467.719
      54.682        0.000       16.207     8467.719
      54.687      233.500       16.207     8467.719
      54.691        0.000       16.207     8467.719
      54.695        0.000       16.207     8467.719
      54.699      234.000       16.207     8467.719
      54.704        0.000       16.207     8467.719
      54.708      235.600       16.207     8467.719
      54.712        0.000       16.207     8467.719
      54.716        0.000       16.207     8467.719
      54.721      234.300       16.207     8467.719
      54.725      140.900       16.207     8467.719
      54.729       94.600       16.207     8467.719
      54.733        0.000       16.207     8467.719
      54.738      235.300       16.207     8467.719
      54.742        0.000       16.207     8467.719
      54.746        0.000       16.207     8467.719
      54.750      235.300       16.207     8467.719
      54.755        0.000       16.207     8467.719
      54.759      232.000       16.207     8467.719
      54.763        0.000       16.207     8467.719
      54.768      225.600       16.207     8467.719
      54.772        0.000       16.207     8467.719
      54.776      200.700       16.207     8467.719
      54.781        0.000       16.207     8467.719
      54.785        0.000       16.207     8467.719
      54.790      303.200       16.207     8467.719
      54.794       35.800       16.207     8467.719
      54.798        0.000       16.207     8467.719
      54.802      200.300       16.207     8467.719
      54.807        0.000       16.207     8467.719
      54.811      288.100       16.207     8467.719
      54.815        0.000       16.207     8467.719
      54.819      181.700       16.207     8467.719
      54.824      117.600       16.207     8467.719
      54.828        0.000       16.207     8467.719
      54.832      193.400       16.207     8467.719
      54.837        0.000       16.207     8467.719
      54.841        0.000       16.207     8467.719
      54.846      208.000       16.207     8467.719
      54.850        0.000       16.207     8467.719
      54.854      303.400       16.207     8467.719
      54.859        0.000       16.207     8467.719
      54.863        0.000       16.207     8467.719
      54.867      231.200       16.207     8467.719
      54.872        0.000       16.207     8467.719
      54.876      234.200       16.207     8467.719
      54.880        0.000       16.207     8467.719
      54.884      170.000       16.207     8467.719
      54.889      143.700       16.207     8467.719
      54.894       48.500       16.207     8467.719
      54.899        0.000       16.207     8467.719
      54.903      230.800       16.207     8467.719
      54.908        0.000       16.207     8467.719
      54.912      232.300       16.207     8467.719
      54.916        0.000       16.207     8467.719
      54.921      195.400       16.207     8467.719
      54.925        0.000       16.207     8467.719
      54.929        0.000       16.207     8467.719
      54.934      224.500       16.207     8467.719
      54.938        0.000       16.207     8467.719
      54.943      224.600       16.207     8467.719
      54.947      102.600       16.207     8467.719
      54.952        0.000       16.207     8467.719
      54.956      223.400       16.207     8467.719
      54.961        0.000       16.207     8467.719
      54.965      199.300       16.207     8467.719
      54.970        0.000       16.207     8467.719
      54.974      227.600       16.207     8467.719
      54.978        0.000       16.207     8467.719
      54.983        0.000       16.207     8467.719
      54.987      294.700       16.207     8467.719
      54.991        0.000       16.207     8467.719
      54.995      165.300       16.207     8467.719
      55.000        0.000       16.207     8467.719
      55.004      232.500       16.207     8467.719
      55.008        0.000       16.207     8467.719
      55.013        0.000       16.207     8467.719
      55.017      235.400       16.207     8467.719
      55.021      133.100       16.207     8467.719
      55.026        0.000       16.207     8467.719
      55.030      233.100       16.207     8467.719
      55.034       61.300       16.207     8467.719
      55.038        0.000       16.207     8467.719
      55.043      228.700       16.207     8467.719
      55.047        0.000       16.207     8467.719
      55.051        0.000       16.207     8467.719
      55.056      234.500       16.207     8467.719
      55.060        0.000       16.207     8467.719
      55.064      231.800       16.207     8467.719
      55.069        0.000       16.207     8467.719
      55.073      228.600       16.207     8467.719
      55.077      120.300       16.207     8467.719
      55.082        0.000       16.207     8467.719
      55.086      158.200       16.207     8467.719
      55.090       99.500       16.207     8467.719
      55.095      128.600       16.207     8467.719
      55.099        0.000       16.207     8467.719
      55.104        0.000       16.207     8467.719
      55.108      233.800       16.207     8467.719
      55.112        0.000       16.207     8467.719
      55.116      232.400       16.207     8467.719
      55.121        0.000       16.207     8467.719
      55.125      234.200       16.207     8467.719
      55.129        0.000       16.207     8467.719
      55.134        0.000       16.207     8467.719
      55.138      234.700       16.207     8467.719
      55.142        0.000       16.207     8467.719
      55.146      233.600       16.207     8467.719
      55.151        0.000       16.207     8467.719
      55.155      230.700       16.207     8467.719
      55.159        0.000       16.207     8467.719
      55.164        0.000       16.207     8467.719
      55.168      233.100       16.207     8467.719
      55.172        0.000       16.207     8467.719
      55.176      221.600       16.207     8467.719
      55.181        0.000       16.207     8467.719
      55.186      211.600       16.207     8467.719
      55.190       67.600       16.207     8467.719
      55.194      165.500       16.207     8467.719
      55.198        0.000       16.207     8467.719
      55.203        0.000       16.207     8467.719
      55.207      231.300       16.207     8467.719
      55.211        0.000       16.207     8467.719
      55.216      230.900       16.207     8467.719
      55.220        0.000       16.207     8467.719
      55.224      233.500       16.207     8467.719
      55.228        0.000       16.207     8467.719
      55.233        0.000       16.207     8467.719
      55.237      231.700       16.207     8467.719
      55.241        0.000       16.207     8467.719
      55.246      234.600       16.207     8467.719
      55.250        0.000       16.207     8467.719
      55.254      233.100       16.207     8467.719
      55.259        0.000       16.207     8467.719
      55.263        0.000       16.207     8467.719
      55.267      215.200       16.207     8467.719
      55.273      145.200       16.207     8467.719
      55.278       10.400       16.207     8467.719
      55.285        0.000       16.207     8467.719
      55.290      152.800       16.207     8467.719
      55.298      138.200       16.207     8467.719
      55.304      102.900       16.207     8467.719
      55.310       88.600       16.207     8467.719
      55.314        0.000       16.207     8467.719
      55.319      192.700       16.207     8467.719
      55.323        0.000       16.207     8467.719
      55.328      225.000       16.207     8467.719
      55.332       44.300       16.207     8467.719
      55.336        0.000       16.207     8467.719
      55.341      233.100       16.207     8467.719
      55.345      132.000       16.207     8467.719
      55.349       86.100       16.207     8467.719
      55.353        0.000       16.207     8467.719
      55.358      137.900       16.207     8467.719
      55.362        0.000       16.207     8467.719
      55.366      233.600       16.207     8467.719
      55.371      152.400       16.207     8467.719
      55.375        0.000       16.207     8467.719
      55.379      132.100       16.207     8467.719
      55.384      142.500       16.207     8467.719
      55.388       97.100       16.207     8467.719
      55.392       83.800       16.207     8467.719
      55.397        0.000       16.207     8467.719
      55.401      202.400       16.207     8467.719
      55.405        0.000       16.207     8467.719
      55.409      229.400       16.207     8467.719
      55.414        0.000       16.207     8467.719
      55.418      202.400       16.207     8467.719
      55.422      106.100       16.207     8467.719
      55.427       34.500       16.207     8467.719
      55.431      122.600       16.207     8467.719
      55.435        0.000       16.207     8467.719
      55.439      184.700       16.207     8467.719
      55.444        0.000       16.207     8467.719
      55.448      233.800       16.207     8467.719
      55.452       39.200       16.207     8467.719
      55.457      145.600       16.207     8467.719
      55.461        0.000       16.207     8467.719
      55.465      230.600       16.207     8467.719
      55.469      117.400       16.207     8467.719
      55.474       94.500       16.207     8467.719
      55.478        0.000       16.207     8467.719
      55.482      185.700       16.207     8467.719
      55.487        0.000       16.207     8467.719
      55.491      198.100       16.207     8467.719
      55.495       34.200       16.207     8467.719
      55.499        0.000       16.207     8467.719
      55.504      233.700       16.207     8467.719
      55.508        0.000       16.207     8467.719
      55.512      232.500       16.207     8467.719
      55.517       70.200       16.207     8467.719
      55.521        0.000       16.207     8467.719
      55.525      230.700       16.207     8467.719
      55.529       23.000       16.207     8467.719
      55.534      166.400       16.207     8467.719
      55.538       68.100       16.207     8467.719
      55.542      107.400       16.207     8467.719
      55.546      118.100       16.207     8467.719
      55.551       56.700       16.207     8467.719
      55.555      166.800       16.207     8467.719
      55.560        0.000       16.207     8467.719
      55.564        0.000       16.207     8467.719
      55.568      281.700       16.207     8467.719
      55.573        0.000       16.207     8467.719
      55.577        0.000       16.207     8467.719
      55.581      220.700       16.207     8467.719
      55.586        0.000       16.207     8467.719
      55.590      242.400       16.207     8467.719
      55.594        0.000       16.207     8467.719
      55.598      236.300       16.207     8467.719
      55.603       59.400       16.207     8467.719
      55.607        0.000       16.207     8467.719
      55.611      235.300       16.207     8467.719
      55.615       81.500       16.207     8467.719
      55.620        0.000       16.207     8467.719
      55.624      232.800       16.207     8467.719
      55.628        0.000       16.207     8467.719
      55.632        0.000       16.207     8467.719
      55.637      240.700       16.207     8467.719
      55.641      142.000       16.207     8467.719
      55.645       91.900       16.207     8467.719
      55.650        0.000       16.207     8467.719
      55.654      222.000       16.207     8467.719
      55.658        0.000       16.207     8467.719
      55.662        0.000       16.207     8467.719
      55.667      234.800       16.207     8467.719
      55.671      166.600       16.207     8467.719
      55.675       64.600       16.207     8467.719
      55.680      108.500       16.207     8467.719
      55.684       46.800       16.207     8467.719
      55.689      144.600       16.207     8467.719
      55.693       90.800       16.207     8467.719
      55.697        0.000       16.207     8467.719
      55.701      219.700       16.207     8467.719
      55.706        0.000       16.207     8467.719
      55.710      232.600       16.207     8467.719
      55.714       63.200       16.207     8467.719
      55.718        0.000       16.207     8467.719
      55.723      233.800       16.207     8467.719
      55.727        0.000       16.207     8467.719
      55.731        0.000       16.207     8467.719
      55.735      236.000       16.207     8467.719
      55.740        0.000       16.207     8467.719
      55.744      237.000       16.207     8467.719
      55.748        0.000       16.207     8467.719
      55.752        0.000       16.207     8467.719
      55.757      234.700       16.207     8467.719
      55.761        0.000       16.207     8467.719
      55.765      234.900       16.207     8467.719
      55.769        0.000       16.207     8467.719
      55.774      233.900       16.207     8467.719
      55.778       89.100       16.207     8467.719
      55.782       44.700       16.207     8467.719
      55.787      191.600       16.207     8467.719
      55.791        0.000       16.207     8467.719
      55.795        0.000       16.207     8467.719
      55.800      229.100       16.207     8467.719
      55.804        0.000       16.207     8467.719
      55.808      232.600       16.207     8467.719
      55.812      115.900       16.207     8467.719
      55.817        0.000       16.207     8467.719
      55.821        0.000       16.207     8467.719
      55.825      287.600       16.207     8467.719
      55.830        0.000       16.207     8467.719
      55.834      224.500       16.207     8467.719
      55.838        0.000       16.207     8467.719
      55.843        0.000       16.207     8467.719
      55.847      223.800       16.207     8467.719
      55.851        0.000       16.207     8467.719
      55.856      227.000       16.207     8467.719
      55.860        0.000       16.207     8467.719
      55.864      229.500       16.207     8467.719
      55.869        0.000       16.207     8467.719
      55.873        0.000       16.207     8467.719
      55.877      285.700       16.207     8467.719
      55.882       49.200       16.207     8467.719
      55.889      140.200       16.207     8467.719
      55.894       32.400       16.207     8467.719
      55.898        0.000       16.207     8467.719
      55.903      236.300       16.207     8467.719
      55.907      128.800       16.207     8467.719
      55.911      100.700       16.207     8467.719
      55.915        0.000       16.207     8467.719
      55.920        0.000       16.207     8467.719
      55.924      234.000       16.207     8467.719
      55.928        0.000       16.207     8467.719
      55.933      230.900       16.207     8467.719
      55.937        0.000       16.207     8467.719
      55.941      231.100       16.207     8467.719
      55.946       87.600       16.207     8467.719
      55.950        0.000       16.207     8467.719
      55.954      226.100       16.207     8467.719
      55.958        0.000       16.207     8467.719
      55.963        0.000       16.207     8467.719
      55.967      220.500       16.207     8467.719
      55.971        0.000       16.207     8467.719
      55.976      236.700       16.207     8467.719
      55.980       70.000       16.207     8467.719
      55.984      157.600       16.207     8467.719
      55.989       77.400       16.207     8467.719
      55.993        0.000       16.207     8467.719
      55.997      155.700       16.207     8467.719
      56.002        0.000       16.207     8467.719
      56.006      232.600       16.207     8467.719
      56.010        0.000       16.207     8467.719
      56.015      234.600       16.207     8467.719
      56.019        0.000       16.207     8467.719
      56.023        0.000       16.207     8467.719
      56.027      272.800       16.207     8467.719
      56.032        0.000       16.207     8467.719
      56.036      192.200       16.207     8467.719
      56.040      147.900       16.207     8467.719
      56.045       83.400       16.207     8467.719
      56.049        0.000       16.207     8467.719
      56.053      209.500       16.207     8467.719
      56.057        0.000       16.207     8467.719
      56.062        0.000       16.207     8467.719
      56.066      235.800       16.207     8467.719
      56.070        0.000       16.207     8467.719
      56.074      256.200       16.207     8467.719
      56.079       45.300       16.207     8467.719
      56.083      162.100       16.207     8467.719
      56.087      102.000       16.207     8467.719
      56.092       72.400       16.207     8467.719
      56.096       57.700       16.207     8467.719
      56.100        0.000       16.207     8467.719
      56.105      233.000       16.207     8467.719
      56.109      138.400       16.207     8467.719
      56.113       94.100       16.207     8467.719
      56.118        0.000       16.207     8467.719
      56.122        0.000       16.207     8467.719
      56.126      262.100       16.207     8467.719
      56.130        0.000       16.207     8467.719
      56.135      234.000       16.207     8467.719
      56.139        0.000       16.207     8467.719
      56.143        0.000       16.207     8467.719
      56.147      235.800       16.207     8467.719
      56.152        0.000       16.207     8467.719
      56.156      225.400       16.207     8467.719
      56.161        0.000       16.207     8467.719
      56.165      224.200       16.207     8467.719
      56.169        0.000       16.207     8467.719
      56.174      223.700       16.207     8467.719
      56.178        0.000       16.207     8467.719
      56.183      169.800       16.207     8467.719
      56.187      123.700       16.207     8467.719
      56.192      107.500       16.207     8467.719
      56.196        0.000       16.207     8467.719
      56.200        0.000       16.207     8467.719
      56.205      236.500       16.207     8467.719
      56.209        0.000       16.207     8467.719
      56.213      234.000       16.207     8467.719
      56.217        0.000       16.207     8467.719
      56.222      235.500       16.207     8467.719
      56.226        0.000       16.207     8467.719
      56.230        0.000       16.207     8467.719
      56.234      237.500       16.207     8467.719
      56.239        0.000       16.207     8467.719
      56.243      234.700       16.207     8467.719
      56.247        0.000       16.207     8467.719
      56.251      234.600       16.207     8467.719
      56.256        0.000       16.207     8467.719
      56.260        0.000       16.207     8467.719
      56.264      234.300       16.207     8467.719
      56.268        0.000       16.207     8467.719
      56.273      237.900       16.207     8467.719
      56.277        0.000       16.207     8467.719
      56.281        0.000       16.207     8467.719
      56.285      237.800       16.207     8467.719
      56.290      125.200       16.207     8467.719
      56.294      107.200       16.207     8467.719
      56.298        0.000       16.207     8467.719
      56.302      235.500       16.207     8467.719
      56.307        0.000       16.207     8467.719
      56.311        0.000       16.207     8467.719
      56.315      235.100       16.207     8467.719
      56.319        0.000       16.207     8467.719
      56.324      235.500       16.207     8467.719
      56.328        0.000       16.207     8467.719
      56.332      233.900       16.207     8467.719
      56.337        0.000       16.207     8467.719
      56.341        0.000       16.207     8467.719
      56.345      232.200       16.207     8467.719
      56.349        0.000       16.207     8467.719
      56.354      235.600       16.207     8467.719
      56.358        0.000       16.207     8467.719
      56.362      234.400       16.207     8467.719
      56.366        0.000       16.207     8467.719
      56.371        0.000       16.207     8467.719
      56.375      231.900       16.207     8467.719
      56.379        0.000       16.207     8467.719
      56.384      230.900       16.207     8467.719
      56.388      126.300       16.207     8467.719
      56.392      108.900       16.207     8467.719
      56.397        0.000       16.207     8467.719
      56.401        0.000       16.207     8467.719
      56.405      234.900       16.207     8467.719
      56.409        0.000       16.207     8467.719
      56.414      236.400       16.207     8467.719
      56.418        0.000       16.207     8467.719
      56.422      234.700       16.207     8467.719
      56.427        0.000       16.207     8467.719
      56.431        0.000       16.207     8467.719
      56.435      232.000       16.207     8467.719
      56.439        0.000       16.207     8467.719
      56.444      231.400       16.207     8467.719
      56.448        0.000       16.207     8467.719
      56.452      230.200       16.207     8467.719
      56.457        0.000       16.207     8467.719
      56.461        0.000       16.207     8467.719
      56.466      233.100       16.207     8467.719
      56.470        0.000       16.207     8467.719
      56.474      225.900       16.207     8467.719
      56.479        0.000       16.207     8467.719
      56.483      233.500       16.207     8467.719
      56.487      126.000       16.207     8467.719
      56.491      107.400       16.207     8467.719
      56.496        0.000       16.207     8467.719
      56.500        0.000       16.207     8467.719
      56.504      235.500       16.207     8467.719
      56.508        0.000       16.207     8467.719
      56.513      235.800       16.207     8467.719
      56.517        0.000       16.207     8467.719
      56.521        0.000       16.207     8467.719
      56.525      235.000       16.207     8467.719
      56.530        0.000       16.207     8467.719
      56.534      235.000       16.207     8467.719
      56.538        0.000       16.207     8467.719
      56.543      235.200       16.207     8467.719
      56.547        0.000       16.207     8467.719
      56.551        0.000       16.207     8467.719
      56.555      234.700       16.207     8467.719
      56.560        0.000       16.207     8467.719
      56.564      234.000       16.207     8467.719
      56.568        0.000       16.207     8467.719
      56.572      234.200       16.207     8467.719
      56.577        0.000       16.207     8467.719
      56.581        0.000       16.207     8467.719
      56.585      235.000       16.207     8467.719
      56.590      126.100       16.207     8467.719
      56.594      107.500       16.207     8467.719
      56.598        0.000       16.207     8467.719
      56.602      233.300       16.207     8467.719
      56.607        0.000       16.207     8467.719
      56.611        0.000       16.207     8467.719
      56.615      232.700       16.207     8467.719
      56.620        0.000       16.207     8467.719
      56.624      234.500       16.207     8467.719
      56.628        0.000       16.207     8467.719
      56.632      232.500       16.207     8467.719
      56.637        0.000       16.207     8467.719
      56.641        0.000       16.207     8467.719
      56.645      234.200       16.207     8467.719
      56.650        0.000       16.207     8467.719
      56.654      234.400       16.207     8467.719
      56.658        0.000       16.207     8467.719
      56.662      235.800       16.207     8467.719
      56.667        0.000       16.207     8467.719
      56.671        0.000       16.207     8467.719
      56.675      234.800       16.207     8467.719
      56.679        0.000       16.207     8467.719
      56.684      233.400       16.207     8467.719
      56.688      121.700       16.207     8467.719
      56.692        0.000       16.207     8467.719
      56.697      179.100       16.207     8467.719
      56.701        0.000       16.207     8467.719
      56.705      233.900       16.207     8467.719
      56.709        0.000       16.207     8467.719
      56.714        0.000       16.207     8467.719
      56.718      234.200       16.207     8467.719
      56.722        0.000       16.207     8467.719
      56.726      236.100       16.207     8467.719
      56.731        0.000       16.207     8467.719
      56.735      234.400       16.207     8467.719
      56.739        0.000       16.207     8467.719
      56.743        0.000       16.207     8467.719
      56.748      235.200       16.207     8467.719
      56.752        0.000       16.207     8467.719
      56.756      232.600       16.207     8467.719
      56.761      141.900       16.207     8467.719
      56.765        0.000       16.207     8467.719
      56.769        0.000       16.207     8467.719
      56.773      235.100       16.207     8467.719
      56.778        0.000       16.207     8467.719
      56.782      232.700       16.207     8467.719
      56.786        0.000       16.207     8467.719
      56.791      234.000       16.207     8467.719
      56.795        0.000       16.207     8467.719
      56.799        0.000       16.207     8467.719
      56.803      234.200       16.207     8467.719
      56.808        0.000       16.207     8467.719
      56.812      235.900       16.207     8467.719
      56.816        0.000       16.207     8467.719
      56.820      233.800       16.207     8467.719
      56.825        0.000       16.207     8467.719
      56.829        0.000       16.207     8467.719
      56.833      230.200       16.207     8467.719
      56.838        0.000       16.207     8467.719
      56.842      232.700       16.207     8467.719
      56.846        0.000       16.207     8467.719
      56.851      233.400       16.207     8467.719
      56.855        0.000       16.207     8467.719
      56.859        0.000       16.207     8467.719
      56.864      233.600       16.207     8467.719
      56.868        0.000       16.207     8467.719
      56.872      233.800       16.207     8467.719
      56.876        0.000       16.207     8467.719
      56.881      216.400       16.207     8467.719
      56.886        0.000       16.207     8467.719
      56.890      142.900       16.207     8467.719
      56.895       86.500       16.207     8467.719
      56.899        0.000       16.207     8467.719
      56.903      250.200       16.207     8467.719
      56.909        0.000       16.207     8467.719
      56.913      151.500       16.207     8467.719
      56.917        0.000       16.207     8467.719
      56.922      232.600       16.207     8467.719
      56.926       61.600       16.207     8467.719
      56.930        0.000       16.207     8467.719
      56.935      229.800       16.207     8467.719
      56.939        0.000       16.207     8467.719
      56.943      172.900       16.207     8467.719
      56.948      111.100       16.207     8467.719
      56.952      122.900       16.207     8467.719
      56.956        0.000       16.207     8467.719
      56.960        0.000       16.207     8467.719
      56.965      302.700       16.207     8467.719
      56.969        0.000       16.207     8467.719
      56.973        0.000       16.207     8467.719
      56.978      231.600       16.207     8467.719
      56.982        0.000       16.207     8467.719
      56.986      230.100       16.207     8467.719
      56.991       72.200       16.207     8467.719
      56.995      161.000       16.207     8467.719
      56.999        0.000       16.207     8467.719
      57.003        0.000       16.207     8467.719
      57.008      236.100       16.207     8467.719
      57.012        0.000       16.207     8467.719
      57.016      234.400       16.207     8467.719
      57.021        0.000       16.207     8467.719
      57.025      233.600       16.207     8467.719
      57.029        0.000       16.207     8467.719
      57.033        0.000       16.207     8467.719
      57.038      232.500       16.207     8467.719
      57.042        0.000       16.207     8467.719
      57.046      235.000       16.207     8467.719
      57.051        0.000       16.207     8467.719
      57.055      233.800       16.207     8467.719
      57.059        0.000       16.207     8467.719
      57.063        0.000       16.207     8467.719
      57.068      231.800       16.207     8467.719
      57.072        0.000       16.207     8467.719
      57.076      235.900       16.207     8467.719
      57.081        0.000       16.207     8467.719
      57.085      235.400       16.207     8467.719
      57.089       72.700       16.207     8467.719
      57.093        0.000       16.207     8467.719
      57.098      162.900       16.207     8467.719
      57.102      110.000       16.207     8467.719
      57.106        0.000       16.207     8467.719
      57.110      234.200       16.207     8467.719
      57.115        0.000       16.207     8467.719
      57.119      233.500       16.207     8467.719
      57.123        0.000       16.207     8467.719
      57.127      114.900       16.207     8467.719
      57.132      184.600       16.207     8467.719
      57.136       46.300       16.207     8467.719
      57.140        0.000       16.207     8467.719
      57.145      233.500       16.207     8467.719
      57.149        0.000       16.207     8467.719
      57.153        0.000       16.207     8467.719
      57.157      234.600       16.207     8467.719
      57.162        0.000       16.207     8467.719
      57.166      234.900       16.207     8467.719
      57.170       75.200       16.207     8467.719
      57.175        0.000       16.207     8467.719
      57.179      222.300       16.207     8467.719
      57.183        0.000       16.207     8467.719
      57.188      244.400       16.207     8467.719
      57.192       25.400       16.207     8467.719
      57.196        0.000       16.207     8467.719
      57.201      197.400       16.207     8467.719
      57.205        0.000       16.207     8467.719
      57.209      233.000       16.207     8467.719
      57.214        0.000       16.207     8467.719
      57.218      235.300       16.207     8467.719
      57.222        0.000       16.207     8467.719
      57.226        0.000       16.207     8467.719
      57.231      302.200       16.207     8467.719
      57.235        0.000       16.207     8467.719
      57.239      194.000       16.207     8467.719
      57.244       72.500       16.207     8467.719
      57.249      103.200       16.207     8467.719
      57.254       80.300       16.207     8467.719
      57.259        0.000       16.207     8467.719
      57.263      243.000       16.207     8467.719
      57.267       54.800       16.207     8467.719
      57.272        0.000       16.207     8467.719
      57.276      145.800       16.207     8467.719
      57.281      171.900       16.207     8467.719
      57.287       93.400       16.207     8467.719
      57.291       21.400       16.207     8467.719
      57.296        0.000       16.207     8467.719
      57.300      229.200       16.207     8467.719
      57.305        0.000       16.207     8467.719
      57.309      232.300       16.207     8467.719
      57.313        0.000       16.207     8467.719
      57.318        0.000       16.207     8467.719
      57.322      231.100       16.207     8467.719
      57.326        0.000       16.207     8467.719
      57.331      230.000       16.207     8467.719
      57.335        0.000       16.207     8467.719
      57.339      229.600       16.207     8467.719
      57.344        0.000       16.207     8467.719
      57.348      230.600       16.207     8467.719
      57.352        0.000       16.207     8467.719
      57.357        0.000       16.207     8467.719
      57.361      233.100       16.207     8467.719
      57.365      106.700       16.207     8467.719
      57.369      128.200       16.207     8467.719
      57.374        0.000       16.207     8467.719
      57.378      235.900       16.207     8467.719
      57.382        0.000       16.207     8467.719
      57.386        0.000       16.207     8467.719
      57.391      234.500       16.207     8467.719
      57.395        0.000       16.207     8467.719
      57.399      178.500       16.207     8467.719
      57.403        0.000       16.207     8467.719
      57.408      233.600       16.207     8467.719
      57.412        0.000       16.207     8467.719
      57.416      234.800       16.207     8467.719
      57.421        0.000       16.207     8467.719
      57.425        0.000       16.207     8467.719
      57.429      299.300       16.207     8467.719
      57.433        0.000       16.207     8467.719
      57.438      176.300       16.207     8467.719
      57.442       93.800       16.207     8467.719
      57.446       82.200       16.207     8467.719
      57.451      152.000       16.207     8467.719
      57.455      105.400       16.207     8467.719
      57.459        0.000       16.207     8467.719
      57.464      161.600       16.207     8467.719
      57.468      143.800       16.207     8467.719
      57.472       88.100       16.207     8467.719
      57.476        0.000       16.207     8467.719
      57.481        0.000       16.207     8467.719
      57.485      232.600       16.207     8467.719
      57.489      129.100       16.207     8467.719
      57.494      131.500       16.207     8467.719
      57.498       42.200       16.207     8467.719
      57.502        0.000       16.207     8467.719
      57.507      234.800       16.207     8467.719
      57.511        0.000       16.207     8467.719
      57.515      233.600       16.207     8467.719
      57.519        0.000       16.207     8467.719
      57.524      211.300       16.207     8467.719
      57.528       93.400       16.207     8467.719
      57.532        0.000       16.207     8467.719
      57.537        0.000       16.207     8467.719
      57.541      293.600       16.207     8467.719
      57.545      119.800       16.207     8467.719
      57.549       54.500       16.207     8467.719
      57.554      107.200       16.207     8467.719
      57.558      124.000       16.207     8467.719
      57.562       69.100       16.207     8467.719
      57.567        0.000       16.207     8467.719
      57.571      162.800       16.207     8467.719
      57.575      138.500       16.207     8467.719
      57.580       92.400       16.207     8467.719
      57.584        0.000       16.207     8467.719
      57.588      232.000       16.207     8467.719
      57.593       58.900       16.207     8467.719
      57.597       79.900       16.207     8467.719
      57.601       94.000       16.207     8467.719
      57.605        0.000       16.207     8467.719
      57.610      233.100       16.207     8467.719
      57.614        0.000       16.207     8467.719
      57.618      233.400       16.207     8467.719
      57.623        0.000       16.207     8467.719
      57.627      209.700       16.207     8467.719
      57.631        0.000       16.207     8467.719
      57.635      132.400       16.207     8467.719
      57.640       99.000       16.207     8467.719
      57.644       82.900       16.207     8467.719
      57.648      150.600       16.207     8467.719
      57.653        0.000       16.207     8467.719
      57.657      233.800       16.207     8467.719
      57.661       68.600       16.207     8467.719
      57.665        0.000       16.207     8467.719
      57.670      163.800       16.207     8467.719
      57.674        0.000       16.207     8467.719
      57.678      230.100       16.207     8467.719
      57.683        0.000       16.207     8467.719
      57.687      245.100       16.207     8467.719
      57.691       76.600       16.207     8467.719
      57.696       50.000       16.207     8467.719
      57.700        0.000       16.207     8467.719
      57.704      183.200       16.207     8467.719
      57.708        0.000       16.207     8467.719
      57.713      232.600       16.207     8467.719
      57.717        0.000       16.207     8467.719
      57.721      233.600       16.207     8467.719
      57.726       92.900       16.207     8467.719
      57.730        0.000       16.207     8467.719
      57.734      216.000       16.207     8467.719
      57.739       85.000       16.207     8467.719
      57.743       59.700       16.207     8467.719
      57.747       85.000       16.207     8467.719
      57.752        0.000       16.207     8467.719
      57.756      235.100       16.207     8467.719
      57.760      109.900       16.207     8467.719
      57.764      123.200       16.207     8467.719
      57.769        0.000       16.207     8467.719
      57.773      198.400       16.207     8467.719
      57.777       36.300       16.207     8467.719
      57.782      110.000       16.207     8467.719
      57.786        0.000       16.207     8467.719
      57.790      267.500       16.207     8467.719
      57.794       34.700       16.207     8467.719
      57.799        0.000       16.207     8467.719
      57.803      228.800       16.207     8467.719
      57.807        0.000       16.207     8467.719
      57.812      232.200       16.207     8467.719
      57.816        0.000       16.207     8467.719
      57.820        0.000       16.207     8467.719
      57.825      278.300       16.207     8467.719
      57.829        0.000       16.207     8467.719
      57.833        0.000       16.207     8467.719
      57.838      230.200       16.207     8467.719
      57.842      150.200       16.207     8467.719
      57.846       84.300       16.207     8467.719
      57.850        0.000       16.207     8467.719
      57.855      233.900       16.207     8467.719
      57.859       92.100       16.207     8467.719
      57.863        0.000       16.207     8467.719
      57.867      142.700       16.207     8467.719
      57.872      139.700       16.207     8467.719
      57.876       97.400       16.207     8467.719
      57.880        0.000       16.207     8467.719
      57.884      231.400       16.207     8467.719
      57.889       81.300       16.207     8467.719
      57.893       69.100       16.207     8467.719
      57.897      143.800       16.207     8467.719
      57.904       14.500       16.207     8467.719
      57.909        0.000       16.207     8467.719
      57.913      219.000       16.207     8467.719
      57.917        0.000       16.207     8467.719
      57.922      233.900       16.207     8467.719
      57.926        0.000       16.207     8467.719
      57.930      235.400       16.207     8467.719
      57.935        0.000       16.207     8467.719
      57.939        0.000       16.207     8467.719
      57.943      230.200       16.207     8467.719
      57.947        0.000       16.207     8467.719
      57.952      233.700       16.207     8467.719
      57.956        0.000       16.207     8467.719
      57.961      230.600       16.207     8467.719
      57.965        0.000       16.207     8467.719
      57.969        0.000       16.207     8467.719
      57.974      232.100       16.207     8467.719
      57.978        0.000       16.207     8467.719
      57.982      236.100       16.207     8467.719
      57.986        0.000       16.207     8467.719
      57.991      233.700       16.207     8467.719
      57.995        0.000       16.207     8467.719
      57.999        0.000       16.207     8467.719
      58.003      238.100       16.207     8467.719
      58.007        0.000       16.207     8467.719
      58.012      238.100       16.207     8467.719
      58.016        0.000       16.207     8467.719
      58.020      238.400       16.207     8467.719
      58.024        0.000       16.207     8467.719
      58.029        0.000       16.207     8467.719
      58.033      288.900       16.207     8467.719
      58.037        0.000       16.207     8467.719
      58.042      170.800       16.207     8467.719
      58.046       62.900       16.207     8467.719
      58.050        0.000       16.207     8467.719
      58.054      233.700       16.207     8467.719
      58.059       65.300       16.207     8467.719
      58.063      168.800       16.207     8467.719
      58.067        0.000       16.207     8467.719
      58.071        0.000       16.207     8467.719
      58.076      233.600       16.207     8467.719
      58.080        0.000       16.207     8467.719
      58.084      236.200       16.207     8467.719
      58.088      105.900       16.207     8467.719
      58.093      129.200       16.207     8467.719
      58.097        0.000       16.207     8467.719
      58.101        0.000       16.207     8467.719
      58.105      233.500       16.207     8467.719
      58.110        0.000       16.207     8467.719
      58.114      235.600       16.207     8467.719
      58.118      117.900       16.207     8467.719
      58.122      114.000       16.207     8467.719
      58.127        0.000       16.207     8467.719
      58.131        0.000       16.207     8467.719
      58.136      232.400       16.207     8467.719
      58.140        0.000       16.207     8467.719
      58.144      233.000       16.207     8467.719
      58.148        0.000       16.207     8467.719
      58.153      236.200       16.207     8467.719
      58.157        0.000       16.207     8467.719
      58.161        0.000       16.207     8467.719
      58.165      235.300       16.207     8467.719
      58.170        0.000       16.207     8467.719
      58.174      235.300       16.207     8467.719
      58.178        0.000       16.207     8467.719
      58.182        0.000       16.207     8467.719
      58.187      234.800       16.207     8467.719
      58.191      107.000       16.207     8467.719
      58.195      129.000       16.207     8467.719
      58.199        0.000       16.207     8467.719
      58.204      233.700       16.207     8467.719
      58.208        0.000       16.207     8467.719
      58.212        0.000       16.207     8467.719
      58.217      227.700       16.207     8467.719
      58.221        0.000       16.207     8467.719
      58.225      234.200       16.207     8467.719
      58.230      103.500       16.207     8467.719
      58.234        0.000       16.207     8467.719
      58.239      226.100       16.207     8467.719
      58.243      119.700       16.207     8467.719
      58.247        0.000       16.207     8467.719
      58.252        0.000       16.207     8467.719
      58.256      224.700       16.207     8467.719
      58.260        0.000       16.207     8467.719
      58.265      229.200       16.207     8467.719
      58.269        0.000       16.207     8467.719
      58.273      230.200       16.207     8467.719
      58.278        0.000       16.207     8467.719
      58.282        0.000       16.207     8467.719
      58.286      229.200       16.207     8467.719
      58.291      103.100       16.207     8467.719
      58.295      128.900       16.207     8467.719
      58.299        0.000       16.207     8467.719
      58.304      236.400       16.207     8467.719
      58.308        0.000       16.207     8467.719
      58.312        0.000       16.207     8467.719
      58.316      232.700       16.207     8467.719
      58.321        0.000       16.207     8467.719
      58.325      229.600       16.207     8467.719
      58.329        0.000       16.207     8467.719
      58.334      231.400       16.207     8467.719
      58.338        0.000       16.207     8467.719
      58.342        0.000       16.207     8467.719
      58.347      230.500       16.207     8467.719
      58.351        0.000       16.207     8467.719
      58.355      231.300       16.207     8467.719
      58.360        0.000       16.207     8467.719
      58.364      236.300       16.207     8467.719
      58.368        0.000       16.207     8467.719
      58.372      229.700       16.207     8467.719
      58.377        0.000       16.207     8467.719
      58.381        0.000       16.207     8467.719
      58.385      232.900       16.207     8467.719
      58.390      104.700       16.207     8467.719
      58.394      131.100       16.207     8467.719
      58.398        0.000       16.207     8467.719
      58.402      230.200       16.207     8467.719
      58.407        0.000       16.207     8467.719
      58.411        0.000       16.207     8467.719
      58.415      232.700       16.207     8467.719
      58.420        0.000       16.207     8467.719
      58.424      234.600       16.207     8467.719
      58.428        0.000       16.207     8467.719
      58.432        0.000       16.207     8467.719
      58.437      233.500       16.207     8467.719
      58.441        0.000       16.207     8467.719
      58.445      232.000       16.207     8467.719
      58.449        0.000       16.207     8467.719
      58.454      231.700       16.207     8467.719
      58.458        0.000       16.207     8467.719
      58.462        0.000       16.207     8467.719
      58.467      236.600       16.207     8467.719
      58.471        0.000       16.207     8467.719
      58.475      233.600       16.207     8467.719
      58.479        0.000       16.207     8467.719
      58.484      234.500       16.207     8467.719
      58.488      104.400       16.207     8467.719
      58.492        0.000       16.207     8467.719
      58.496      131.000       16.207     8467.719
      58.501        0.000       16.207     8467.719
      58.505      232.100       16.207     8467.719
      58.509        0.000       16.207     8467.719
      58.513      235.800       16.207     8467.719
      58.518        0.000       16.207     8467.719
      58.522        0.000       16.207     8467.719
      58.526      231.900       16.207     8467.719
      58.531        0.000       16.207     8467.719
      58.535      234.000       16.207     8467.719
      58.539        0.000       16.207     8467.719
      58.543      233.800       16.207     8467.719
      58.548        0.000       16.207     8467.719
      58.552        0.000       16.207     8467.719
      58.556      232.900       16.207     8467.719
      58.560        0.000       16.207     8467.719
      58.565      235.700       16.207     8467.719
      58.569        0.000       16.207     8467.719
      58.573      235.600       16.207     8467.719
      58.577        0.000       16.207     8467.719
      58.582        0.000       16.207     8467.719
      58.586      234.300       16.207     8467.719
      58.590      104.100       16.207     8467.719
      58.594      131.400       16.207     8467.719
      58.599        0.000       16.207     8467.719
      58.603      234.400       16.207     8467.719
      58.607        0.000       16.207     8467.719
      58.611        0.000       16.207     8467.719
      58.616      234.100       16.207     8467.719
      58.620        0.000       16.207     8467.719
      58.624      235.100       16.207     8467.719
      58.628        0.000       16.207     8467.719
      58.633      234.100       16.207     8467.719
      58.637        0.000       16.207     8467.719
      58.641        0.000       16.207     8467.719
      58.646      234.100       16.207     8467.719
      58.650        0.000       16.207     8467.719
      58.654      235.300       16.207     8467.719
      58.658        0.000       16.207     8467.719
      58.663      236.900       16.207     8467.719
      58.667        0.000       16.207     8467.719
      58.671        0.000       16.207     8467.719
      58.676      232.300       16.207     8467.719
      58.680        0.000       16.207     8467.719
      58.684      235.600       16.207     8467.719
      58.688      100.800       16.207     8467.719
      58.693        0.000       16.207     8467.719
      58.697      193.800       16.207     8467.719
      58.701        0.000       16.207     8467.719
      58.705      242.200       16.207     8467.719
      58.709        0.000       16.207     8467.719
      58.713        0.000       16.207     8467.719
      58.718      238.400       16.207     8467.719
      58.722        0.000       16.207     8467.719
      58.726      243.100       16.207     8467.719
      58.730        0.000       16.207     8467.719
      58.734      170.100       16.207     8467.719
      58.739        0.000       16.207     8467.719
      58.743      191.200       16.207     8467.719
      58.747      141.700       16.207     8467.719
      58.751      100.700       16.207     8467.719
      58.755        0.000       16.207     8467.719
      58.759        0.000       16.207     8467.719
      58.763      245.000       16.207     8467.719
      58.767      149.100       16.207     8467.719
      58.772        0.000       16.207     8467.719
      58.776      169.400       16.207     8467.719
      58.780      143.900       16.207     8467.719
      58.784       48.400       16.207     8467.719
      58.788      140.100       16.207     8467.719
      58.792       67.500       16.207     8467.719
      58.796        0.000       16.207     8467.719
      58.800      159.900       16.207     8467.719
      58.805      169.200       16.207     8467.719
      58.809       75.300       16.207     8467.719
      58.813        0.000       16.207     8467.719
      58.817      192.700       16.207     8467.719
      58.821        0.000       16.207     8467.719
      58.825      247.600       16.207     8467.719
      58.829        0.000       16.207     8467.719
      58.833        0.000       16.207     8467.719
      58.837      247.300       16.207     8467.719
      58.842       90.100       16.207     8467.719
      58.846      146.000       16.207     8467.719
      58.850       60.500       16.207     8467.719
      58.854      154.000       16.207     8467.719
      58.858       78.600       16.207     8467.719
      58.862        0.000       16.207     8467.719
      58.866        0.000       16.207     8467.719
      58.870      322.200       16.207     8467.719
      58.874        0.000       16.207     8467.719
      58.879        0.000       16.207     8467.719
      58.883      247.700       16.207     8467.719
      58.888       92.300       16.207     8467.719
      58.894       35.100       16.207     8467.719
      58.898        0.000       16.207     8467.719
      58.902      244.900       16.207     8467.719
      58.906        0.000       16.207     8467.719
      58.910        0.000       16.207     8467.719
      58.915      305.400       16.207     8467.719
      58.919        0.000       16.207     8467.719
      58.923        0.000       16.207     8467.719
      58.927      245.100       16.207     8467.719
      58.931      147.000       16.207     8467.719
      58.935       93.400       16.207     8467.719
      58.939        0.000       16.207     8467.719
      58.943      243.800       16.207     8467.719
      58.948       72.300       16.207     8467.719
      58.952        0.000       16.207     8467.719
      58.956      169.900       16.207     8467.719
      58.960        0.000       16.207     8467.719
      58.964      243.800       16.207     8467.719
      58.968        0.000       16.207     8467.719
      58.972        0.000       16.207     8467.719
      58.977      239.100       16.207     8467.719
      58.981      126.700       16.207     8467.719
      58.985        0.000       16.207     8467.719
      58.989      245.100       16.207     8467.719
      58.993        0.000       16.207     8467.719
      58.997        0.000       16.207     8467.719
      59.002      242.700       16.207     8467.719
      59.006        0.000       16.207     8467.719
      59.010      243.000       16.207     8467.719
      59.014       91.900       16.207     8467.719
      59.018        0.000       16.207     8467.719
      59.022        0.000       16.207     8467.719
      59.026      241.500       16.207     8467.719
      59.031        0.000       16.207     8467.719
      59.035      245.200       16.207     8467.719
      59.039        0.000       16.207     8467.719
      59.043      235.000       16.207     8467.719
      59.047       73.700       16.207     8467.719
      59.051        0.000       16.207     8467.719
      59.055        0.000       16.207     8467.719
      59.059      240.000       16.207     8467.719
      59.064        0.000       16.207     8467.719
      59.068      242.600       16.207     8467.719
      59.072        0.000       16.207     8467.719
      59.076      235.400       16.207     8467.719
      59.080       71.800       16.207     8467.719
      59.084        0.000       16.207     8467.719
      59.089      219.000       16.207     8467.719
      59.093       62.000       16.207     8467.719
      59.097      132.700       16.207     8467.719
      59.101        0.000       16.207     8467.719
      59.105      136.300       16.207     8467.719
      59.109      107.500       16.207     8467.719
      59.113      147.300       16.207     8467.719
      59.117        0.000       16.207     8467.719
      59.121        0.000       16.207     8467.719
      59.125      240.800       16.207     8467.719
      59.130        0.000       16.207     8467.719
      59.134      242.100       16.207     8467.719
      59.138        0.000       16.207     8467.719
      59.142      243.400       16.207     8467.719
      59.146       73.100       16.207     8467.719
      59.150        0.000       16.207     8467.719
      59.154      241.000       16.207     8467.719
      59.159        0.000       16.207     8467.719
      59.163        0.000       16.207     8467.719
      59.167      242.500       16.207     8467.719
      59.171        0.000       16.207     8467.719
      59.175      242.900       16.207     8467.719
      59.179       71.800       16.207     8467.719
      59.183        0.000       16.207     8467.719
      59.188      243.400       16.207     8467.719
      59.192       61.600       16.207     8467.719
      59.196        0.000       16.207     8467.719
      59.200      181.900       16.207     8467.719
      59.204        0.000       16.207     8467.719
      59.208      242.100       16.207     8467.719
      59.212       67.200       16.207     8467.719
      59.217        0.000       16.207     8467.719
      59.221      239.600       16.207     8467.719
      59.225        0.000       16.207     8467.719
      59.230        0.000       16.207     8467.719
      59.234      287.300       16.207     8467.719
      59.238      102.600       16.207     8467.719
      59.243      109.700       16.207     8467.719
      59.247        0.000       16.207     8467.719
      59.251        0.000       16.207     8467.719
      59.255      237.400       16.207     8467.719
      59.259        0.000       16.207     8467.719
      59.264      242.100       16.207     8467.719
      59.268        0.000       16.207     8467.719
      59.272        0.000       16.207     8467.719
      59.276      240.600       16.207     8467.719
      59.280        0.000       16.207     8467.719
      59.284      240.700       16.207     8467.719
      59.288      113.000       16.207     8467.719
      59.293      125.100       16.207     8467.719
      59.297        0.000       16.207     8467.719
      59.301        0.000       16.207     8467.719
      59.305      243.900       16.207     8467.719
      59.309        0.000       16.207     8467.719
      59.313      242.800       16.207     8467.719
      59.317        0.000       16.207     8467.719
      59.322        0.000       16.207     8467.719
      59.326      238.500       16.207     8467.719
      59.330        0.000       16.207     8467.719
      59.334      237.700       16.207     8467.719
      59.338        0.000       16.207     8467.719
      59.342      239.100       16.207     8467.719
      59.347        0.000       16.207     8467.719
      59.351        0.000       16.207     8467.719
      59.355      241.300       16.207     8467.719
      59.359        0.000       16.207     8467.719
      59.363      240.400       16.207     8467.719
      59.367        0.000       16.207     8467.719
      59.372        0.000       16.207     8467.719
      59.376      234.000       16.207     8467.719
      59.380        0.000       16.207     8467.719
      59.384      238.100       16.207     8467.719
      59.388      114.900       16.207     8467.719
      59.393      124.200       16.207     8467.719
      59.397        0.000       16.207     8467.719
      59.401        0.000       16.207     8467.719
      59.405      240.900       16.207     8467.719
      59.409        0.000       16.207     8467.719
      59.414      245.600       16.207     8467.719
      59.418        0.000       16.207     8467.719
      59.422        0.000       16.207     8467.719
      59.426      243.100       16.207     8467.719
      59.430        0.000       16.207     8467.719
      59.434      240.400       16.207     8467.719
      59.438        0.000       16.207     8467.719
      59.442      240.200       16.207     8467.719
      59.447        0.000       16.207     8467.719
      59.451        0.000       16.207     8467.719
      59.455      243.500       16.207     8467.719
      59.459        0.000       16.207     8467.719
      59.463      243.100       16.207     8467.719
      59.467        0.000       16.207     8467.719
      59.471        0.000       16.207     8467.719
      59.475      242.000       16.207     8467.719
      59.480        0.000       16.207     8467.719
      59.484      245.100       16.207     8467.719
      59.488      115.900       16.207     8467.719
      59.492        0.000       16.207     8467.719
      59.496      128.000       16.207     8467.719
      59.500        0.000       16.207     8467.719
      59.504      241.900       16.207     8467.719
      59.508        0.000       16.207     8467.719
      59.512      245.000       16.207     8467.719
      59.517        0.000       16.207     8467.719
      59.521        0.000       16.207     8467.719
      59.525      241.000       16.207     8467.719
      59.529        0.000       16.207     8467.719
      59.533      243.500       16.207     8467.719
      59.537        0.000       16.207     8467.719
      59.541        0.000       16.207     8467.719
      59.545      242.400       16.207     8467.719
      59.549        0.000       16.207     8467.719
      59.554      242.100       16.207     8467.719
      59.558        0.000       16.207     8467.719
      59.562        0.000       16.207     8467.719
      59.566      242.100       16.207     8467.719
      59.570      107.600       16.207     8467.719
      59.575        0.000       16.207     8467.719
      59.579      239.000       16.207     8467.719
      59.583        0.000       16.207     8467.719
      59.587        0.000       16.207     8467.719
      59.591      241.200       16.207     8467.719
      59.595        0.000       16.207     8467.719
      59.600      244.000       16.207     8467.719
      59.604        0.000       16.207     8467.719
      59.608      237.900       16.207     8467.719
      59.612        0.000       16.207     8467.719
      59.616        0.000       16.207     8467.719
      59.620      240.700       16.207     8467.719
      59.624        0.000       16.207     8467.719
      59.629      241.300       16.207     8467.719
      59.633        0.000       16.207     8467.719
      59.637        0.000       16.207     8467.719
      59.641      240.400       16.207     8467.719
      59.645        0.000       16.207     8467.719
      59.649      239.600       16.207     8467.719
      59.654        0.000       16.207     8467.719
      59.658      240.500       16.207     8467.719
      59.662        0.000       16.207     8467.719
      59.666        0.000       16.207     8467.719
      59.670      239.500       16.207     8467.719
      59.674        0.000       16.207     8467.719
      59.679      239.200       16.207     8467.719
      59.683        0.000       16.207     8467.719
      59.687        0.000       16.207     8467.719
      59.691      241.200       16.207     8467.719
      59.695        0.000       16.207     8467.719
      59.699      242.600       16.207     8467.719
      59.704        0.000       16.207     8467.719
      59.708      239.100       16.207     8467.719
      59.712        0.000       16.207     8467.719
      59.716        0.000       16.207     8467.719
      59.720      241.400       16.207     8467.719
      59.724        0.000       16.207     8467.719
      59.728      238.900       16.207     8467.719
      59.733        0.000       16.207     8467.719
      59.737      199.900       16.207     8467.719
      59.741       81.000       16.207     8467.719
      59.746       75.200       16.207     8467.719
      59.750      137.800       16.207     8467.719
      59.754        0.000       16.207     8467.719
      59.758      172.100       16.207     8467.719
      59.762        0.000       16.207     8467.719
      59.766      241.900       16.207     8467.719
      59.771        0.000       16.207     8467.719
      59.775      181.400       16.207     8467.719
      59.779       62.000       16.207     8467.719
      59.783      106.200       16.207     8467.719
      59.787      134.600       16.207     8467.719
      59.791       95.000       16.207     8467.719
      59.795      121.300       16.207     8467.719
      59.800       24.900       16.207     8467.719
      59.804        0.000       16.207     8467.719
      59.808      203.800       16.207     8467.719
      59.812        0.000       16.207     8467.719
      59.816      241.700       16.207     8467.719
      59.820        0.000       16.207     8467.719
      59.824        0.000       16.207     8467.719
      59.828      243.600       16.207     8467.719
      59.832        0.000       16.207     8467.719
      59.837      239.200       16.207     8467.719
      59.841        0.000       16.207     8467.719
      59.845      240.100       16.207     8467.719
      59.849        0.000       16.207     8467.719
      59.853        0.000       16.207     8467.719
      59.858      239.400       16.207     8467.719
      59.862        0.000       16.207     8467.719
      59.866      243.000       16.207     8467.719
      59.870        0.000       16.207     8467.719
      59.874        0.000       16.207     8467.719
      59.878      232.600       16.207     8467.719
      59.884        0.000       16.207     8467.719
      59.889      187.900       16.207     8467.719
      59.893        0.000       16.207     8467.719
      59.897      195.300       16.207     8467.719
      59.901        0.000       16.207     8467.719
      59.905      243.200       16.207     8467.719
      59.910        0.000       16.207     8467.719
      59.914        0.000       16.207     8467.719
      59.918      242.000       16.207     8467.719
      59.922        0.000       16.207     8467.719
      59.926      243.800       16.207     8467.719
      59.930        0.000       16.207     8467.719
      59.934        0.000       16.207     8467.719
      59.938      242.300       16.207     8467.719
      59.943        0.000       16.207     8467.719
      59.947      241.600       16.207     8467.719
      59.951        0.000       16.207     8467.719
      59.955        0.000       16.207     8467.719
      59.959      240.800       16.207     8467.719
      59.963        0.000       16.207     8467.719
      59.967      229.500       16.207     8467.719
      59.971      110.500       16.207     8467.719
      59.976      105.500       16.207     8467.719
      59.980        0.000       16.207     8467.719
      59.984      241.400       16.207     8467.719
      59.988       85.400       16.207     8467.719
      59.992        0.000       16.207     8467.719
      59.996      157.200       16.207     8467.719
      60.000        0.000       16.207     8467.719
      60.004      242.600       16.207     8467.719
      60.009        0.000       16.207     8467.719
      60.013        0.000       16.207     8467.719
      60.017      243.000       16.207     8467.719
      60.021        0.000       16.207     8467.719
      60.025      243.200       16.207     8467.719
      60.029        0.000       16.207     8467.719
      60.033        0.000       16.207     8467.719
      60.038      242.300       16.207     8467.719
      60.042        0.000       16.207     8467.719
      60.046      237.800       16.207     8467.719
      60.050        0.000       16.207     8467.719
      60.054      237.000       16.207     8467.719
      60.058        0.000       16.207     8467.719
      60.063        0.000       16.207     8467.719
      60.067      237.900       16.207     8467.719
      60.071        0.000       16.207     8467.719
      60.075      238.300       16.207     8467.719
      60.079        0.000       16.207     8467.719
      60.084      239.300       16.207     8467.719
      60.088       84.100       16.207     8467.719
      60.092        0.000       16.207     8467.719
      60.096      153.900       16.207     8467.719
      60.100        0.000       16.207     8467.719
      60.105      238.500       16.207     8467.719
      60.109        0.000       16.207     8467.719
      60.113        0.000       16.207     8467.719
      60.117      238.800       16.207     8467.719
      60.121        0.000       16.207     8467.719
      60.126      236.000       16.207     8467.719
      60.130        0.000       16.207     8467.719
      60.134      238.000       16.207     8467.719
      60.138        0.000       16.207     8467.719
      60.142        0.000       16.207     8467.719
      60.147      238.300       16.207     8467.719
      60.151        0.000       16.207     8467.719
      60.155      237.800       16.207     8467.719
      60.159        0.000       16.207     8467.719
      60.163        0.000       16.207     8467.719
      60.168      235.900       16.207     8467.719
      60.172        0.000       16.207     8467.719
      60.176      238.700       16.207     8467.719
      60.180        0.000       16.207     8467.719
      60.184      237.000       16.207     8467.719
      60.189       83.500       16.207     8467.719
      60.193        0.000       16.207     8467.719
      60.197      156.400       16.207     8467.719
      60.201        0.000       16.207     8467.719
      60.205      239.500       16.207     8467.719
      60.210        0.000       16.207     8467.719
      60.214      239.500       16.207     8467.719
      60.218        0.000       16.207     8467.719
      60.222        0.000       16.207     8467.719
      60.226      239.600       16.207     8467.719
      60.230        0.000       16.207     8467.719
      60.235      239.700       16.207     8467.719
      60.239        0.000       16.207     8467.719
      60.243      128.800       16.207     8467.719
      60.248        0.000       16.207     8467.719
      60.252      237.300       16.207     8467.719
      60.256        0.000       16.207     8467.719
      60.260      237.200       16.207     8467.719
      60.264        0.000       16.207     8467.719
      60.269        0.000       16.207     8467.719
      60.273      241.900       16.207     8467.719
      60.277        0.000       16.207     8467.719
      60.281      240.400       16.207     8467.719
      60.285        0.000       16.207     8467.719
      60.289      239.700       16.207     8467.719
      60.294        0.000       16.207     8467.719
      60.298        0.000       16.207     8467.719
      60.302      240.400       16.207     8467.719
      60.306        0.000       16.207     8467.719
      60.310      239.000       16.207     8467.719
      60.314        0.000       16.207     8467.719
      60.318        0.000       16.207     8467.719
      60.323      241.600       16.207     8467.719
      60.327        0.000       16.207     8467.719
      60.331      239.200       16.207     8467.719
      60.335        0.000       16.207     8467.719
      60.339      240.000       16.207     8467.719
      60.344        0.000       16.207     8467.719
      60.348        0.000       16.207     8467.719
      60.352      239.700       16.207     8467.719
      60.356        0.000       16.207     8467.719
      60.360      239.300       16.207     8467.719
      60.364        0.000       16.207     8467.719
      60.369        0.000       16.207     8467.719
      60.373      237.900       16.207     8467.719
      60.377        0.000       16.207     8467.719
      60.381      239.400       16.207     8467.719
      60.385        0.000       16.207     8467.719
      60.389      241.400       16.207     8467.719
      60.394        0.000       16.207     8467.719
      60.398      192.600       16.207     8467.719
      60.402        0.000       16.207     8467.719
      60.406        0.000       16.207     8467.719
      60.410      236.900       16.207     8467.719
      60.415        0.000       16.207     8467.719
      60.419      242.600       16.207     8467.719
      60.423        0.000       16.207     8467.719
      60.427        0.000       16.207     8467.719
      60.431      240.200       16.207     8467.719
      60.435       94.500       16.207     8467.719
      60.440        0.000       16.207     8467.719
      60.444      241.100       16.207     8467.719
      60.448       85.700       16.207     8467.719
      60.452        0.000       16.207     8467.719
      60.456      239.900       16.207     8467.719
      60.460        0.000       16.207     8467.719
      60.464      225.300       16.207     8467.719
      60.469       15.200       16.207     8467.719
      60.473       99.300       16.207     8467.719
      60.477      139.700       16.207     8467.719
      60.481        0.000       16.207     8467.719
      60.485      236.500       16.207     8467.719
      60.489       97.200       16.207     8467.719
      60.493       22.300       16.207     8467.719
      60.498      179.100       16.207     8467.719
      60.502        0.000       16.207     8467.719
      60.506      184.100       16.207     8467.719
      60.510        0.000       16.207     8467.719
      60.514        0.000       16.207     8467.719
      60.518      241.300       16.207     8467.719
      60.523        0.000       16.207     8467.719
      60.527      239.800       16.207     8467.719
      60.531      129.500       16.207     8467.719
      60.535        0.000       16.207     8467.719
      60.539        0.000       16.207     8467.719
      60.543      242.700       16.207     8467.719
      60.548      139.700       16.207     8467.719
      60.552      100.600       16.207     8467.719
      60.556        0.000       16.207     8467.719
      60.560        0.000       16.207     8467.719
      60.564      311.000       16.207     8467.719
      60.568        0.000       16.207     8467.719
      60.573      168.000       16.207     8467.719
      60.577        0.000       16.207     8467.719
      60.581      244.600       16.207     8467.719
      60.585        0.000       16.207     8467.719
      60.589      170.200       16.207     8467.719
      60.593       74.600       16.207     8467.719
      60.597      146.600       16.207     8467.719
      60.601       97.800       16.207     8467.719
      60.605        0.000       16.207     8467.719
      60.610        0.000       16.207     8467.719
      60.614      245.700       16.207     8467.719
      60.618        0.000       16.207     8467.719
      60.622      244.700       16.207     8467.719
      60.626      110.000       16.207     8467.719
      60.630      105.400       16.207     8467.719
      60.634      100.300       16.207     8467.719
      60.638        0.000       16.207     8467.719
      60.642      155.600       16.207     8467.719
      60.647       85.300       16.207     8467.719
      60.651        0.000       16.207     8467.719
      60.655      240.100       16.207     8467.719
      60.659        0.000       16.207     8467.719
      60.663        0.000       16.207     8467.719
      60.667      242.100       16.207     8467.719
      60.671        0.000       16.207     8467.719
      60.676      241.100       16.207     8467.719
      60.680        0.000       16.207     8467.719
      60.684      242.000       16.207     8467.719
      60.688       93.700       16.207     8467.719
      60.692        0.000       16.207     8467.719
      60.696      144.900       16.207     8467.719
      60.701        0.000       16.207     8467.719
      60.705      243.900       16.207     8467.719
      60.709        0.000       16.207     8467.719
      60.713        0.000       16.207     8467.719
      60.717      236.500       16.207     8467.719
      60.721        0.000       16.207     8467.719
      60.725      241.200       16.207     8467.719
      60.729      117.000       16.207     8467.719
      60.734      124.500       16.207     8467.719
      60.738        0.000       16.207     8467.719
      60.742        0.000       16.207     8467.719
      60.746      235.500       16.207     8467.719
      60.750        0.000       16.207     8467.719
      60.754      238.900       16.207     8467.719
      60.759        0.000       16.207     8467.719
      60.763        0.000       16.207     8467.719
      60.767      236.900       16.207     8467.719
      60.771        0.000       16.207     8467.719
      60.776      227.200       16.207     8467.719
      60.780        0.000       16.207     8467.719
      60.784      219.600       16.207     8467.719
      60.789       92.300       16.207     8467.719
      60.793        0.000       16.207     8467.719
      60.797      170.000       16.207     8467.719
      60.801        0.000       16.207     8467.719
      60.805      221.700       16.207     8467.719
      60.809        0.000       16.207     8467.719
      60.813        0.000       16.207     8467.719
      60.818      240.600       16.207     8467.719
      60.822        0.000       16.207     8467.719
      60.826      243.000       16.207     8467.719
      60.830        0.000       16.207     8467.719
      60.834      197.000       16.207     8467.719
      60.838        0.000       16.207     8467.719
      60.843      238.400       16.207     8467.719
      60.847        0.000       16.207     8467.719
      60.851        0.000       16.207     8467.719
      60.855      240.400       16.207     8467.719
      60.859        0.000       16.207     8467.719
      60.863      241.300       16.207     8467.719
      60.868        0.000       16.207     8467.719
      60.872        0.000       16.207     8467.719
      60.876      239.400       16.207     8467.719
      60.880        0.000       16.207     8467.719
      60.884      239.600       16.207     8467.719
      60.888      132.300       16.207     8467.719
      60.893      109.400       16.207     8467.719
      60.897        0.000       16.207     8467.719
      60.904      178.100       16.207     8467.719
      60.909        0.000       16.207     8467.719
      60.914      196.000       16.207     8467.719
      60.918        0.000       16.207     8467.719
      60.922      240.900       16.207     8467.719
      60.926        0.000       16.207     8467.719
      60.930      241.800       16.207     8467.719
      60.934        0.000       16.207     8467.719
      60.938        0.000       16.207     8467.719
      60.943      241.100       16.207     8467.719
      60.947        0.000       16.207     8467.719
      60.951      242.000       16.207     8467.719
      60.955        0.000       16.207     8467.719
      60.959        0.000       16.207     8467.719
      60.963      242.900       16.207     8467.719
      60.967      167.000       16.270     8467.719
      60.972        0.000        1.125     4169.590
      60.976        0.000        1.125     4169.590

